Low-Rank Matrix Factorizations with Volume-based Constraints and Regularizations

Low-rank matrix factorizations are a class of linear models widely used in various fields such as machine learning, signal processing, and data analysis. These models approximate a matrix as the product of two smaller matrices, where the left matrix captures latent features while the right matrix linearly decomposes the data based on these features. There are many ways to define what makes a component "important." Standard LRMFs, such as the truncated singular value decomposition, focus on minimizing the distance between the original matrix and its low-rank approximation. In this thesis, the notion of "importance" is closely linked to interpretability and uniqueness, which are key to obtaining reliable and meaningful results. This thesis thus focuses on volume-based constraints and regularizations designed to enhance interpretability and uniqueness. We first introduce two new volume-constrained LRMFs designed to enhance these properties. The first assumes that data points are naturally bounded (e.g., movie ratings between 1 and 5 stars) and can be explained by convex combinations of features within the same bounds, allowing them to be interpreted in the same way as the data. The second model is more general, constraining the factors to belong to convex polytopes. Then, two variants of volume-regularized LRMFs are proposed. The first minimizes the volume of the latent features, encouraging them to cluster closely together, while the second maximizes the volume of the decompositions, promoting sparse representations. Across all these models, uniqueness is achieved under the core principle that the factors must be "sufficiently scattered" within their respective feasible sets. Motivated by applications such as blind source separation and missing data imputation, this thesis also proposes efficient algorithms that make these models practical for real-world applications.

==> bssmf/data/ANGLE_BSSMF.txt <==
0.012415572908109058	0.07247717865412402	0.0016512953583595745	1.7195097050955323e-5	4.465728541593708e-6	1.622158534124159e-6	4.281389380365813e-8
0.03210946376022432	0.13612518615087457	0.013149535492387125	6.4908753365235835e-6	3.0360351382970155e-6	4.624261148171212e-7	1.4443097356393752e-8
0.020531030864436285	0.057513818058155475	0.000516737095570052	2.0937852290921106e-5	8.939730963041578e-8	1.8834077778323475e-5	5.8960613415562925e-9
0.027385840851519152	0.12550225898512465	0.0005994880308794197	0.0002506459252276901	1.1257923410618147e-6	1.7613091556991507e-7	6.452965172830839e-8
0.030365820293478323	0.030219408832916416	0.0015881695470569234	2.101386893429421e-5	2.8579487369073205e-5	8.027794824796303e-7	1.492413714593855e-8
0.018404366329225003	0.1293604478187239	0.00030428605528258707	5.832119671661478e-7	1.1851279382869316e-7	9.474881722195851e-7	2.2951729851556754e-7
0.049227358401099916	0.046722805922139926	0.001219812073895969	1.5447559292146592e-5	2.722170783766274e-7	6.527238930888441e-7	8.525880105878754e-9
0.02791981086677383	0.0714459501591573	0.0014730865581810582	9.992670072872867e-5	1.682404212201447e-5	2.077483925746687e-6	3.2758423661774424e-7
0.012291166336931498	0.08277619565333107	0.001211313609987704	1.9349839231482408e-5	2.1068061886913307e-8	5.988643797010446e-8	6.676225850044401e-8
0.02026392139842475	0.02703264806507634	0.03103355110943107	0.0001686426742933802	1.1202463520648019e-5	3.182760462124639e-7	4.4424681386746506e-10
0.01649769200410458	0.04042343577761085	0.009110454821183445	2.1251610638131e-5	3.924169917919761e-5	1.95303841596022e-8	1.4750848311444685e-9
0.03761437858443163	0.0285756782922175	0.0011293358674645847	1.7987150331714947e-5	1.5298292536009337e-6	4.717804805128192e-5	1.9953993879973064e-10
0.043756242796571095	0.008211852396511092	0.00014067701802385603	0.0003705484232958105	2.1406831136950182e-6	3.0925046144100576e-6	6.645958238172644e-8
0.04550585537724725	0.06897456338915679	0.0004187300086964012	0.0005859052253711983	1.6161076900605603e-6	1.329959557779608e-5	3.357436748409812e-8
0.006167090199058782	0.07166573799408649	0.00985420498219398	7.638573909502929e-5	6.555781941506065e-8	3.513140278244805e-6	8.416478063218146e-9
0.046122165958799824	0.039075157145350856	0.0018306703611305373	3.6559514193449396e-5	9.901191082307902e-6	6.142590468853581e-6	1.2349954234251037e-7
0.016269058595060303	0.10511298666460266	0.007582153666778835	2.87438372978321e-5	1.2000636195213618e-8	2.5065466257295138e-8	2.8809571429407035e-8
0.05283888448964171	0.023617716077738705	0.02735692084849498	1.0000770499210582e-5	1.6179642396205126e-6	2.801605724073656e-7	3.340292400932956e-7
0.006163899764603594	0.08859788378662667	0.0028775945810812615	2.478183422389548e-6	2.4581879868031264e-6	6.474092563662604e-7	2.2439553545603512e-8
0.04652915461078521	0.13238823996568197	0.0002604810257121141	6.0439612240662244e-6	4.456576781644361e-6	2.523995921094029e-7	1.0719730143919607e-8


==> bssmf/data/ANGLE_NMF.txt <==
0.007014851714810375	0.10691745456888355	0.215439221794781	0.01600318901025526	0.14238247273770702	1.9962016400346894e-5	4.0156771541213364e-5
0.06609881213168892	0.07266897164553443	0.07711464849484156	0.08966331640368554	0.017815735031979463	1.805445162229051e-5	6.550639316679053e-5
0.016513861549559573	0.13603496782174093	0.1374786274124182	0.08315061565663669	0.00015213696913296456	0.006741383026799687	9.375560075349763e-6
0.004439741347254312	0.08929253803439473	0.15854209768428665	0.0328500853893255	0.0003573990935386466	3.6845927753227524e-5	2.0227220939337532e-5
0.008356268900017609	0.0995231424292456	0.10172438638203432	0.00743495461816054	4.081479573923908e-5	8.939838206427854e-5	3.9910363826716974e-7
0.014216449176598724	0.15524199352854195	0.10724028021828738	0.013138482603144194	0.00018916756257744225	0.09707023763240769	3.476350842902319e-6
0.010019382653626207	0.11036174541895927	0.13851211002461597	0.008994443281064583	0.06503310788237297	4.04044737017945e-6	2.0929798946538995e-5
0.04889326073804914	0.11597612519112294	0.10366424427156676	0.21832788232964803	0.0021755380503998847	2.7493979696753003e-5	0.0002749406602769904
0.011849713912141381	0.16664121262731296	0.03947212528419132	0.022568287303211337	0.00016930248755681813	2.3444417220875183e-6	2.1066637271229455e-8
0.03189754170039901	0.06515518304466547	0.05703539261793469	0.04956385843571382	0.013693307384921168	9.475728789911103e-6	1.6281853874406696e-8
0.017245936910413283	0.10949080587064111	0.11866289310032553	0.0121885737516516	0.000899651270523977	3.932040372573e-6	1.0201953456014183e-5
0.02587381771502833	0.06530473017049132	0.04361420597854941	0.02298017427825421	0.0007071883408206189	6.824553766557727e-6	0.00017972548368099374
0.035116476746213515	0.17788171476069128	4.5542852518792625	0.06757546048758212	0.013846043232349815	0.00019831024723316034	4.3234295512677696e-5
0.03962450504927527	0.0644987487339346	0.006494665484482407	0.014572389693739649	1.7248738991113076e-6	0.00015936264512274643	9.75576983443914e-8
0.0011044144265518494	0.08806214391055349	0.12103639439348007	0.04915403220629802	6.023185163730465e-5	0.00010418255711884635	4.77375122954536e-5
0.015152589394126592	0.08180256454126136	0.23808796887559458	0.00420795420019687	0.19947845752340213	5.0126557425466124e-6	1.4625655167302561e-5
0.005705852127806774	0.09538078683120066	0.12302620594895958	0.0023610354763389904	0.0013411724818264096	0.0006192584846042728	3.8131073692622748e-6
0.005227059083732437	0.1525415957824689	0.08275088066203459	0.06207709877582157	0.00033585527312617454	4.881328589032006e-6	2.5018869525303182e-6
0.008659217017451317	0.10778485647645648	0.034774846675665105	0.04775592736320967	0.00022107463886734429	0.018011328155041865	1.1246205054181253e-5
0.013012127223071096	0.09800986045688634	0.16666642589493544	0.0014790806136450042	9.077349795567487e-5	3.8150058314791105e-5	9.212785101593546e-8


==> bssmf/data/MRSA_BSSMF.txt <==
0.9900717712982517	0.12795646603031308	0.014088239028346772	2.063006408648128e-5	3.5399799923707783e-6	1.8158945476128114e-7	1.4229560770859896e-7
0.827799489271577	0.19649035767471984	0.00044912369225695337	0.0003129150220530058	3.8251407714570393e-7	1.1451066199874039e-7	1.1451066199874039e-7
0.8350157419500135	0.3159631453813327	0.00044435774381216197	1.2885127955194505e-6	2.915288078862008e-7	1.4229560770859896e-7	1.4229560770859896e-7
0.9987410210318581	0.1359591110436073	0.002988609125184312	0.00012237048969965415	2.0285070879023257e-6	6.707879276254074e-8	1.1451066199874039e-7
0.9125751999703727	0.0890349012227882	0.00020520428206569893	4.757270351068196e-6	9.486373847239931e-8	1.0149175581188855e-6	9.486373847239931e-8
0.8071043540612454	0.060539275593486166	0.048084577108218514	0.00019346976502910567	1.3383341424306967e-5	1.1451066199874039e-7	6.707879276254074e-8
0.7892439024202179	0.0781492226348931	0.01798914899351401	2.9610011676002155e-7	5.121003537969647e-7	1.8972747694479862e-7	2.7645319323368046e-7
1.048067227067626	0.17477603219996757	0.003326775824507729	1.3190662969877158e-5	4.4312249134442985e-6	1.9767273817047583e-6	5.8037957627402e-7
1.034235919655211	0.2911617622354244	7.16150780591379e-5	6.402720449753097e-5	1.4229560770859896e-7	4.7431869236199656e-8	1.4229560770859896e-7
0.6922354205709644	0.1564690436889427	0.0018896471613166494	1.76553242722437e-5	1.4229560770859896e-7	2.568062697073393e-7	2.093744004711397e-7
0.8926087865329639	0.30578402683154143	0.003060196023469571	2.638655637361812e-6	9.486373847239931e-8	2.2902132399748077e-7	1.6194253123494005e-7
0.9396463377694305	0.05074498699809946	0.0006509660382716715	0.0006066787559229274	3.1525688538858695e-6	2.2902132399748077e-7	1.6194253123494005e-7
0.9235193458976946	0.21549924684592697	0.005486216978295933	7.929058163055443e-6	2.2215919056948586e-6	4.465337466521381e-7	9.486373847239931e-8
0.7288216837169857	0.1754944704929138	0.0005019515167218488	0.0010649620174619228	1.231624136871091e-6	1.5951257885600194e-6	1.6194253123494005e-7
0.6667409672990176	0.19859800475482967	0.00011125560898392372	2.8694845822872407e-6	9.486373847239931e-8	1.6194253123494005e-7	4.7431869236199656e-8
1.0120028460483323	0.08426548548830709	0.0017448831408138678	1.4268126429468685e-5	1.886604699759756e-6	2.093744004711397e-7	9.486373847239931e-8
1.1368704748889793	0.08116063104112221	0.0025402726834840043	1.636746900566814e-5	3.059113541199027e-7	9.486373847239931e-8	5.327334755305363e-7
1.2529562928870754	0.32963351951707054	0.00013658228577378327	4.8991855231075336e-5	1.156715141981221e-5	1.5655686553005699e-6	7.414334336976448e-7
0.678032105850136	0.3612653383343772	0.008177792773967915	5.2138362250798376e-5	9.058323029714337e-7	4.7431869236199656e-8	1.8158945476128114e-7
0.8874461536989143	0.020813039724452743	0.012467568061833478	3.5327907962970396e-6	1.141844426608594e-6	1.6194253123494005e-7	1.6194253123494005e-7


==> bssmf/data/MRSA_NMF.txt <==
2.2216846482466317	1.7090012241027253	1.05660257943267	0.01264317157992322	0.05444792767140969	2.1795491141184665e-5	2.8319364968066475e-6
1.7705993516289258	2.52547761059174	0.054870278743447784	0.09914892342352304	0.001029446855183522	4.5488112253458186e-5	2.77133048397236e-6
4.1714086090416576	1.454270657305234	0.1204177064571859	0.053491402534858304	0.04022355069875878	0.00034457137110031986	1.6399913381721585e-5
2.0230335396771397	1.9996062673426072	0.8031715638243156	0.028304142650579667	8.054002494273386e-5	2.477615939494699e-6	3.3949445472459617e-6
2.2603822291616282	1.164261712508074	0.06163636262730776	0.0009069445631729796	0.0004974261149602065	4.9708623187555615e-5	6.934717622294693e-6
2.069776464355132	0.7837627154991387	0.34969117847112696	0.007176600234568368	0.00033814043662379377	1.0608167087278648e-5	0.00016923062805690702
2.742218998141375	1.3007013201198605	0.08888874202736712	0.22725981144869242	3.6941442125969385e-5	4.699647990737522e-6	3.1136869124589838e-6
1.7396985531018436	1.3892249855485759	0.9023528461644974	0.18975857655118378	0.0004239272269911646	4.3304892943628426e-5	0.0003645618118407595
1.6289139460021764	1.7180388773692319	0.3113685851943984	0.492076815394353	0.033452674970629974	2.0347263389931248e-5	2.568062697073393e-7
1.451807042667706	2.158764349151632	0.03636104573200359	0.042581974438610594	0.06431880808529775	8.696157644303497e-5	1.2239033567756411e-5
2.4526407512884196	1.6815053225343064	0.3505625701647436	0.00019117186974876394	2.1047208501120215e-5	0.00039035980159399296	1.3666568008400428e-6
12.179434992014132	0.8406461970431331	0.8227803751134919	0.7093694737568217	0.015781798808203663	2.4448313407004667e-5	9.174978897823583e-6
1.5002837619226468	0.9821597031950828	0.7416386072223511	0.037987520406040795	0.0007104896041582752	1.5874656015784342e-6	1.7764003518090673e-5
1.892669603310539	0.8157561779933762	0.15484764466856654	0.03570952593591954	0.0005232870027396887	0.0005348053638482262	3.435319859962212e-7
1.8617237007665506	1.4387041035563948	0.5591199442068113	0.004412425578327493	0.00024355925728588744	0.007415232962102497	3.197710632072795e-5
1.8088668695398664	0.6915159653678778	0.10520238459998268	0.03353422797640747	0.00025196343709825935	6.96425723985367e-5	6.637403487522807e-6
2.189264345342167	1.1310487747686426	0.7398916700294971	0.0005667055596520917	0.0007242519593638683	0.0003523961004645154	1.4727273699853047e-6
1.302305251558111	0.8813862854659913	0.19475708506873113	0.009192454373252081	0.003092002551464231	0.01073467084412436	1.1451066199874039e-7
2.3027890458176414	1.4249048991617241	0.3687143701709582	0.2417339164928311	0.0006127388155974914	7.516811646996347e-6	6.707879276254074e-8
2.1297570714315666	1.542893152961026	0.30458459701098395	0.011676137713974277	12.507002656346415	9.067208315333681e-5	1.180025859650181e-6


==> bssmf/data/error_centered.txt <==
0.0	0.0	0.04242640687119281
0.0	0.05	0.04673863498220713
0.0	0.1	0.05232590180780448
0.0	0.15	0.05882601465338269
0.0	0.2	0.06596969000988254
0.0	0.25	0.07356969484781077
0.0	0.3	0.08149846624323671
0.0	0.35	0.08966883516584787
0.0	0.4	0.09802040603874274
0.0	0.45	0.10651056285646036
0.0	0.5	0.11510864433221335
0.0	0.55	0.12379216453394776
0.0	0.6	0.1325443322062471
0.0	0.65	0.14135239651311182
0.0	0.7	0.15020652449211383
0.0	0.75	0.15909902576697318
0.0	0.8	0.16802380783686574
0.0	0.85	0.17697598707169282
0.0	0.9	0.1859516066077408
0.0	0.95	0.19494742881094887
0.0	1.0	0.20396078054371136

0.05	0.0	0.034270978976387555
0.05	0.05	0.03560898762952967
0.05	0.1	0.03912160528403707
0.05	0.15	0.044294469180700166
0.05	0.2	0.05062114182829143
0.05	0.25	0.05772347875864721
0.05	0.3	0.06534906273237587
0.05	0.35	0.07333484846919638
0.05	0.4	0.08157511875565977
0.05	0.45	0.08999999999999997
0.05	0.5	0.09856216312561324
0.05	0.55	0.10722872749408152
0.05	0.6	0.1159762906804662
0.05	0.65	0.12478781991845195
0.05	0.7	0.13365066404623654
0.05	0.75	0.14255525244620063
0.05	0.8	0.15149422431234794
0.05	0.85	0.16046183346827364
0.05	0.9	0.16945353345386455
0.05	0.95	0.17846568297574744
0.05	1.0	0.1874953332752578

0.1	0.0	0.03313608305156176
0.1	0.05	0.03000833217624729
0.1	0.1	0.029529646120466768
0.1	0.15	0.031819805153394595
0.1	0.2	0.03635931792539565
0.1	0.25	0.04243229901855421
0.1	0.3	0.049477267507411896
0.1	0.35	0.057135803136037173
0.1	0.4	0.06519202405202647
0.1	0.45	0.07351530452905705
0.1	0.5	0.08202438661763947
0.1	0.55	0.09066697303869803
0.1	0.6	0.09940824915468531
0.1	0.65	0.10822430410956678
0.1	0.7	0.11709824934643555
0.1	0.75	0.12601785587764933
0.1	0.8	0.13497407158413793
0.1	0.85	0.14396006390662652
0.1	0.9	0.15297058540778352
0.1	0.95	0.16200154320252627
0.1	1.0	0.17104970037974337

0.15	0.0	0.03962953444086871
0.15	0.05	0.03289376840679704
0.15	0.1	0.02761340254296813
0.15	0.15	0.02473863375370593
0.15	0.2	0.025109759058979404
0.15	0.25	0.028600699292150145
0.15	0.3	0.034270978976387555
0.15	0.35	0.04123105625617657
0.15	0.4	0.048933628518637334
0.15	0.45	0.05707889277132131
0.15	0.5	0.06550190836914599
0.15	0.55	0.0741080292545956
0.15	0.6	0.08284020762890443
0.15	0.65	0.09166242414424788
0.15	0.7	0.10055098209366228
0.15	0.75	0.10948972554536791
0.15	0.8	0.11846729506492495
0.15	0.85	0.12747548783981957
0.15	0.9	0.13650824150944144
0.15	0.95	0.14556098378343005
0.15	1.0	0.15463020403530478

0.2	0.0	0.05091168824543142
0.2	0.05	0.04257346591481599
0.2	0.1	0.03466987164671942
0.2	0.15	0.02757716446627534
0.2	0.2	0.022090722034374496
0.2	0.25	0.019608671551127548
0.2	0.3	0.021213203435596392
0.2	0.35	0.026162950903902225
0.2	0.4	0.03298484500494126
0.2	0.45	0.04074923312161835
0.2	0.5	0.04901020301937136
0.2	0.55	0.057554322166106675
0.2	0.6	0.06627216610312354
0.2	0.65	0.07510326224605691
0.2	0.7	0.08401190391843286
0.2	0.75	0.09297580330387038
0.2	0.8	0.10198039027185568
0.2	0.85	0.11101576464628794
0.2	0.9	0.12007497657713698
0.2	0.95	0.12915301003073829
0.2	1.0	0.1382461572702836

0.25	0.0	0.0645174395028197
0.25	0.05	0.055605755097831375
0.25	0.1	0.04680277769534624
0.25	0.15	0.03818376618407357
0.25	0.2	0.029908192857476354
0.25	0.25	0.022360679774997887
0.25	0.3	0.01656804152578087
0.25	0.35	0.014764823060233367
0.25	0.4	0.01817965896269781
0.25	0.45	0.024738633753705934
0.25	0.5	0.03259601202601321
0.25	0.55	0.041012193308819736
0.25	0.6	0.04970412457734264
0.25	0.65	0.05854912467321777
0.25	0.7	0.06748703579206895
0.25	0.75	0.07648529270389175
0.25	0.8	0.0855248501898717
0.25	0.85	0.09459386872308372
0.25	0.9	0.10368461795271271
0.25	0.95	0.11279184367674815
0.25	1.0	0.12191185340236606

0.3	0.0	0.07925906888173745
0.3	0.05	0.07014627573863064
0.3	0.1	0.061057350089895
0.3	0.15	0.052004807470079156
0.3	0.2	0.04301162633521313
0.3	0.25	0.03412477106150311
0.3	0.3	0.02545584412271571
0.3	0.35	0.017334935823359713
0.3	0.4	0.011045361017187238
0.3	0.45	0.010606601717798179
0.3	0.5	0.01649242250247061
0.3	0.55	0.02450510150968567
0.3	0.6	0.03313608305156175
0.3	0.65	0.04200595195921643
0.3	0.7	0.05099019513592781
0.3	0.75	0.060037488288568475
0.3	0.8	0.0691230786351418
0.3	0.85	0.07823362448461656
0.3	0.9	0.08736131867136619
0.3	0.95	0.09650129532809389
0.3	1.0	0.1056503667764575

0.35	0.0	0.09460708218732887
0.35	0.05	0.08542833253669417
0.35	0.1	0.07625286879849177
0.35	0.15	0.0670820393249937
0.35	0.2	0.05791804554713496
0.35	0.25	0.04876474136094643
0.35	0.3	0.039629534440868724
0.35	0.35	0.0305286750449475
0.35	0.4	0.02150581316760656
0.35	0.45	0.01272792206135785
0.35	0.5	0.0055226805085936085
0.35	0.55	0.008246211251235308
0.35	0.6	0.016568041525780872
0.35	0.65	0.025495097567963917
0.35	0.7	0.03456153931757089
0.35	0.75	0.043680659335683096
0.35	0.8	0.05282518338822876
0.35	0.85	0.06198386886924693
0.35	0.9	0.07115124735378853
0.35	0.95	0.08032434251209279
0.35	1.0	0.0895013966371475

0.4	0.0	0.11030865786510141
0.4	0.05	0.1011162697096763
0.4	0.1	0.09192388155425119
0.4	0.15	0.08273149339882606
0.4	0.2	0.07353910524340095
0.4	0.25	0.06434671708797582
0.4	0.3	0.05515432893255071
0.4	0.35	0.04596194077712559
0.4	0.4	0.03676955262170048
0.4	0.45	0.02757716446627536
0.4	0.5	0.01838477631085024
0.4	0.55	0.009192388155425115
0.4	0.6	2.943923360032078e-17
0.4	0.65	0.009192388155425115
0.4	0.7	0.01838477631085022
0.4	0.75	0.027577164466275342
0.4	0.8	0.03676955262170047
0.4	0.85	0.04596194077712558
0.4	0.9	0.055154328932550706
0.4	0.95	0.0643467170879758
0.4	1.0	0.07353910524340093

0.45	0.0	0.1262319293998155
0.45	0.05	0.11704699910719626
0.45	0.1	0.1078633394624884
0.45	0.15	0.09868130522039117
0.45	0.2	0.08950139663714753
0.45	0.25	0.08032434251209282
0.45	0.3	0.07115124735378855
0.45	0.35	0.06198386886924696
0.45	0.4	0.05282518338822878
0.45	0.45	0.043680659335683124
0.45	0.5	0.03456153931757094
0.45	0.55	0.02549509756796394
0.45	0.6	0.016568041525780924
0.45	0.65	0.008246211251235354
0.45	0.7	0.005522680508593645
0.45	0.75	0.012727922061357847
0.45	0.8	0.02150581316760656
0.45	0.85	0.030528675044947474
0.45	0.9	0.039629534440868704
0.45	0.95	0.048764741360946405
0.45	1.0	0.057918045547134936

0.5	0.0	0.14230249470757708
0.5	0.05	0.1331333917542853
0.5	0.1	0.1239677377384939
0.5	0.15	0.11480635870891473
0.5	0.2	0.10565036677645752
0.5	0.25	0.09650129532809391
0.5	0.3	0.08736131867136623
0.5	0.35	0.0782336244846166
0.5	0.4	0.06912307863514183
0.5	0.45	0.06003748828856851
0.5	0.5	0.05099019513592786
0.5	0.55	0.04200595195921645
0.5	0.6	0.03313608305156179
0.5	0.65	0.024505101509685708
0.5	0.7	0.016492422502470672
0.5	0.75	0.010606601717798243
0.5	0.8	0.011045361017187283
0.5	0.85	0.01733493582335972
0.5	0.9	0.025455844122715714
0.5	0.95	0.03412477106150309
0.5	1.0	0.043011626335213125

0.55	0.0	0.1584755501646863
0.55	0.05	0.1493251485852266
0.55	0.1	0.1401802411183545
0.55	0.15	0.13104197800704936
0.55	0.2	0.1219118534023661
0.55	0.25	0.11279184367674823
0.55	0.3	0.10368461795271276
0.55	0.35	0.09459386872308376
0.55	0.4	0.08552485018987174
0.55	0.45	0.0764852927038918
0.55	0.5	0.06748703579206901
0.55	0.55	0.05854912467321781
0.55	0.6	0.0497041245773427
0.55	0.65	0.04101219330881979
0.55	0.7	0.03259601202601329
0.55	0.75	0.024738633753706
0.55	0.8	0.018179658962697878
0.55	0.85	0.014764823060233436
0.55	0.9	0.01656804152578091
0.55	0.95	0.022360679774997894
0.55	1.0	0.02990819285747635

0.6	0.0	0.17472263734273244
0.6	0.05	0.1655913645091434
0.6	0.1	0.1564672489692332
0.6	0.15	0.14735162028291376
0.6	0.2	0.13824615727028366
0.6	0.25	0.12915301003073834
0.6	0.3	0.12007497657713702
0.6	0.35	0.11101576464628797
0.6	0.4	0.10198039027185571
0.6	0.45	0.09297580330387042
0.6	0.5	0.08401190391843291
0.6	0.55	0.07510326224605694
0.6	0.6	0.06627216610312357
0.6	0.65	0.05755432216610671
0.6	0.7	0.049010203019371416
0.6	0.75	0.0407492331216184
0.6	0.8	0.0329848450049413
0.6	0.85	0.02616295090390229
0.6	0.9	0.021213203435596455
0.6	0.95	0.019608671551127603
0.6	1.0	0.022090722034374538

0.65	0.0	0.19102486749112013
0.65	0.05	0.18191206666958626
0.65	0.1	0.17280769658785458
0.65	0.15	0.16371316379570702
0.65	0.2	0.1546302040353048
0.65	0.25	0.1455609837834301
0.65	0.3	0.1365082415094415
0.65	0.35	0.12747548783981963
0.65	0.4	0.11846729506492497
0.65	0.45	0.10948972554536797
0.65	0.5	0.10055098209366232
0.65	0.55	0.0916624241442479
0.65	0.6	0.08284020762890446
0.65	0.65	0.07410802925459563
0.65	0.7	0.06550190836914603
0.65	0.75	0.05707889277132135
0.65	0.8	0.04893362851863737
0.65	0.85	0.04123105625617662
0.65	0.9	0.0342709789763876
0.65	0.95	0.028600699292150207
0.65	1.0	0.02510975905897946

0.7	0.0	0.20736923590542544
0.7	0.05	0.1982738005889835
0.7	0.1	0.18918773744616746
0.7	0.15	0.1801124648657055
0.7	0.2	0.1710497003797434
0.7	0.25	0.16200154320252627
0.7	0.3	0.15297058540778355
0.7	0.35	0.14396006390662652
0.7	0.4	0.13497407158413793
0.7	0.45	0.12601785587764933
0.7	0.5	0.11709824934643556
0.7	0.55	0.1082243041095668
0.7	0.6	0.09940824915468535
0.7	0.65	0.09066697303869804
0.7	0.7	0.08202438661763951
0.7	0.75	0.07351530452905707
0.7	0.8	0.06519202405202648
0.7	0.85	0.05713580313603721
0.7	0.9	0.04947726750741193
0.7	0.95	0.04243229901855426
0.7	1.0	0.03635931792539569

0.75	0.0	0.22374650835264448
0.75	0.05	0.21466718426438633
0.75	0.1	0.20559790854967372
0.75	0.15	0.1965400722499104
0.75	0.2	0.1874953332752578
0.75	0.25	0.17846568297574747
0.75	0.3	0.16945353345386457
0.75	0.35	0.1604618334682737
0.75	0.4	0.15149422431234796
0.75	0.45	0.14255525244620068
0.75	0.5	0.1336506640462366
0.75	0.55	0.12478781991845198
0.75	0.6	0.11597629068046626
0.75	0.65	0.10722872749408156
0.75	0.7	0.09856216312561328
0.75	0.75	0.09000000000000001
0.75	0.8	0.08157511875565981
0.75	0.85	0.07333484846919643
0.75	0.9	0.06534906273237591
0.75	0.95	0.05772347875864727
0.75	1.0	0.050621141828291485

0.8	0.0	0.24014995315427398
0.8	0.05	0.23108548201910042
0.8	0.1	0.2220315292925759
0.8	0.15	0.21298943635776868
0.8	0.2	0.20396078054371136
0.8	0.25	0.19494742881094893
0.8	0.3	0.18595160660774082
0.8	0.35	0.17697598707169285
0.8	0.4	0.16802380783686577
0.8	0.45	0.15909902576697318
0.8	0.5	0.15020652449211386
0.8	0.55	0.14135239651311185
0.8	0.6	0.13254433220624712
0.8	0.65	0.12379216453394778
0.8	0.7	0.11510864433221338
0.8	0.75	0.10651056285646038
0.8	0.8	0.09802040603874278
0.8	0.85	0.0896688351658479
0.8	0.9	0.08149846624323676
0.8	0.95	0.07356969484781081
0.8	1.0	0.06596969000988256

0.85	0.0	0.25657455056961515
0.85	0.05	0.2475237362355376
0.85	0.1	0.23848375206709574
0.85	0.15	0.22945587811167528
0.85	0.2	0.2204416022442225
0.85	0.25	0.21144266362302575
0.85	0.3	0.20246110737620696
0.85	0.35	0.19349935400408963
0.85	0.4	0.18456028825291748
0.85	0.45	0.17564737401965339
0.85	0.5	0.1667648044402655
0.85	0.55	0.15791770008456937
0.85	0.6	0.14911237373202804
0.85	0.65	0.14035668847618202
0.85	0.7	0.13166054838105454
0.85	0.75	0.12303657992645928
0.85	0.8	0.1145010916978524
0.85	0.85	0.10607544484940896
0.85	0.9	0.09778803607803974
0.85	0.95	0.08967719888578146
0.85	1.0	0.08179547664755064

0.9	0.0	0.273016483018883
0.9	0.05	0.2639782187984456
0.9	0.1	0.25495097567963926
0.9	0.15	0.24593596727603712
0.9	0.2	0.23693459012985
0.9	0.25	0.22794845908669795
0.9	0.3	0.21897945109073594
0.9	0.35	0.21002975979608224
0.9	0.4	0.20110196418732465
0.9	0.45	0.19219911550264743
0.9	0.5	0.18332484828849582
0.9	0.55	0.1744835235774427
0.9	0.6	0.16568041525780894
0.9	0.65	0.15692195512419543
0.9	0.7	0.14821605850919126
0.9	0.75	0.1395725617734374
0.9	0.8	0.13100381673829206
0.9	0.85	0.12252550754842849
0.9	0.9	0.1141577855426427
0.9	0.95	0.10592686156022942
0.9	1.0	0.09786725703727477

0.95	0.0	0.289472796649357
0.95	0.05	0.2804460732476031
0.95	0.1	0.27143046991817255
0.95	0.15	0.2624271327435484
0.95	0.2	0.2534373689888687
0.95	0.25	0.24446267608778235
0.95	0.3	0.2355047770216137
0.95	0.35	0.22656566377101361
0.95	0.4	0.2176476510325806
0.95	0.45	0.20875344308537763
0.95	0.5	0.1998862176339329
0.95	0.55	0.19104973174542797
0.95	0.6	0.1822484567835898
0.95	0.65	0.17348775172904857
0.95	0.7	0.16477408776867797
0.95	0.75	0.15611534197509222
0.95	0.8	0.1475211849193193
0.95	0.85	0.13900359707575916
0.95	0.9	0.13057756315692215
0.95	0.95	0.12226201372462339
0.95	1.0	0.11408111149528653

1.0	0.0	0.3059411708155671
1.0	0.05	0.2969250747242475
1.0	0.1	0.28792012781325305
1.0	0.15	0.2789274099116112
1.0	0.2	0.269948143168276
1.0	0.25	0.2609837159671078
1.0	0.3	0.25203571175529865
1.0	0.35	0.24310594398327653
1.0	0.4	0.23419649869287112
1.0	0.45	0.22530978673817076
1.0	0.5	0.21644860821913361
1.0	0.55	0.207616232506035
1.0	0.6	0.1988164983093707
1.0	0.65	0.1900539397118618
1.0	0.7	0.1813339460773961
1.0	0.75	0.17266296649832005
1.0	0.8	0.16404877323527903
1.0	0.85	0.15550080385644313
1.0	0.9	0.14703060905811413
1.0	0.95	0.1386524431807821
1.0	1.0	0.130384048104053



==> bssmf/data/error_notcentered.txt <==
0.0	0.0	0.5249761899362675
0.0	0.05	0.5076662289339325
0.0	0.1	0.49040799340956914
0.0	0.15	0.4732071428032337
0.0	0.2	0.4560701700396552
0.0	0.25	0.43900455578501685
0.0	0.3	0.4220189569201838
0.0	0.35	0.40512343797909295
0.0	0.4	0.388329756778952
0.0	0.45	0.3716517186829626
0.0	0.5	0.35510561809129404
0.0	0.55	0.33871079108879887
0.0	0.6	0.322490309931942
0.0	0.65	0.3064718584144391
0.0	0.7	0.2906888370749727
0.0	0.75	0.2751817581163402
0.0	0.8	0.25999999999999995
0.0	0.85	0.24520399670478454
0.0	0.9	0.23086792761230387
0.0	0.95	0.21708293346092408
0.0	1.0	0.20396078054371136

0.05	0.0	0.48541219597368995
0.05	0.05	0.4680277769534625
0.05	0.1	0.45069390943299864
0.05	0.15	0.4334166586553867
0.05	0.2	0.4162030754331351
0.05	0.25	0.39906139878469826
0.05	0.3	0.3820013088982811
0.05	0.35	0.3650342449688796
0.05	0.4	0.34817380717107366
0.05	0.45	0.331436268383531
0.05	0.5	0.3148412298286233
0.05	0.55	0.2984124662275354
0.05	0.6	0.28217902119044924
0.05	0.65	0.2661766330841233
0.05	0.7	0.25044959572736386
0.05	0.75	0.23505318547086315
0.05	0.8	0.22005681084665385
0.05	0.85	0.20554804791094464
0.05	0.9	0.19163767896736794
0.05	0.95	0.17846568297574744
0.05	1.0	0.16620770138594657

0.1	0.0	0.4459820624195552
0.1	0.05	0.42851487722131654
0.1	0.1	0.4110960958218893
0.1	0.15	0.3937321424522006
0.1	0.2	0.3764306044943742
0.1	0.25	0.3592005011132362
0.1	0.3	0.34205262752974136
0.1	0.35	0.325
0.1	0.4	0.3080584360149872
0.1	0.45	0.29124731758421396
0.1	0.5	0.2745906043549196
0.1	0.55	0.2581181899828061
0.1	0.6	0.24186773244895646
0.1	0.65	0.22588713996153031
0.1	0.7	0.21023796041628637
0.1	0.75	0.19499999999999998
0.1	0.8	0.18027756377319942
0.1	0.85	0.1662077013859466
0.1	0.9	0.15297058540778352
0.1	0.95	0.14080127840328718
0.1	1.0	0.12999999999999995

0.15	0.0	0.4067247226319049
0.15	0.05	0.3891657744458009
0.15	0.1	0.37165171868296265
0.15	0.15	0.35418921496849676
0.15	0.2	0.33678628238097824
0.15	0.25	0.3194526568992657
0.15	0.3	0.3022002647252315
0.15	0.35	0.2850438562747845
0.15	0.4	0.26800186566514794
0.15	0.45	0.25109759058979436
0.15	0.5	0.23436083290515927
0.15	0.55	0.2178302091079196
0.15	0.6	0.20155644370746373
0.15	0.65	0.18560711193270582
0.15	0.7	0.1700735135169495
0.15	0.75	0.1550806241927082
0.15	0.8	0.1408012784032872
0.15	0.85	0.12747548783981957
0.15	0.9	0.1154339638061519
0.15	0.95	0.10511898020814317
0.15	1.0	0.09708243919473797

0.2	0.0	0.36769552621700474
0.2	0.05	0.3500357124637427
0.2	0.1	0.33241540277189324
0.2	0.15	0.3148412298286233
0.2	0.2	0.2973213749463701
0.2	0.25	0.27986603938313054
0.2	0.3	0.26248809496813374
0.2	0.35	0.24520399670478457
0.2	0.4	0.22803508501982758
0.2	0.45	0.2110094784600919
0.2	0.5	0.194164878389476
0.2	0.55	0.17755280904564702
0.2	0.6	0.16124515496597097
0.2	0.65	0.14534441853748628
0.2	0.7	0.13000000000000003
0.2	0.75	0.11543396380615195
0.2	0.8	0.10198039027185568
0.2	0.85	0.09013878188659971
0.2	0.9	0.08062257748298546
0.2	0.95	0.07433034373659252
0.2	1.0	0.07211102550927977

0.25	0.0	0.32897568299191965
0.25	0.05	0.31120732639190873
0.25	0.1	0.2934706118165838
0.25	0.15	0.27577164466275356
0.25	0.2	0.2581181899828061
0.25	0.25	0.2405202694161139
0.25	0.3	0.2229910312097776
0.25	0.35	0.20554804791094464
0.25	0.4	0.1882153022471871
0.25	0.45	0.17102631376487068
0.25	0.5	0.15402921800749358
0.25	0.55	0.13729530217745975
0.25	0.6	0.12093386622447826
0.25	0.65	0.10511898020814318
0.25	0.7	0.09013878188659971
0.25	0.75	0.07648529270389173
0.25	0.8	0.06499999999999995
0.25	0.85	0.05700877125495688
0.25	0.9	0.054083269131959814
0.25	0.95	0.05700877125495687
0.25	1.0	0.06499999999999999

0.3	0.0	0.2906888370749727
0.3	0.05	0.2728094573140748
0.3	0.1	0.25495097567963926
0.3	0.15	0.23711811402758756
0.3	0.2	0.2193171219946131
0.3	0.25	0.20155644370746373
0.3	0.3	0.18384776310850234
0.3	0.35	0.16620770138594665
0.3	0.4	0.14866068747318506
0.3	0.45	0.13124404748406687
0.3	0.5	0.11401754250991378
0.3	0.55	0.097082439194738
0.3	0.6	0.08062257748298547
0.3	0.65	0.06499999999999996
0.3	0.7	0.05099019513592785
0.3	0.75	0.04031128874149272
0.3	0.8	0.03605551275463985
0.3	0.85	0.04031128874149271
0.3	0.9	0.05099019513592783
0.3	0.95	0.06499999999999995
0.3	1.0	0.08062257748298546

0.35	0.0	0.2530316185775999
0.35	0.05	0.2350531854708632
0.35	0.1	0.21708293346092414
0.35	0.15	0.19912307751739883
0.35	0.2	0.1811767093199344
0.35	0.25	0.1632482771731451
0.35	0.3	0.14534441853748634
0.35	0.35	0.12747548783981968
0.35	0.4	0.10965856099730656
0.35	0.45	0.09192388155425123
0.35	0.5	0.07433034373659256
0.35	0.55	0.0570087712549569
0.35	0.6	0.040311288741492764
0.35	0.65	0.025495097567963903
0.35	0.7	0.01802775637731993
0.35	0.75	0.025495097567963892
0.35	0.8	0.04031128874149273
0.35	0.85	0.05700877125495684
0.35	0.9	0.07433034373659249
0.35	0.95	0.09192388155425113
0.35	1.0	0.10965856099730648

0.4	0.0	0.21633307652783934
0.4	0.05	0.19830532015051938
0.4	0.1	0.18027756377319945
0.4	0.15	0.1622498073958795
0.4	0.2	0.1442220510185596
0.4	0.25	0.12619429464123963
0.4	0.3	0.1081665382639197
0.4	0.35	0.09013878188659974
0.4	0.4	0.07211102550927977
0.4	0.45	0.054083269131959814
0.4	0.5	0.03605551275463985
0.4	0.55	0.01802775637731993
0.4	0.6	0.0
0.4	0.65	0.018027756377319962
0.4	0.7	0.03605551275463988
0.4	0.75	0.05408326913195984
0.4	0.8	0.07211102550927981
0.4	0.85	0.09013878188659974
0.4	0.9	0.1081665382639197
0.4	0.95	0.12619429464123963
0.4	1.0	0.1442220510185596

0.45	0.0	0.18117670931993438
0.45	0.05	0.16324827717314505
0.45	0.1	0.1453444185374863
0.45	0.15	0.1274754878398196
0.45	0.2	0.10965856099730655
0.45	0.25	0.09192388155425119
0.45	0.3	0.07433034373659252
0.45	0.35	0.05700877125495688
0.45	0.4	0.04031128874149272
0.45	0.45	0.02549509756796396
0.45	0.5	0.018027756377320008
0.45	0.55	0.025495097567964004
0.45	0.6	0.04031128874149276
0.45	0.65	0.057008771254956916
0.45	0.7	0.07433034373659256
0.45	0.75	0.09192388155425123
0.45	0.8	0.1096585609973066
0.45	0.85	0.1274754878398196
0.45	0.9	0.14534441853748634
0.45	0.95	0.1632482771731451
0.45	1.0	0.18117670931993438

0.5	0.0	0.14866068747318506
0.5	0.05	0.13124404748406687
0.5	0.1	0.1140175425099138
0.5	0.15	0.09708243919473802
0.5	0.2	0.08062257748298551
0.5	0.25	0.065
0.5	0.3	0.050990195135927896
0.5	0.35	0.040311288741492785
0.5	0.4	0.036055512754639925
0.5	0.45	0.040311288741492785
0.5	0.5	0.05099019513592783
0.5	0.55	0.06500000000000003
0.5	0.6	0.08062257748298549
0.5	0.65	0.09708243919473801
0.5	0.7	0.11401754250991379
0.5	0.75	0.13124404748406687
0.5	0.8	0.14866068747318506
0.5	0.85	0.16620770138594665
0.5	0.9	0.1838477631085024
0.5	0.95	0.2015564437074637
0.5	1.0	0.21931712199461312

0.55	0.0	0.12093386622447824
0.55	0.05	0.10511898020814317
0.55	0.1	0.09013878188659971
0.55	0.15	0.0764852927038918
0.55	0.2	0.06500000000000002
0.55	0.25	0.0570087712549569
0.55	0.3	0.05408326913195989
0.55	0.35	0.05700877125495695
0.55	0.4	0.06500000000000006
0.55	0.45	0.07648529270389184
0.55	0.5	0.09013878188659974
0.55	0.55	0.10511898020814327
0.55	0.6	0.12093386622447828
0.55	0.65	0.13729530217745986
0.55	0.7	0.15402921800749367
0.55	0.75	0.17102631376487074
0.55	0.8	0.1882153022471872
0.55	0.85	0.20554804791094472
0.55	0.9	0.22299103120977765
0.55	0.95	0.24052026941611385
0.55	1.0	0.2581181899828061

0.6	0.0	0.10198039027185574
0.6	0.05	0.09013878188659977
0.6	0.1	0.08062257748298553
0.6	0.15	0.0743303437365926
0.6	0.2	0.07211102550927981
0.6	0.25	0.07433034373659254
0.6	0.3	0.08062257748298553
0.6	0.35	0.09013878188659975
0.6	0.4	0.10198039027185572
0.6	0.45	0.11543396380615199
0.6	0.5	0.13000000000000006
0.6	0.55	0.14534441853748636
0.6	0.6	0.16124515496597103
0.6	0.65	0.17755280904564708
0.6	0.7	0.19416487838947594
0.6	0.75	0.21100947846009188
0.6	0.8	0.22803508501982758
0.6	0.85	0.24520399670478454
0.6	0.9	0.26248809496813374
0.6	0.95	0.2798660393831306
0.6	1.0	0.2973213749463701

0.65	0.0	0.09708243919473801
0.65	0.05	0.09192388155425119
0.65	0.1	0.09013878188659974
0.65	0.15	0.09192388155425121
0.65	0.2	0.09708243919473797
0.65	0.25	0.10511898020814324
0.65	0.3	0.115433963806152
0.65	0.35	0.12747548783981955
0.65	0.4	0.14080127840328718
0.65	0.45	0.15508062419270818
0.65	0.5	0.17007351351694946
0.65	0.55	0.18560711193270582
0.65	0.6	0.20155644370746373
0.65	0.65	0.21783020910791964
0.65	0.7	0.23436083290515927
0.65	0.75	0.25109759058979436
0.65	0.8	0.26800186566514794
0.65	0.85	0.2850438562747845
0.65	0.9	0.30220026472523154
0.65	0.95	0.3194526568992657
0.65	1.0	0.3367862823809783

0.7	0.0	0.10816653826391968
0.7	0.05	0.10965856099730655
0.7	0.1	0.11401754250991374
0.7	0.15	0.12093386622447819
0.7	0.2	0.12999999999999995
0.7	0.25	0.14080127840328718
0.7	0.3	0.1529705854077835
0.7	0.35	0.16620770138594657
0.7	0.4	0.18027756377319942
0.7	0.45	0.19499999999999998
0.7	0.5	0.21023796041628634
0.7	0.55	0.22588713996153034
0.7	0.6	0.24186773244895649
0.7	0.65	0.2581181899828061
0.7	0.7	0.2745906043549195
0.7	0.75	0.2912473175842139
0.7	0.8	0.3080584360149872
0.7	0.85	0.3249999999999999
0.7	0.9	0.3420526275297413
0.7	0.95	0.35920050111323615
0.7	1.0	0.3764306044943742

0.75	0.0	0.13124404748406682
0.75	0.05	0.13729530217745975
0.75	0.1	0.14534441853748628
0.75	0.15	0.1550806241927082
0.75	0.2	0.1662077013859466
0.75	0.25	0.17846568297574747
0.75	0.3	0.191637678967368
0.75	0.35	0.20554804791094455
0.75	0.4	0.2200568108466538
0.75	0.45	0.2350531854708631
0.75	0.5	0.2504495957273638
0.75	0.55	0.26617663308412326
0.75	0.6	0.2821790211904492
0.75	0.65	0.2984124662275354
0.75	0.7	0.3148412298286233
0.75	0.75	0.33143626838353096
0.75	0.8	0.34817380717107366
0.75	0.85	0.3650342449688796
0.75	0.9	0.38200130889828116
0.75	0.95	0.3990613987846982
0.75	1.0	0.4162030754331351

0.8	0.0	0.16124515496597094
0.8	0.05	0.17007351351694946
0.8	0.1	0.18027756377319948
0.8	0.15	0.191637678967368
0.8	0.2	0.20396078054371142
0.8	0.25	0.21708293346092414
0.8	0.3	0.23086792761230396
0.8	0.35	0.24520399670478452
0.8	0.4	0.25999999999999995
0.8	0.45	0.2751817581163402
0.8	0.5	0.2906888370749727
0.8	0.55	0.3064718584144391
0.8	0.6	0.32249030993194194
0.8	0.65	0.3387107910887989
0.8	0.7	0.35510561809129404
0.8	0.75	0.37165171868296265
0.8	0.8	0.388329756778952
0.8	0.85	0.405123437979093
0.8	0.9	0.4220189569201839
0.8	0.95	0.43900455578501685
0.8	1.0	0.4560701700396553

0.85	0.0	0.195
0.85	0.05	0.2055480479109447
0.85	0.1	0.21708293346092414
0.85	0.15	0.22945587811167537
0.85	0.2	0.24253865671269811
0.85	0.25	0.2562225595063792
0.85	0.3	0.2704163456597992
0.85	0.35	0.28504385627478446
0.85	0.4	0.3000416637735499
0.85	0.45	0.3153569406244296
0.85	0.5	0.3309456148674582
0.85	0.55	0.34677081768799406
0.85	0.6	0.3628015986734347
0.85	0.65	0.37901187316494456
0.85	0.7	0.3953795644693843
0.85	0.75	0.41188590653237944
0.85	0.8	0.4285148772213166
0.85	0.85	0.44525273721786374
0.85	0.9	0.4620876540224809
0.85	0.95	0.4790093944798995
0.85	1.0	0.4960090724976711

0.9	0.0	0.23086792761230396
0.9	0.05	0.24253865671269811
0.9	0.1	0.2549509756796393
0.9	0.15	0.268001865665148
0.9	0.2	0.28160255680657453
0.9	0.25	0.29567718883945043
0.9	0.3	0.31016124838541653
0.9	0.35	0.325
0.9	0.4	0.340147027033899
0.9	0.45	0.3555629339512205
0.9	0.5	0.3712142238654117
0.9	0.55	0.3870723446592381
0.9	0.6	0.4031128874149275
0.9	0.65	0.4193149174546501
0.9	0.7	0.4356604182158394
0.9	0.75	0.45213382974513205
0.9	0.8	0.46872166581031866
0.9	0.85	0.48541219597369
0.9	0.9	0.5021951811795888
0.9	0.95	0.5190616533707725
0.9	1.0	0.536003731330296

0.95	0.0	0.2680018656651479
0.95	0.05	0.2804460732476031
0.95	0.1	0.29347061181658374
0.95	0.15	0.307001628660175
0.95	0.2	0.32097507691408067
0.95	0.25	0.33533565274214433
0.95	0.3	0.35003571246374277
0.95	0.35	0.3650342449688795
0.95	0.4	0.38029593739612827
0.95	0.45	0.39579034854326595
0.95	0.5	0.41149119067119766
0.95	0.55	0.427375712927162
0.95	0.6	0.44342417615642016
0.95	0.65	0.4596194077712558
0.95	0.7	0.47594642555649047
0.95	0.75	0.49239212016440714
0.95	0.8	0.5089449872039217
0.95	0.85	0.5255949010407159
0.95	0.9	0.5423329235810785
0.95	0.95	0.5591511423577706
0.95	1.0	0.5760425331518498

1.0	0.0	0.3059411708155671
1.0	0.05	0.31894356867634127
1.0	0.1	0.33241540277189324
1.0	0.15	0.34630189141845585
1.0	0.2	0.36055512754639896
1.0	0.25	0.3751333096380539
1.0	0.3	0.39
1.0	0.35	0.40512343797909295
1.0	0.4	0.42047592083257274
1.0	0.45	0.4360332556124589
1.0	0.5	0.4517742799230607
1.0	0.55	0.4676804464589043
1.0	0.6	0.4837354648979129
1.0	0.65	0.49992499437415605
1.0	0.7	0.5162363799656122
1.0	0.75	0.5326584271369411
1.0	0.8	0.5491812087098392
1.0	0.85	0.565795899596312
1.0	0.9	0.582494635168428
1.0	0.95	0.5992703897240376
1.0	1.0	0.6161168720299744



==> bssmf/data/feasibleset.txt <==
0.0	1.0	0.20396078054371136
0.05	0.95	0.17846568297574744
0.1	0.9	0.15297058540778352
0.15	0.85	0.12747548783981957
0.2	0.8	0.10198039027185568
0.25	0.75	0.07648529270389173
0.3	0.7	0.05099019513592785
0.35	0.65	0.025495097567963903
0.4	0.6	0.0
0.45	0.55	0.025495097567964004
0.5	0.5	0.05099019513592783
0.55	0.44999999999999996	0.07648529270389179
0.6	0.4	0.10198039027185572
0.65	0.35	0.12747548783981955
0.7	0.30000000000000004	0.1529705854077835
0.75	0.25	0.17846568297574747
0.8	0.19999999999999996	0.20396078054371142
0.85	0.15000000000000002	0.22945587811167537
0.9	0.09999999999999998	0.2549509756796393
0.95	0.050000000000000044	0.2804460732476031
1.0	0.0	0.3059411708155671


==> bssmf/data/gradientonly_centered.txt <==
0.3244401055040915	0.46042565650966427	0.007599886501692767
0.39395384373470915	0.5888315316346341	0.0006081281835325345
0.399516198297679	0.5991063208143492	4.866123823349754e-5
0.3999612871257542	0.599928489524191	3.8937779411057625e-6
0.3999969022708577	0.5999942778703673	3.115725617311202e-7


==> bssmf/data/gradientonly_notcentered.txt <==
0.5941125496954281	0.13137084989847603	0.07575476309508654
0.5608081014213355	0.2117749006091437	0.06275730057669131
0.5332177930963706	0.27838379715732897	0.051989850073580784
0.5103612332998593	0.33356441380725865	0.043069802012442024
0.49142623918604594	0.37927753340028153	0.03568019224455506


==> bssmf/data/gradientstep_centered.txt <==
0.8	0.2	0.20396078054371142
0.3244401055040915	0.46042565650966427	0.007599886501692767
0.4320072244972136	0.5679927755027864	0.016320546228723743
0.39395384373470915	0.5888315316346341	0.0006081281835325345
0.40256115605003745	0.5974388439499624	0.0013059384676497592
0.399516198297679	0.5991063208143492	4.866123823349754e-5
0.4002049387416649	0.5997950612583351	0.00010449866428405181
0.3999612871257542	0.599928489524191	3.8937779411057625e-6
0.40001639880078166	0.5999836011992185	8.361780518523488e-6
0.3999969022708577	0.5999942778703673	3.115725617311202e-7
0.40000131220024526	0.5999986877997548	6.690934656268149e-7


==> bssmf/data/gradientstep_notcentered.txt <==
0.8	0.2	0.20396078054371142
0.5941125496954281	0.13137084989847603	0.07575476309508654
0.7313708498984761	0.26862915010152394	0.16896664298681563
0.5608081014213355	0.2117749006091437	0.06275730057669131
0.6745166004060958	0.32548339959390404	0.13997655022758354
0.5332177930963706	0.27838379715732897	0.051989850073580784
0.6274169979695208	0.37258300203047917	0.11596037103692769
0.5103612332998593	0.33356441380725865	0.043069802012442024
0.5883984097463003	0.4116015902536997	0.09606471676262343
0.49142623918604594	0.37927753340028153	0.03568019224455506
0.5560743528928822	0.44392564710711774	0.07958261709721727


==> bssmf/data/ml1m_extra_center.txt <==
1.0	3.755241031838944	3.755241031838944	1.1169685007295642	1.1169685007295642	0.9757477189427861	0.9757477189427861
2.0	1.3446531355201126	1.3446531355201126	1.3446531410979026	1.3446531410979026	1.520069752985982	1.520069752985982
3.0	1.2827233496061738	1.2673192261513766	1.2744845536121259	1.256807124377373	1.4166197973420398	1.3899557567603833
4.0	1.2397064481626927	1.208630339987782	1.225136947127162	1.18913247266865	1.3437842100886965	1.2893317757776155
5.0	1.2078323172175984	1.1642530926719614	1.188482199602092	1.1381822629246015	1.2896879341661638	1.2135589083765512
6.0	1.1831228501327904	1.1302358108971755	1.1602114986051397	1.100115648962945	1.2479829319073876	1.1572376636825148
7.0	1.163304156732802	1.1036830766410426	1.1377694919263222	1.071676586846414	1.2149142835689084	1.1154773128230278
8.0	1.1469845944714292	1.082599362542941	1.1195491925119503	1.050333566195527	1.1881031834915836	1.084337754900876
9.0	1.1332679092916549	1.065596554187493	1.1044871215550194	1.0341569990983397	1.1659662362706593	1.060859774146658
10.0	1.1215477329019081	1.0516998856650168	1.0918463794530344	1.0217340140640265	1.1474082511913128	1.0429132761856994
11.0	1.1113969682753986	1.040225625564768	1.0811026372820174	1.0120465980594064	1.1316476273852774	1.0289980902956941
12.0	1.1025057728395193	1.0306789821340971	1.0718696518944562	1.0043748458004809	1.1181118962269825	1.0180612040259451
13.0	1.0946435537276622	1.0226916308216853	1.0638598176635423	0.9981984394090893	1.1063731613396468	1.0093541511491908
14.0	1.0876345643200689	1.015975812835055	1.056851711954089	0.9931328809804991	1.096105623643767	1.0023357698516402
15.0	1.0813419241828472	1.0103008611871653	1.0506728505872758	0.9888870367105245	1.0870562061841458	0.9966077991717931
16.0	1.0756579886124595	1.0054814452557965	1.0451859210661514	0.9852323961095186	1.0790261956789435	0.9918733673550607
17.0	1.0704959613096892	1.001366955434683	1.0402847306825809	0.9819818988242286	1.071857153740971	0.9879050922290549
18.0	1.0657852966241328	0.9978353167941705	1.0358815809989914	0.9789810138803439	1.0654215315916695	0.9845288122859884
19.0	1.0614680858192205	0.9947867024735638	1.0319058157630916	0.9760861594155278	1.0596154782864369	0.9816091167369205
20.0	1.0574959326294722	0.9921400102893274	1.0282984195701372	0.9731653690975035	1.0543534853284422	0.9790389207226206
21.0	1.0538287067045262	0.9898287257094915	1.0250106247610586	0.9701014777985026	1.0495647099432324	0.9767318448629542
22.0	1.0504322642620767	0.9877987569010187	1.0220019406040328	0.9667994559679183	1.0451899098169573	0.9746166650756372
23.0	1.0472774798359814	0.9860061308804691	1.0192377871497595	0.9631820228306994	1.0411791548750693	0.9726319840819355
24.0	1.0443393864803554	0.9844150202746429	1.0166888973998274	0.9591979177612402	1.0374901001568742	0.9707247370025736
25.0	1.041596404513467	0.9829961888696521	1.0143306983004565	0.9548481384590042	1.0340864427786673	0.9688453626979168
26.0	1.0390296705823272	0.9817253280577555	1.0121417256004883	0.9501830668052698	1.0309371115422745	0.9669485008974243
27.0	1.0366228757983038	0.9805822105459923	1.0101030446400387	0.9453021320212045	1.0280155488029956	0.9649919993523068
28.0	1.034361609524024	0.9795497496697368	1.0081987806188175	0.940324276162889	1.0252984557451648	0.9629374992545511
29.0	1.0322331121707153	0.9786133677896602	1.0064150880987461	0.9353625548713842	1.0227655545449	0.9607530230573303
30.0	1.0302261576132465	0.9777606643611769	1.0047392870344842	0.9305104322573182	1.020399093886269	0.9584145698878954
31.0	1.0283308093622157	0.976980834905515	1.0031602279365979	0.9258226047680548	1.018183583268	0.9559092928097351
32.0	1.0265381301468741	0.9762645329835861	1.0016681782135037	0.9213227487194867	1.0161052563804343	0.9532316121415743
33.0	1.024840087073136	0.9756036287531356	1.0002543276547489	0.9170242822184175	1.0141519432097978	0.9503899325387424
34.0	1.0232295012845092	0.9749910375783821	0.9989109195350503	0.9129263634947886	1.0123127315429499	0.9473996248431515
35.0	1.0216998778491013	0.9744204885444285	0.9976307450054686	0.9090402417953192	1.0105779735387717	0.9442819941490294
36.0	1.0202454790277433	0.9738862602788286	0.9964074903323707	0.9053695121183829	1.0089390511318599	0.9410597757732884
37.0	1.0188608666729477	0.9733834007360972	0.995235248766947	0.9019170946590812	1.0073882593687755	0.937757795258233
38.0	1.0175412512298534	0.9729068978815739	0.9941088429885092	0.8986888031539702	1.0059187463816888	0.9344021744705671
39.0	1.0162822371792244	0.972452622795619	0.9930233146722769	0.8956747484594292	1.0045242269088224	0.9310233072249691
40.0	1.0150797543810486	0.9720166685657317	0.9919741476349839	0.892860582680834	1.0031989502075498	0.9276523650885894
41.0	1.0139302178459402	0.9715954213493687	0.9909571273595427	0.8902353578064398	1.001937730373689	0.9243236091155355
42.0	1.0128302770542228	0.9711855730339364	0.9899685303216328	0.8877808925655275	1.0007358861134608	0.9210662016992945
43.0	1.0117768077119815	0.9707839291936846	0.9890046760871964	0.8854872335974212	0.9995891229170839	0.9179023603933867
44.0	1.0107670185047395	0.9703873438266706	0.9880621634589414	0.8833402612101044	0.9984935942032763	0.9148463551433391
45.0	1.009798268251378	0.9699929674959682	0.9871382614183248	0.8813182932469517	0.997445721646962	0.9119021288693897
46.0	1.0088681458956068	0.9695979073363816	0.9862296975822172	0.8794125597487206	0.9964422775423376	0.9090725942041299
47.0	1.0079744464870997	0.9691995938711967	0.9853337696130999	0.8776117611674422	0.9954802523390149	0.9063568426151006
48.0	1.0071150947269005	0.9687956870852867	0.9844478602279423	0.8759069409032068	0.9945568910663457	0.9037575327438928
49.0	1.006288153731953	0.9683830819075983	0.9835696168914394	0.8742931863359257	0.9936696692749354	0.9012755462316944
50.0	1.0054918934260686	0.9679600994655063	0.9826967922870947	0.872763486549883	0.9928161891532815	0.8989096877178323
51.0	1.0047246575151947	0.9675252652984334	0.981827043959675	0.8713120773526984	0.9919943247834133	0.8966597665964141
52.0	1.0039849203033193	0.9670747155497443	0.9809582538396813	0.8699322500456237	0.9912020270297935	0.8945225771274625
53.0	1.0032712577200396	0.9666050907962154	0.9800887872102809	0.8686189327579452	0.9904374685930005	0.8924906639045644
54.0	1.002582363050521	0.9661150247440886	0.9792168665515902	0.8673673679969511	0.9896989164318744	0.8905569685408657
55.0	1.0019169802572847	0.9656015534907014	0.9783415252623462	0.8661745209767325	0.9889847364234537	0.8887150512712048
56.0	1.001273953190977	0.9650623273459763	0.977461608244053	0.865036434394719	0.98829335998443	0.8869584709738316
57.0	1.0006521849149967	0.964493740872794	0.9765756261577403	0.8639514943774016	0.9876234404212816	0.885279188818967
58.0	1.000050653175958	0.9638944117410247	0.9756825695151055	0.8629190178652013	0.9869736221100684	0.8836687168080248
59.0	0.9994683958131529	0.9632624507033924	0.9747813179320941	0.8619316724726558	0.9863426815633055	0.8821208071976138
60.0	0.9989045336569109	0.9625934505213127	0.9738711698270052	0.8609890429377931	0.9857294747668686	0.880629710997393
61.0	0.9983582070661436	0.9618876396835848	0.972951116765862	0.8600880555455968	0.9851328766326988	0.8791912691716748
62.0	0.9978286099713165	0.9611411437655206	0.9720210147089183	0.8592265523481345	0.9845518728604112	0.8778005688711273
63.0	0.9973150353059295	0.9603537473628038	0.9710804668097411	0.8584011583587946	0.9839855221811931	0.8764551389903964
64.0	0.9968167210511188	0.9595279538656187	0.9701292840977794	0.8576107707877778	0.9834329072477068	0.8751518276394069
65.0	0.9963330460629918	0.9586553451723299	0.969167499018295	0.8568535422382413	0.9828931728611044	0.8738892445868618
66.0	0.9958633835520738	0.957739100724431	0.9681950460293697	0.8561275848603966	0.9823654691150093	0.8726646076005995
67.0	0.9954071313283575	0.9567760809869513	0.967212049622923	0.8554313511577336	0.9818490316918353	0.8714763000887947
68.0	0.9949637157120217	0.955768321416335	0.9662185886617884	0.8547631313807955	0.9813431133100812	0.8703226578468548
69.0	0.9945326444972296	0.9547156656646985	0.9652152063502349	0.8541218261051918	0.9808470069204087	0.8692032488302681
70.0	0.994113386402104	0.9536201260931894	0.9642029329783828	0.853504634800528	0.9803600496104847	0.8681173178552613
71.0	0.9937054730062664	0.9524858547757024	0.9631821404984564	0.8529112677277706	0.9798816305193876	0.8670633402459826
72.0	0.9933084800665988	0.9513143196731211	0.9621536333741684	0.852340865307203	0.9794111449826165	0.8660404204070836
73.0	0.9929219709445221	0.9501006707592372	0.9611180133980589	0.8517918706852388	0.9789479869801374	0.8650475670414106
74.0	0.992545519323938	0.9488487183267097	0.9600763671289017	0.8512637308127337	0.978491664211359	0.8640830510707774
75.0	0.9921787508747529	0.9475624770368055	0.9590296211750775	0.8507555807577616	0.978041606500059	0.8631465106865367
76.0	0.9918212979927453	0.9462474006851768	0.9579788076019649	0.8502669179665464	0.9775973500700387	0.8622372566417216
77.0	0.9914728036218138	0.9449072611483535	0.9569247050939553	0.8497961618608085	0.9771583608641544	0.8613545106804311
78.0	0.9911329705359986	0.9435447249008941	0.9558686650261699	0.8493423748821547	0.9767241884292173	0.8604975001362385
79.0	0.9908014478514142	0.9421647911653025	0.9548121770504423	0.8489050892358101	0.9762943659964796	0.8596645243962149
80.0	0.9904779483995154	0.9407664705450873	0.9537558777692305	0.8484830315316556	0.9758684989773891	0.8588551449169379
81.0	0.9901621920127365	0.9393604794489157	0.9527008223561158	0.8480756268613217	0.9754461843496331	0.8580683118724505
82.0	0.9898538942017338	0.9379469685380466	0.9516481386877995	0.8476820466621285	0.9750270221697306	0.8573038390610919
83.0	0.9895527964820138	0.9365338054743244	0.9505988345677368	0.847301867494741	0.9746106310994614	0.856560203950622
84.0	0.9892586550714709	0.9351235979025775	0.9495531497894231	0.8469343632905992	0.97419666755755	0.8558366114778206
85.0	0.9889712143646114	0.9337172447922658	0.9485123031988909	0.8465793733532468	0.9737847797072352	0.8551326409048541
86.0	0.9886902524786032	0.93231768502141	0.9474771920681901	0.8462365364882489	0.9733746265038479	0.854447480985554
87.0	0.9884155775180098	0.9309219662628125	0.9464484950592282	0.845905037818245	0.97296590509992	0.8537807064031501
88.0	0.9881469478867764	0.9295346316955382	0.9454266559260514	0.845584522232296	0.972558296544238	0.8531316103205608
89.0	0.9878841747881066	0.9281580427652093	0.9444129374571801	0.8452748075088214	0.9721515431463414	0.852499059693306
90.0	0.9876270729195105	0.926792477090572	0.9434080522753041	0.8449751856518493	0.9717453135458058	0.8518821020616002
91.0	0.9873754642838228	0.9254425618819685	0.9424125904425059	0.844685165642907	0.9713393917063378	0.8512804729626978
92.0	0.9871291706133357	0.9241109358488065	0.9414268338180257	0.8444047931345914	0.9709335185987061	0.8506932139027373
93.0	0.986888017175201	0.9228015738650349	0.9404513736958853	0.8441338864445862	0.9705274233138683	0.850119879039761
94.0	0.9866518556049877	0.9215116698426356	0.9394865358128787	0.8438717517986449	0.9701209311168919	0.8495598175183579
95.0	0.9864205182965	0.9202443594067475	0.9385324827991607	0.8436182605584641	0.9697138129345555	0.8490127998963508
96.0	0.9861938716638294	0.9189980347647901	0.9375899036708832	0.8433728861323926	0.9693058742861981	0.8484784313748364
97.0	0.9859717514796917	0.9177750826948128	0.9366591771476436	0.8431353381503717	0.9688969356650576	0.8479561439636469
98.0	0.9857540313759265	0.9165783357758605	0.9357402977120806	0.842905124078212	0.9684868173861817	0.8474454523484877
99.0	0.9855405886138253	0.9154100691466462	0.9348335603328826	0.8426822362730609	0.9680753706552941	0.8469460145506508
100.0	0.9853312850663476	0.9142703929961022	0.9339391558338273	0.8424663603043285	0.967662364695341	0.8464575488228407
101.0	0.9851260052845789	0.9131602584120045	0.9330571091177753	0.8422568998112598	0.9672477627601943	0.8459798578659964
102.0	0.9849246336723103	0.9120775269791602	0.9321875229768699	0.8420537306756396	0.9668313413724972	0.8455126496657559
103.0	0.9847270392511159	0.9110229271781108	0.9313305299885408	0.8418566610407726	0.9664129857052266	0.8450553997057735
104.0	0.9845331328198433	0.9099975949860981	0.9304863344092208	0.841665178651876	0.9659926120859034	0.8446079110901238
105.0	0.9843428136310168	0.9089996765991355	0.9296549080126443	0.8414789785485984	0.9655701285417054	0.8441698397595673
106.0	0.9841559503085067	0.9080325129795458	0.9288363312378183	0.841297961593529	0.9651454434860248	0.8437407427608145
107.0	0.9839724914334607	0.9070894118232916	0.9280308738640377	0.8411218908127378	0.9647185310860212	0.8433206743052233
108.0	0.9837923015894361	0.9061725816044465	0.9272381694999827	0.8409504611374322	0.9642892055669086	0.8429095863381917
109.0	0.9836153062708091	0.9052816395441564	0.9264581504930065	0.8407835462057698	0.9638574412395687	0.8425070238700479
110.0	0.9834414194488581	0.9044157527175717	0.9256906831684771	0.8406210411551973	0.963423208282187	0.8421128617860505
111.0	0.9832705549889914	0.9035716417485284	0.9249356635501739	0.8404627788006206	0.9629864297838608	0.8417270585631049
112.0	0.9831026533943211	0.9027502285105815	0.9241930198217359	0.8403087791096511	0.9625471148653837	0.8413491482249323
113.0	0.9829376054712158	0.9019503151803292	0.9234629180357908	0.8401588614005208	0.9621052532422162	0.8409790165978828
114.0	0.9827753553834258	0.9011727644081569	0.9227447771420453	0.840012964771782	0.9616608307042821	0.8406167364714022
115.0	0.9826158052249421	0.9004140529275185	0.9220382144209939	0.8398708144397171	0.9612138132706397	0.8402622193131783
116.0	0.9824589142952795	0.8996735615382672	0.9213431812399058	0.8397322381906666	0.9607642063698656	0.8399151756423663
117.0	0.9823045769046868	0.8989516025925935	0.9206593363235482	0.8395973003740901	0.9603120816860231	0.8395754361739559
118.0	0.9821527484046323	0.898245755476327	0.9199863630781232	0.8394657564501685	0.9598574212992481	0.8392427234725675
119.0	0.982003368822224	0.8975549459044011	0.9193241830853938	0.8393375144881153	0.9594002344302819	0.8389169829797751
120.0	0.9818563704811867	0.8968774080073214	0.9186725088918003	0.8392123297066526	0.9589406014643875	0.8385980573656502
121.0	0.9817116779998833	0.8962134480358683	0.9180311876850225	0.8390902664132994	0.9584785824992629	0.8382859008911383
122.0	0.9815692541685312	0.8955609840915567	0.9173999425589777	0.8389710488802873	0.9580141242328377	0.8379803913256559
123.0	0.981429027326925	0.8949208403470917	0.9167786622720453	0.8388547317644542	0.9575473348014121	0.8376814546711223
124.0	0.9812909525271871	0.8942910623785167	0.9161672539985426	0.8387411463144006	0.9570782395726771	0.837388959462418
125.0	0.9811550039048175	0.8936715445654866	0.9155655685919297	0.8386302487050135	0.9566068677208486	0.8371026698043164
126.0	0.9810210790674997	0.8930613714680309	0.9149731235949268	0.8385217893337836	0.9561333195992692	0.8368224170180272
127.0	0.9808891444099126	0.8924602753007698	0.9143896915501397	0.8384157868054597	0.9556576995943254	0.8365481987460669
128.0	0.9807591777807774	0.8918681925519248	0.9138149575225478	0.8383122107107581	0.9551800059358616	0.8362798501781512
129.0	0.9806311034283335	0.8912850824390605	0.9132488150587388	0.8382108830216255	0.9547003156538961	0.8360172961931539
130.0	0.9805048838198775	0.8907097592620887	0.9126911235733386	0.8381116655272081	0.9542187607002267	0.835760604962541
131.0	0.9803804737445534	0.8901418614349763	0.9121415957713446	0.8380145587151088	0.9537354385083059	0.8355096246613446
132.0	0.9802578202925476	0.8895810394702053	0.9116000528069662	0.8379195231420697	0.9532504497067478	0.8352642792162868
133.0	0.9801369126420447	0.8890277868656897	0.9110664689676543	0.8378263937329671	0.9527638046254918	0.8350244882775059
134.0	0.9800176825139321	0.888482054989117	0.9105404671838814	0.8377351175303588	0.9522756083223941	0.8347900317301745
135.0	0.9799000883955177	0.887942170784277	0.9100219294630003	0.8376455875685025	0.9517860131123843	0.8345610716698942
136.0	0.9797841308768029	0.8874091946954819	0.9095106047058362	0.8375577593079754	0.9512950576786471	0.83433725719877
137.0	0.979669730099349	0.8868826337866688	0.9090063941618945	0.8374717273460777	0.9508028197951625	0.8341184078307391
138.0	0.9795568712835188	0.886361497993082	0.9085090050275489	0.8373872501302806	0.9503094325734353	0.8339045953211125
139.0	0.9794455051553351	0.885845258188534	0.9080183455822173	0.8373043639921098	0.9498150377325395	0.833695684032621
140.0	0.9793356322259378	0.8853340009649381	0.907534216103875	0.8372230513931841	0.9493197254805688	0.8334917990281167
141.0	0.9792271686914724	0.8848292329849864	0.9070564542814006	0.837143312720951	0.9488236169986657	0.833292705398024
142.0	0.9791201341763328	0.8843295344719213	0.9065848806179494	0.8370650723898457	0.948326759488322	0.8330981856846831
143.0	0.9790144486632866	0.8838347263032093	0.9061193395483528	0.8369883037582788	0.9478293105017904	0.8329082202836604
144.0	0.9789101164206826	0.8833448932975673	0.9056598445930686	0.8369128504664136	0.9473313962806793	0.8327226996712339
145.0	0.978807091874806	0.8828601767295525	0.9052062434350002	0.8368387622027736	0.946833134882039	0.8325415998734519
146.0	0.9787053524325982	0.8823796269520983	0.9047581974726466	0.8367659897860797	0.9463346484842283	0.8323646574030636
147.0	0.9786048486409312	0.881903217464405	0.9043156732394044	0.8366945694045521	0.9458360841300577	0.8321920282324522
148.0	0.97850557705929	0.8814318622014143	0.903878637975103	0.8366244474450409	0.945337584110488	0.8320235530048178
149.0	0.978407499696776	0.8809646911059417	0.9034469546384652	0.8365556959289215	0.9448392242335151	0.8318591258067796
150.0	0.9783106054049837	0.8805015498642057	0.9030203781716659	0.8364882076718189	0.9443411352126567	0.8316986680227559
151.0	0.9782148600171473	0.8800423090746075	0.9025988289612638	0.8364219917683687	0.9438434480983107	0.8315418976039333
152.0	0.9781202293368683	0.8795876430909599	0.9021822892247755	0.8363569455283851	0.9433463231572968	0.8313887081416335
153.0	0.9780267060178283	0.8791365052964337	0.9017706084136734	0.8362930197922067	0.9428497963114045	0.831239128635312
154.0	0.9779342443278946	0.8786895764385365	0.901363598161619	0.8362303357824912	0.9423539755624104	0.8310930435286522
155.0	0.9778428445702166	0.8782463966924897	0.900961152550461	0.8361688130888322	0.9418590087011134	0.8309501884015253
156.0	0.9777524840127576	0.8778067998686835	0.9005633233918415	0.8361084161535528	0.9413650993953612	0.8308104564732581
157.0	0.9776631168857446	0.8773712883828111	0.9001698754298865	0.8360490868139167	0.9408723721687092	0.8306737769492104
158.0	0.9775747434613612	0.8769390677677771	0.899780752126363	0.8359907983875192	0.9403808522380015	0.8305401876673567
159.0	0.9774873256206018	0.8765102432658833	0.8993958593934035	0.8359335645969995	0.9398906919006794	0.830409495621543
160.0	0.9774008789722319	0.8760853423201013	0.899015069048777	0.8358774798643491	0.9394019849032855	0.830281652461688
161.0	0.977315346181568	0.8756637534696934	0.8986383405276328	0.8358224007830855	0.9389148441005327	0.8301565962361053
162.0	0.9772307159692553	0.8752454330364383	0.8982656293799869	0.8357682557641158	0.9384293315820393	0.8300343326977953
163.0	0.9771469808869228	0.8748300686652959	0.8978967566060281	0.8357150631052859	0.9379456048830649	0.8299148135345913
164.0	0.9770641142778252	0.8744186524120645	0.8975317230488997	0.8356627915836997	0.9374637697987749	0.8297978949845589
165.0	0.9769820933243871	0.8740112878418771	0.8971704539772937	0.8356114817439861	0.9369839120188901	0.8296835420138129
166.0	0.9769009182419536	0.8736069085830789	0.8968128371993869	0.8355610844832222	0.9365061338000198	0.8295715567293657
167.0	0.9768205623386681	0.8732056736930562	0.8964589187754433	0.8355115729000524	0.9360304935000741	0.8294619808614886
168.0	0.9767410027684518	0.8728073338295058	0.8961086068822246	0.8354629517088934	0.9355572299338364	0.8293546931307946
169.0	0.9766622205244104	0.8724123805847773	0.8957618430781557	0.8354152615954684	0.935086302293177	0.8292496266566204
170.0	0.9765842042498039	0.8720206242054743	0.8954185350295365	0.8353684309135575	0.9346177974686573	0.8291467142832323
171.0	0.9765069464554716	0.8716317365396948	0.8950787289260358	0.8353224146837711	0.9341518023783646	0.8290459025503736
172.0	0.9764304011980551	0.8712453600529594	0.8947423409497569	0.8352772356817655	0.9336883959033706	0.8289470881403028
173.0	0.9763545955502216	0.8708620343900639	0.894409257401221	0.8352328716582853	0.9332275893896748	0.8288502310263443
174.0	0.9762795027792384	0.8704813681008071	0.894079381464288	0.8351892193246986	0.9327694261634918	0.8287552595598487
175.0	0.9762050884523047	0.8701037467493051	0.8937527041805226	0.8351462563869358	0.9323140300075187	0.8286621200427362
176.0	0.9761313680987177	0.8697287125083413	0.8934290822660597	0.8351040053456803	0.9318614208945533	0.8285708085674581
177.0	0.9760582842181738	0.8693568320493869	0.893108540071674	0.8350624034976469	0.9314116420646092	0.8284813620211701
178.0	0.9759858715374572	0.8689881177984612	0.8927909845320763	0.8350214870045362	0.9309647093720972	0.8283936224632044
179.0	0.9759140956128703	0.8686222795068881	0.8924764273937786	0.8349811885225066	0.9305207064106316	0.8283076629964732
180.0	0.9758429296642411	0.868259599857114	0.8921647750472751	0.8349415081269346	0.9300797093547695	0.8282233663995455
181.0	0.9757723699786567	0.8679000060747049	0.8918559842037921	0.8349024189652884	0.9296417336232391	0.8281407467543553
182.0	0.9757024166794828	0.8675433588703882	0.8915500956504072	0.8348639032524853	0.9292067433775211	0.8280597229218148
183.0	0.9756330429797473	0.8671901741506087	0.8912470198360385	0.8348259519376059	0.9287747662789926	0.8279802365726578
184.0	0.9755642567036397	0.8668405249028671	0.8909467510881054	0.8347885247581782	0.9283458464660151	0.8279022110002785
185.0	0.9754960156500682	0.8664940898731734	0.890649203906575	0.8347516891810525	0.9279200639056064	0.8278256602818095
186.0	0.975428331478563	0.8661509320675366	0.8903544231946613	0.834715346379574	0.92749735420647	0.8277505530841838
187.0	0.9753611850554915	0.8658110237035294	0.8900623274826813	0.8346795773860747	0.9270777495913769	0.8276768942136071
188.0	0.9752945688209861	0.8654743681616217	0.8897728436395811	0.8346442968980421	0.9266612939412784	0.8276046705178318
189.0	0.9752284674689056	0.8651411268066933	0.8894859150225647	0.8346094690108098	0.926248027920549	0.8275338097749778
190.0	0.9751628734238244	0.8648108172960416	0.8892015484707374	0.8345751882026343	0.9258378988921612	0.8274642942530672
191.0	0.9750977675326332	0.8644843159617557	0.8889197040432535	0.8345413421842919	0.9254309066812691	0.827396083508981
192.0	0.975033149898327	0.8641613564935877	0.8886403292704417	0.83450798495656	0.9250270592816594	0.8273291280178909
193.0	0.9749689936764211	0.8638414347279502	0.8883633631982596	0.8344750805723372	0.9246263845363349	0.827263409950304
194.0	0.9749053182004974	0.8635247556816928	0.8880889095233439	0.8344426381925711	0.9242288422081337	0.8271989386302888
195.0	0.9748420927778698	0.8632114730343605	0.8878168015799701	0.8344106533389812	0.9238344484242388	0.8271356869847215
196.0	0.9747793174895761	0.8629017552154234	0.8875470712328253	0.8343790811114618	0.9234431783384585	0.8270736689803432
197.0	0.9747169847223667	0.8625955215145487	0.8872796869290782	0.8343479709592228	0.9230550522628007	0.827012816826438
198.0	0.9746550676093092	0.8622928369602578	0.8870145955374815	0.8343172960189543	0.9226700330279336	0.8269531444005972
199.0	0.9745935700763744	0.8619935770777717	0.8867517737315133	0.8342870338167326	0.9222880839820169	0.8268945703430463
200.0	0.974532492201855	0.8616976036883599	0.8864911641371359	0.8342571708835388	0.9219092163369048	0.8268370358885979
201.0	0.974471799415239	0.8614048287090551	0.8862327688779889	0.8342276623447693	0.9215334139418309	0.8267806002638999
202.0	0.9744115033382655	0.8611152954267745	0.8859765770980014	0.8341985530541975	0.9211606964196439	0.8267252500742339
203.0	0.9743515963311701	0.8608289976501453	0.8857225355205509	0.8341697982892095	0.920790998559346	0.826670867477589
204.0	0.9742920438114334	0.8605457086182758	0.8854706377699426	0.8341414294409836	0.9204243152718883	0.8266174844664747
205.0	0.974232872806823	0.8602656976233118	0.8852208812038928	0.8341134195451376	0.9200605974401936	0.8265651102796034
206.0	0.9741740448631763	0.8599893415105958	0.8849731999795409	0.8340856921776867	0.9196998565707339	0.8265136634563947
207.0	0.9741155716053198	0.8597156932034716	0.884727600089238	0.8340583238957728	0.9193421207214213	0.8264631623635769
208.0	0.9740574453824934	0.8594453836323723	0.884484011100537	0.8340313507381806	0.9189872872569446	0.826413507182312
209.0	0.973999654702131	0.8591783125258932	0.8842424474308623	0.8340046467583699	0.9186353838659793	0.82636471624396
210.0	0.9739421880578993	0.858913871121206	0.8840028724639565	0.8339782433875793	0.9182863567490044	0.8263167760936355
211.0	0.9738850378158478	0.8586523501629835	0.8837652793331378	0.8339521902115902	0.9179401764110453	0.8262697095967582
212.0	0.973828200162164	0.8583935155172551	0.8835296610406521	0.8339264243060072	0.917596797074576	0.8262234351792621
213.0	0.9737716751673432	0.8581377498452228	0.8832959767178858	0.8339009411035272	0.9172562056083677	0.8261779937645788
214.0	0.9737154435927152	0.8578850346546891	0.8830641768014317	0.8338757901932459	0.9169184092567738	0.8261333900944953
215.0	0.9736594977967835	0.8576352888535844	0.8828342544426944	0.8338509445916393	0.9165833783666771	0.826089547106541
216.0	0.9736038532491514	0.8573880642219031	0.8826062280169948	0.8338263278396466	0.9162510462727951	0.8260465148014531
217.0	0.9735484675817648	0.8571437532127488	0.8823800054312192	0.8338020165022758	0.9159213793241451	0.8260042252067225
218.0	0.973493363991149	0.8569025109049442	0.8821556476987885	0.8337779834885225	0.9155943514672863	0.8259626421228677
219.0	0.973438511680677	0.8566636039408516	0.8819330328737035	0.8337541839036351	0.9152699535130158	0.8259217610918261
220.0	0.9733839376587765	0.8564272841713102	0.8817121835197337	0.8337306853071011	0.9149481717247377	0.8258815730838279
221.0	0.9733295957224415	0.8561939871617378	0.8814930923765658	0.8337074292098393	0.9146289964582065	0.8258420055610088
222.0	0.9732754974708095	0.855963159032288	0.8812757563563987	0.8336844516705426	0.9143123734484307	0.8258031176810006
223.0	0.973221654506243	0.8557349905010412	0.8810601854144728	0.8336617300962843	0.9139982476530804	0.8257649004152384
224.0	0.9731680360348987	0.8555094924402452	0.88084629990504	0.8336392465728195	0.9136865930955442	0.8257272402824818
225.0	0.9731146305139606	0.8552863857975765	0.8806340838453872	0.8336169876061931	0.9133773753302148	0.8256901282740993
226.0	0.9730614611184671	0.8550657950752907	0.8804235427447622	0.8335949891610424	0.913070609030048	0.8256536326167652
227.0	0.973008489330536	0.8548479371211144	0.8802146096684744	0.8335732467505828	0.9127662886320037	0.8256176625138423
228.0	0.9729557614622001	0.8546323713448263	0.8800073412398701	0.8335517379974459	0.9124643425443948	0.8255821998193345
229.0	0.9729032081187995	0.8544192705764511	0.8798016662572937	0.8335305168402174	0.9121647816359781	0.8255472901028684
230.0	0.9728508679172799	0.8542085743052239	0.8795975814280697	0.8335095563877634	0.9118675011048569	0.8255128516159974
231.0	0.9727987215725742	0.8540001356252176	0.8793950493452822	0.833488856657423	0.911572536091454	0.8254789662123441
232.0	0.9727467729942351	0.8537939959973452	0.8791941181775084	0.8334683860534907	0.9112798808900331	0.8254455612461566
233.0	0.9726949913618833	0.8535901075873044	0.8789947206396358	0.8334481941995397	0.9109894963635898	0.8254126231422994
234.0	0.9726434113949226	0.853388710372432	0.8787967979104696	0.8334282315473608	0.9107013725763272	0.8253802064880276
235.0	0.9725919829812005	0.853189406240122	0.8786004278505761	0.833408538625204	0.9104154622979422	0.825348215881753
236.0	0.9725407485854772	0.8529924334348726	0.8784055644246669	0.8333890659610914	0.9101317141025357	0.8253167286385024
237.0	0.9724896580799772	0.8527975170398661	0.878212204399164	0.8333698225663966	0.9098501135899537	0.8252856538901268
238.0	0.9724387230463822	0.8526047022484153	0.8780203189505752	0.8333507949726506	0.9095706298046806	0.825255005336764
239.0	0.9723879358149778	0.8524138806313015	0.8778298961472053	0.8333319831736249	0.9092932192735423	0.8252248012368041
240.0	0.9723372925217966	0.8522249784585487	0.8776408941557714	0.833313441121588	0.9090178552109969	0.8251950234027982
241.0	0.9722867932080229	0.8520381906240152	0.8774533352248731	0.8332950563981572	0.9087445312278446	0.8251656355265531
242.0	0.9722364378891573	0.8518534616877311	0.8772671433541996	0.8332768605186336	0.9084731995426795	0.8251366512732723
243.0	0.9721861918533141	0.8516707439440749	0.8770823578791418	0.8332587994852032	0.9082038414029352	0.8251080434137673
244.0	0.9721360859894504	0.8514897845061012	0.8768989710410992	0.8332409272784925	0.9079364546090322	0.8250798165278728
245.0	0.9720860855741054	0.8513105792186554	0.8767169838221079	0.8332232529646488	0.907670991314839	0.8250519388285126
246.0	0.9720362137930081	0.8511331469754337	0.876536298664558	0.833205713508838	0.90740742423651	0.8250244512484872
247.0	0.9719864590744989	0.850957647301529	0.8763569934334106	0.8331883719392487	0.907145755165225	0.8249973584155367
248.0	0.9719368098511794	0.8507837334235724	0.8761789874277014	0.8331711652616262	0.9068859113535336	0.8249706239558332
249.0	0.97188723912194	0.8506117944301798	0.876002302996745	0.8331541204761178	0.9066279233589247	0.8249442206269679
250.0	0.9718377970734172	0.8504415892460384	0.8758269409453316	0.8331372601112509	0.9063717637921446	0.8249182075928877
251.0	0.9717884142445931	0.8502729857182544	0.875652859219708	0.8331205120525356	0.9061173887819699	0.8248925393877912
252.0	0.9717391524113277	0.8501058485181066	0.8754800670323515	0.833103943914514	0.9058647708751447	0.8248672797840702
253.0	0.9716899575319815	0.84994030182022	0.8753085181078667	0.8330875197082526	0.9056139073574782	0.8248424106274463
254.0	0.9716408682584726	0.8497764261561664	0.8751381959170346	0.8330712754152285	0.9053647499597984	0.8248179091738294
255.0	0.9715918382286274	0.8496141654678342	0.8749691182752418	0.8330551299538387	0.9051173210191716	0.8247937800198221
256.0	0.9715429022293101	0.8494535247635817	0.8748012731500443	0.8330391239304579	0.9048715968801131	0.8247699959007996
257.0	0.9714940293663605	0.8492944347149367	0.8746346396768375	0.8330232122505283	0.9046275460469042	0.8247465613665735
258.0	0.9714452273691924	0.8491367012137518	0.8744691799719518	0.8330074580357054	0.9043851449003839	0.8247234400956737
259.0	0.971396492359966	0.8489804846808697	0.874304903371816	0.8329917982551593	0.9041443575346613	0.8247006411760331
260.0	0.9713478205218806	0.8488259620902625	0.8741418105381614	0.8329762959466687	0.9039052101285423	0.8246781100824501
261.0	0.9712991963920592	0.8486728429366448	0.8739798977304168	0.8329609195014236	0.9036676419133842	0.8246558422797209
262.0	0.9712506122458237	0.8485212562850437	0.8738190798297139	0.8329456374828306	0.9034316457886913	0.8246338650627287
263.0	0.971202087425557	0.8483711675199022	0.8736593917656215	0.8329304813767946	0.9031971980390174	0.8246121420545816
264.0	0.971153598745525	0.8482225024153645	0.8735007997645943	0.8329154106967159	0.9029642668672555	0.8245906414421746
265.0	0.9711051307552092	0.8480753369953622	0.8733433430563065	0.8329004749808385	0.902732882377637	0.824569381399086
266.0	0.9710566989269467	0.8479296145027814	0.8731869707400574	0.8328856111785681	0.9025029543471323	0.824548352888504
267.0	0.971008295503027	0.847785234111976	0.8730316533225013	0.8328708508336179	0.9022745090389807	0.8245275649791036
268.0	0.970959932108601	0.8476425059627918	0.8728774128739338	0.8328561984381352	0.9020475267306907	0.8245070222960995
269.0	0.9709115816746143	0.8475010238663596	0.8727242843384371	0.8328416539637573	0.9018219711027733	0.8244867111685972
270.0	0.9708633176541828	0.8473609743363989	0.8725721952049084	0.8328271859667703	0.9015978433245218	0.8244666498398386
271.0	0.9708150666294195	0.8472222077230027	0.8724211716922481	0.8328128033649825	0.9013751236203624	0.8244468474002937
272.0	0.9707668363195999	0.8470848483901513	0.8722712187105028	0.8327985467751077	0.9011538215341302	0.8244272902389266
273.0	0.9707186189849809	0.8469487951196781	0.8721223109913734	0.832784344119653	0.9009339047818157	0.8244080148044585
274.0	0.970670430111358	0.8468141641407936	0.871974401827449	0.8327702674500077	0.9007153453798576	0.8243889937824347
275.0	0.9706222116608938	0.8466808096174743	0.8718275045186197	0.8327562897275211	0.9004981191805157	0.824370199865592
276.0	0.9705740100836012	0.8465487811994056	0.8716815938401092	0.8327424020022136	0.9002822147625495	0.8243516877171745
277.0	0.9705258176415816	0.8464179286292064	0.8715366358432751	0.832728608797134	0.9000676246192277	0.824333439164076
278.0	0.9704776420320984	0.8462883498700435	0.8713926654422091	0.8327149146003435	0.8998543206975217	0.8243154496412718
279.0	0.9704294523466274	0.8461598372371434	0.8712496357039834	0.8327012788615441	0.8996423123361925	0.824297741928665
280.0	0.970381264039504	0.8460325243300403	0.8711075901909233	0.8326877645960871	0.8994315627862092	0.8242802750603971
281.0	0.9703330732558195	0.8459064115802072	0.8709664647645627	0.8326743178279724	0.8992220312719704	0.8242630581714911
282.0	0.970284860638926	0.8457813620841701	0.8708262901046233	0.8326609745637606	0.8990137563816711	0.8242460912867043
283.0	0.9702366184635457	0.8456574296819543	0.8706870364424532	0.8326477167912014	0.8988067055025848	0.8242293607725832
284.0	0.970188350561048	0.8455346857076478	0.8705486826749658	0.8326345760506	0.8986008629396363	0.8242128484372337
285.0	0.970140033759743	0.8454131040029408	0.8704112507676742	0.8326214667360758	0.8983962167885539	0.8241965269836353
286.0	0.9700916950948741	0.8452927207497292	0.8702747153529355	0.8326084699761243	0.8981927638207363	0.8241804328216679
287.0	0.9700433345604511	0.8451733587995902	0.8701390509446194	0.8325955316655953	0.8979904799411773	0.8241645568898159
288.0	0.9699949250998319	0.8450551566326391	0.870004275266586	0.8325826923376463	0.8977893699323308	0.8241488992098134
289.0	0.9699464860176642	0.8449379366178938	0.8698703756773153	0.8325699385134036	0.8975894054331114	0.8241334871191093
290.0	0.9698980018423284	0.8448217748249631	0.869737335396648	0.8325572476870254	0.897390566421071	0.8241182568553119
291.0	0.9698494454967829	0.8447067650717444	0.8696052107989415	0.8325446468587876	0.8971928284529396	0.8241032403066253
292.0	0.969800859533616	0.8445928321252397	0.8694739376857209	0.8325320864585484	0.8969961797928445	0.8240884420568912
293.0	0.9697522052169415	0.8444800519171235	0.8693435163819403	0.8325196160573665	0.8968006294929628	0.8240738530051587
294.0	0.96970349031498	0.8443682605888704	0.8692139602927001	0.8325072040882493	0.8966061699963455	0.8240594594901728
295.0	0.9696546993114017	0.8442576719511024	0.8690852525503819	0.832494850594693	0.8964127894872181	0.8240452752194407
296.0	0.9696058476570446	0.8441481353684415	0.8689573243519029	0.8324825510088324	0.8962204509419168	0.8240312682702697
297.0	0.9695569663680959	0.8440395402046332	0.8688302366158286	0.8324703143848637	0.8960291383252432	0.8240174569062833
298.0	0.969508008935728	0.8439320381719085	0.8687039549812907	0.8324581361887844	0.8958388690864163	0.8240038001400555
299.0	0.9694590140768351	0.8438255362045443	0.8685784843072565	0.8324460209355374	0.8956496147381097	0.8239903161978868
300.0	0.9694099546744166	0.8437200122346944	0.8684538162624109	0.83243400467427	0.8954613799001055	0.8239770141995487
301.0	0.9693607958818207	0.8436155689206639	0.8683299338411347	0.832422037831682	0.8952741652715771	0.8239638303709318
302.0	0.9693115841339115	0.8435121447111189	0.8682068201868077	0.8324101159035034	0.8950879297313403	0.8239508102887173
303.0	0.9692622729807969	0.8434096199894467	0.868084484228268	0.8323982748844065	0.894902678020405	0.8239379402862242
304.0	0.969212877850351	0.8433081727440292	0.8679629003140541	0.8323864833211829	0.8947183856637452	0.8239252249308547
305.0	0.9691633716600148	0.8432076608876906	0.867842103377872	0.8323747365848101	0.8945350784596388	0.8239126414611342
306.0	0.96911377760243	0.8431080760439429	0.8677220418325131	0.8323630618658413	0.8943526982643017	0.8239002126425259
307.0	0.9690640879311834	0.8430094408828468	0.8676027506391625	0.8323514455460209	0.8941712792972835	0.8238879111579458
308.0	0.9690142948837013	0.8429117780230513	0.8674841652076777	0.8323398921408142	0.8939908178959689	0.8238757598028696
309.0	0.9689644449204895	0.8428150788044377	0.8673663204705504	0.8323284106488387	0.8938112895129819	0.8238637722329584
310.0	0.9689144838230608	0.8427193925723065	0.8672491906722442	0.8323169965966157	0.893632698925974	0.8238519211385231
311.0	0.9688644076769165	0.8426246308113752	0.8671327718555449	0.8323056454619181	0.8934550508867828	0.8238402429481091
312.0	0.9688142203539686	0.8425309272024715	0.8670170469969408	0.8322943842635327	0.8932782704234784	0.8238286966943251
313.0	0.9687639373350356	0.8424381799148625	0.8669020553142429	0.8322831725093172	0.8931024294553156	0.8238173233873907
314.0	0.9687135663744965	0.842346331140301	0.8667877754116396	0.8322720506863803	0.8929274611937441	0.8238060956911761
315.0	0.9686630647995585	0.8422552787739359	0.8666741816592107	0.8322610188562385	0.892753378994413	0.8237950136296794
316.0	0.9686124713297438	0.8421650720786069	0.8665612570243846	0.8322500454040345	0.8925801749754259	0.8237840498576816
317.0	0.9685617200824777	0.8420757604119903	0.8664490060881753	0.8322391664239284	0.8924078243998039	0.8237732271570526
318.0	0.9685108691861866	0.8419873436226555	0.8663374247370562	0.8322283593633791	0.8922363361643024	0.8237625500979597
319.0	0.9684598604611713	0.8418997778944716	0.8662264699325029	0.8322176558366186	0.8920656981707327	0.8237520187067775
320.0	0.9684087520179135	0.8418129878452341	0.8661161593380635	0.8322069926530347	0.8918959235124468	0.8237415737222943
321.0	0.9683575128171537	0.8417269823983968	0.8660065017369083	0.8321964239816545	0.8917269748295578	0.823731274377262
322.0	0.9683061351218681	0.841641726027787	0.8658974628310194	0.8321859407760976	0.8915588231314329	0.8237211070389362
323.0	0.9682546149891407	0.8415573125636756	0.8657890557693492	0.8321755385092052	0.891391498411841	0.8237110626121813
324.0	0.9682029717822698	0.8414736667613516	0.8656812807967562	0.8321652262695934	0.8912249674453439	0.8237011273888812
325.0	0.9681511938355959	0.841390774999085	0.8655741468564608	0.8321549724282356	0.8910592518348958	0.8236912968511122
326.0	0.9680993431761724	0.8413086602119424	0.8654676108134186	0.8321448040580117	0.8908943394124689	0.8236815709739289
327.0	0.9680473733002757	0.8412274428791386	0.8653617075617419	0.8321347166289584	0.8907301884393546	0.8236719406676973
328.0	0.9679952298801433	0.8411469359398461	0.8652564242917059	0.8321247192547899	0.8905668498183882	0.8236624104770618
329.0	0.9679429555352679	0.8410671173230378	0.8651517656700815	0.832114802843501	0.89040426086862	0.8236529576393832
330.0	0.967890511418879	0.8409880451223832	0.8650477144827912	0.8321049854219703	0.8902424304337149	0.8236436277081746
331.0	0.9678379518083661	0.8409096882450051	0.8649442450039098	0.8320952219915163	0.8900813588758527	0.8236344024646334
332.0	0.9677852108159184	0.8408320783202248	0.8648413747753558	0.8320855484974203	0.8899210340507553	0.8236252591157005
333.0	0.9677323387972251	0.8407552156031098	0.8647391170548773	0.8320759560357125	0.8897614734045041	0.8236162159292999
334.0	0.9676792775440635	0.8406790912976156	0.864637424231962	0.8320664129919558	0.8896026982423291	0.8236072364226434
335.0	0.9676260580573255	0.8406036386159309	0.8645363183194309	0.8320569689603812	0.8894446669423124	0.8235983707155918
336.0	0.9675726648280669	0.8405287951627194	0.864435777802453	0.8320476149332329	0.8892873714226525	0.823589577831782
337.0	0.9675191094333926	0.8404546639162689	0.8643357984440202	0.8320383328989551	0.8891307909204018	0.8235808440827593
338.0	0.9674653918691938	0.8403813210048547	0.8642364022242164	0.8320291498757524	0.8889749470335229	0.8235722196040276
339.0	0.9674115043194733	0.8403086505249409	0.8641375633109385	0.8320200343228693	0.8888198146713115	0.8235636861570157
340.0	0.9673574506988739	0.8402366569719188	0.8640392862698179	0.832011004300506	0.8886654027259875	0.8235552118812304
341.0	0.9673032231303964	0.8401653897678504	0.8639415408124218	0.8320020642678813	0.8885116693678665	0.8235468195330788
342.0	0.9672488487649973	0.8400947598015843	0.8638443488347554	0.8319931917019998	0.8883586614674852	0.8235384908890057
343.0	0.9671942926264961	0.8400248074042217	0.8637476758063183	0.8319844272383031	0.8882063412474549	0.8235302532920089
344.0	0.9671396168174713	0.8399555460080382	0.8636515218736014	0.8319757166877967	0.8880547260353117	0.823522070306176
345.0	0.9670847359218173	0.8398869580096091	0.8635558872831745	0.8319671096804647	0.8879037780762818	0.8235139419089761
346.0	0.9670297003759524	0.8398188515418313	0.8634607591067818	0.8319585566403365	0.8877535062582718	0.8235058863495605
347.0	0.9669744907944242	0.8397514902106661	0.8633661418499669	0.8319501251722542	0.887603872868066	0.8234978945000883
348.0	0.9669190954513539	0.8396846686904184	0.863272031382626	0.8319417657419759	0.8874549290083739	0.8234899846154695
349.0	0.9668635259557222	0.8396184809724158	0.8631783974415421	0.8319334963794474	0.887306628478167	0.8234821338674763
350.0	0.9668077512257545	0.8395528781633063	0.8630852792922458	0.8319253080167606	0.887158980031795	0.8234743422967924
351.0	0.9667517906474771	0.8394878649001534	0.8629926641065678	0.8319172187434554	0.8870119672019579	0.8234666235477033
352.0	0.9666956364101269	0.839423445456825	0.8629005433003665	0.8319091924218673	0.8868656199082563	0.82345896397237
353.0	0.966639304008298	0.8393596515338023	0.8628089170901024	0.8319012516429476	0.8867199215828526	0.8234513772365633
354.0	0.9665827661483404	0.8392964744156284	0.8627177595186193	0.831893391892342	0.8865749063277171	0.8234438587957555
355.0	0.9665260384423956	0.8392339453631263	0.8626270880457401	0.8318856312422499	0.8864304939585894	0.8234363812929759
356.0	0.9664691324471703	0.8391721049690556	0.8625369160120447	0.8318779155548164	0.8862866975785048	0.8234289994376309
357.0	0.9664120248384418	0.8391107966637209	0.8624472173503227	0.8318703034666163	0.8861435004933427	0.8234216539593732
358.0	0.9663547427578847	0.8390501681904551	0.8623579965923668	0.8318627588862775	0.8860009369789823	0.8234143858927581
359.0	0.9662972279303885	0.8389901123611109	0.8622692321719814	0.8318552998991438	0.885858965023391	0.82340717245064
360.0	0.9662395114017543	0.8389306471451807	0.8621809328896004	0.831847912961028	0.8857176270674305	0.8234000273071196
361.0	0.9661815659085308	0.838871759237548	0.8620930815205188	0.8318406206463204	0.885576847322891	0.8233929504669779
362.0	0.9661234147176986	0.8388134443074632	0.8620056955997999	0.8318333778164348	0.8854367066534596	0.8233859328060144
363.0	0.9660650500702402	0.8387558144784741	0.8619187796266706	0.831826202534724	0.8852971331136483	0.8233789789067112
364.0	0.9660064757412844	0.8386987981016947	0.8618322989209488	0.8318191309072306	0.8851581568334899	0.8233720750783367
365.0	0.9659476878321893	0.838642350577022	0.8617462710393683	0.8318121132976481	0.8850197651025875	0.8233652350052807
366.0	0.965888678471897	0.8385864274559705	0.8616606830188086	0.8318051767683681	0.8848819584123373	0.8233584450177365
367.0	0.9658294476819647	0.8385310823821911	0.8615755393876479	0.8317983032675806	0.8847447200105825	0.8233517096505423
368.0	0.9657699954272292	0.8384762439549093	0.8614908271769923	0.8317914973561207	0.8846080713890023	0.8233450426130325
369.0	0.965710317775964	0.83842201516898	0.8614065421824908	0.8317847589795285	0.8844719915747913	0.8233384074316076
370.0	0.965650410813141	0.8383683425197326	0.8613226671261056	0.8317780746596564	0.8843365022292377	0.8233318268837394
371.0	0.9655903016619497	0.8383151678008985	0.8612392282329051	0.831771444352048	0.8842015991641237	0.8233253192231086
372.0	0.9655299475888184	0.838262562818674	0.8611562387512421	0.8317649087107964	0.8840672615688778	0.8233188661881554
373.0	0.9654693756989848	0.8382105141646603	0.8610736726325536	0.8317584316268268	0.883933515004809	0.8233124495868293
374.0	0.965408547097028	0.8381589906607495	0.8609915081942322	0.8317520356494553	0.8838003131815926	0.8233060876278661
375.0	0.965347531738655	0.8381079653985612	0.8609097585839312	0.8317456937209947	0.8836676478262661	0.8232998031034917
376.0	0.9652862906199167	0.8380574429645232	0.8608284239642472	0.8317394238880311	0.8835355403131727	0.8232935504408422
377.0	0.9652248782596742	0.8380074548879277	0.8607474826824252	0.8317332171393899	0.8834039697049247	0.8232873387639132
378.0	0.9651632517938118	0.8379579653394529	0.8606669653059142	0.8317270915120071	0.8832729234849989	0.8232812045208997
379.0	0.9651013877695434	0.8379089476106513	0.8605868240521474	0.8317210199443558	0.8831424273733017	0.8232750793554702
380.0	0.965039266801216	0.837860491308024	0.8605070720812618	0.8317150294963781	0.883012464695844	0.8232690316427569
381.0	0.9649769042967046	0.8378125562677458	0.8604277269692151	0.8317091066601174	0.8828830356638531	0.8232630294581387
382.0	0.9649142885831079	0.8377650306768567	0.8603487844341655	0.8317032604434214	0.88275408949741	0.8232570728170758
383.0	0.964851474102864	0.8377179952866977	0.8602701922845343	0.8316974637817708	0.8826257283928987	0.8232511617185645
384.0	0.9647884063579693	0.8376714678861171	0.860192042263966	0.8316917437684633	0.8824978335924518	0.8232453143948604
385.0	0.9647251007809767	0.8376253680069349	0.8601142690272058	0.831686073315413	0.8823704691415444	0.8232395035238287
386.0	0.9646615690983567	0.8375796912485851	0.8600368551795354	0.831680484023083	0.8822436095679377	0.823233760988664
387.0	0.9645978112167226	0.8375345183854017	0.8599598139529492	0.8316749442778268	0.8821172679592181	0.8232280320857344
388.0	0.9645337998555001	0.8374897733808518	0.859883149786634	0.8316694721778702	0.8819914275628689	0.8232223852084173
389.0	0.9644695349776586	0.8374454784223433	0.8598068584201561	0.8316640541396433	0.8818661226264976	0.8232167884454377
390.0	0.9644050204425877	0.8374015934118246	0.8597309225104187	0.8316586902488414	0.8817413107909731	0.8232112417960489
391.0	0.9643402444950878	0.837358145262882	0.8596553464710792	0.831653416473333	0.8816169752324667	0.8232057361300674
392.0	0.9642752304307514	0.8373151295565318	0.8595801435810472	0.8316481787929803	0.8814931374469127	0.8232002851477322
393.0	0.9642099509392967	0.8372725823272255	0.8595053051126967	0.8316429861653157	0.8813697847860544	0.8231948523674386
394.0	0.9641444293097446	0.8372304587949804	0.8594307963226191	0.8316378791947017	0.8812469260070797	0.8231894788238316
395.0	0.9640786498812133	0.8371887230910608	0.8593566696385	0.8316328353845075	0.8811245401126744	0.8231841462824224
396.0	0.9640126048811769	0.8371473349652241	0.8592828858845429	0.8316278591881442	0.8810026357208139	0.8231788456207223
397.0	0.9639463604247617	0.8371063975833005	0.8592094320493924	0.8316229235523614	0.8808812001968324	0.8231736041929973
398.0	0.9638798152939589	0.8370658617558189	0.8591363387200129	0.831618069104873	0.8807602595299932	0.8231683764086336
399.0	0.9638130550638483	0.8370257409520999	0.8590635929570476	0.8316132642505677	0.8806397880234147	0.8231632032972609
400.0	0.9637460369712446	0.836985981287216	0.8589911773658587	0.8316084999290693	0.8805197562533931	0.8231580575157548
401.0	0.9636787725789325	0.8369466099219798	0.8589190920824399	0.8316037987492706	0.8804002282652327	0.823152961854961
402.0	0.9636112891330564	0.8369075909885133	0.8588473370942287	0.8315991606950485	0.8802811659345148	0.8231478935321924
403.0	0.9635435981665399	0.8368689783615251	0.8587759431653256	0.8315945903037921	0.8801625694363062	0.8231428616443057
404.0	0.963475621743207	0.836830700325352	0.8587048447445633	0.8315900604686037	0.8800444261503426	0.8231378479780395
405.0	0.9634073948183668	0.8367928198600921	0.8586340987909888	0.8315855847409338	0.8799267447606137	0.8231328935555509
406.0	0.9633389018189055	0.8367552695945406	0.858563652948859	0.8315811495994071	0.8798095297107622	0.8231279618991578
407.0	0.9632701309209454	0.8367180855297507	0.8584935421759174	0.831576768540873	0.8796927641427142	0.8231230530306975
408.0	0.9632011016020592	0.8366812811411272	0.8584237710026175	0.831572423557895	0.879576435450482	0.8231181897206673
409.0	0.9631318450023676	0.8366447892079879	0.8583543132666476	0.8315681462570399	0.8794605479648567	0.8231133628738387
410.0	0.9630623767138029	0.836608659155471	0.8582851733966489	0.8315639230683507	0.8793451232652083	0.8231085542287658
411.0	0.9629926693155125	0.8365729178973224	0.8582163908329804	0.8315597404299238	0.8792301317301451	0.8231037911666806
412.0	0.9629227188792248	0.8365374757925185	0.8581478869448856	0.8315555894091269	0.8791155777877819	0.8230990554386242
413.0	0.9628524668533653	0.8365023911642403	0.8580797011761663	0.8315514879582558	0.8790014614907052	0.82309433792436
414.0	0.9627819756195295	0.8364676550889513	0.8580118160945703	0.8315474406581707	0.8788877829915961	0.8230896568744551
415.0	0.9627112178518533	0.836433236284899	0.8579442624080388	0.831543415875602	0.8787745339920399	0.8230849985901207
416.0	0.9626401817461752	0.8363991346098804	0.8578770183123259	0.8315394452361826	0.8786617359758001	0.8230803767667085
417.0	0.962568906228898	0.8363653995998319	0.8578100882929668	0.8315355016796653	0.878549359204689	0.8230757731531474
418.0	0.9624973951711604	0.836331972976312	0.8577434373747777	0.8315316077310779	0.8784373824690984	0.8230711923308626
419.0	0.9624256563355343	0.8362988457402907	0.8576771006754766	0.8315277363121591	0.8783258615573931	0.8230666297159827
420.0	0.9623536857607693	0.8362660762120061	0.857611069480512	0.8315239010000572	0.8782147623849518	0.8230620853293902
421.0	0.9622814675171583	0.8362335971555508	0.8575453044717088	0.8315200927099301	0.8781040809860731	0.8230575728227689
422.0	0.9622089667415772	0.8362014713847967	0.8574798494644085	0.8315163385900239	0.8779938002184762	0.8230530967829399
423.0	0.9621361872007576	0.8361695822935822	0.8574146826689223	0.8315125979617113	0.8778839589098553	0.8230486252813162
424.0	0.962063128859656	0.8361380240813372	0.8573498172769837	0.8315088708743898	0.8777744971469138	0.823044181119635
425.0	0.9619897721575246	0.8361066980996437	0.8572852008030241	0.8315051888772089	0.877665466546983	0.8230397551629716
426.0	0.9619161442984892	0.8360756717684659	0.8572208946456836	0.8315014888371879	0.8775568329483416	0.8230353565638582
427.0	0.961842253071182	0.8360448955943035	0.8571568769902314	0.8314978429058956	0.877448605042869	0.823030957924981
428.0	0.9617681414256438	0.8360143876313639	0.8570931434749417	0.8314942330615528	0.8773407745297852	0.8230266139808954
429.0	0.9616937937252132	0.8359841299232684	0.8570296810498975	0.8314906592991378	0.8772333456907283	0.8230222700289976
430.0	0.9616191785050999	0.8359542077470605	0.8569665160213222	0.8314870990366033	0.8771263570667459	0.8230179716375012
431.0	0.961544307576127	0.83592450897051	0.8569036003259463	0.8314835748652216	0.8770197276595496	0.8230136732315314
432.0	0.9614691964716787	0.8358951143614757	0.8568410040521043	0.8314800822759238	0.876913526047665	0.8230094112844825
433.0	0.9613937942838889	0.835865947679412	0.8567786572111608	0.831476625760992	0.8768077181670506	0.8230051857932642
434.0	0.9613181126484317	0.8358370762841012	0.8567165511127985	0.8314731827835169	0.876702287028763	0.8230009511501596
435.0	0.9612421554349668	0.8358084733294765	0.8566547427796326	0.8314697668541282	0.8765972713671252	0.8229967575311802
436.0	0.9611659538453899	0.8357800938361606	0.8565932015526408	0.8314663869934069	0.8764926027940334	0.8229925912453689
437.0	0.9610894766300658	0.8357519782380278	0.8565319012355846	0.831463034187953	0.8763883242219768	0.8229884477340688
438.0	0.9610127316625677	0.8357241535555741	0.8564708813204968	0.8314597084346549	0.8762844315268022	0.8229843178770707
439.0	0.9609357616784558	0.8356965569279484	0.8564101331008389	0.8314563826575541	0.8761808948721919	0.8229802290417776
440.0	0.9608584767225323	0.8356692108675314	0.8563496609829795	0.8314530749212118	0.8760777615195279	0.8229761447343937
441.0	0.9607809197957883	0.8356421063288277	0.8562894475407502	0.831449798744394	0.87597498020974	0.8229720968826391
442.0	0.9607031651413941	0.835615297295433	0.8562294708641254	0.8314465361025535	0.8758725938857861	0.8229680763597989
443.0	0.9606251658090412	0.835588711980002	0.8561697967999151	0.831443286972093	0.875770546927755	0.8229640603834302
444.0	0.9605469216093363	0.8355623593052336	0.8561103552556402	0.8314400739413343	0.8756688866005579	0.8229600945370533
445.0	0.9604684365208207	0.8355362662829444	0.8560511769554005	0.8314368653787104	0.8755675788297348	0.8229561605806259
446.0	0.9603896986782324	0.835510383585445	0.8559922444540533	0.8314336929275683	0.8754666450967216	0.8229522129290855
447.0	0.960310680624108	0.83548475609665	0.8559335665437168	0.8314305430230527	0.8753660684126958	0.8229483063023946
448.0	0.9602313784072095	0.8354593389675875	0.8558751389294461	0.8314274020979944	0.8752658360746443	0.8229444133262194
449.0	0.960151807458475	0.8354341636650979	0.8558169440738229	0.8314242792479704	0.8751659953179877	0.8229405340195305
450.0	0.9600719444026394	0.8354092212518557	0.8557589908547716	0.8314211789069581	0.875066511893043	0.8229366820470696
451.0	0.9599917853166204	0.8353844757240765	0.8557013011888603	0.8314180921068454	0.874967386078799	0.8229328482838516
452.0	0.9599113339729408	0.835359958511385	0.855643835679289	0.8314150368747125	0.8748685835564898	0.8229290236272296
453.0	0.9598306019749299	0.8353356562249517	0.8555866163274898	0.8314119771439957	0.8747701730405864	0.8229252126248678
454.0	0.9597495814881386	0.8353115239900509	0.8555296299664696	0.8314089534608857	0.8746720903316341	0.8229214243951836
455.0	0.9596682685422742	0.8352875932525009	0.8554728942558555	0.831405929761657	0.8745743784419403	0.8229176543892006
456.0	0.9595866943299333	0.8352638730244963	0.8554163916436346	0.8314029195817433	0.8744769818054635	0.822913916275765
457.0	0.9595049058966281	0.8352403542955713	0.8553601266153603	0.8313999229354028	0.8743799476689998	0.8229101827047771
458.0	0.9594228913357974	0.8352170011807637	0.855304112361928	0.831396939820498	0.8742832460469889	0.8229064627995605
459.0	0.95934063112037	0.8351938811015313	0.8552483225676619	0.8313939837419284	0.8741869114179492	0.8229027702152429
460.0	0.9592581447621853	0.8351709535752845	0.855192735387616	0.8313910186077926	0.8740909267502271	0.8228990867275314
461.0	0.9591753969056395	0.8351482097510704	0.8551374254425591	0.8313880805544057	0.8739952534546971	0.8228954260272389
462.0	0.9590924186183493	0.8351256449941606	0.8550823269480737	0.8313851424734665	0.8739000032814219	0.8228917881066454
463.0	0.959009159125395	0.8351032279312817	0.8550274530938902	0.8313822404704633	0.8738050690358026	0.8228881729532616
464.0	0.9589256847796781	0.8350809721037159	0.8549728171367013	0.8313793655554764	0.8737104980731422	0.8228845577919219
465.0	0.958841999498911	0.8350588819969754	0.854918379593111	0.8313764906037833	0.8736162431459322	0.8228809881994279
466.0	0.9587580366147641	0.8350369576000778	0.8548641712658162	0.8313736427289017	0.8735223131185158	0.8228774322634942
467.0	0.9586738197307205	0.8350152124484479	0.8548101833992148	0.8313707857899584	0.873428699447134	0.8228738991149264
468.0	0.9585893525189377	0.8349936061029994	0.854756398396078	0.8313679604594612	0.8733354107850554	0.822870379625645
469.0	0.9585046074594874	0.8349721475163179	0.854702855931223	0.8313651396236276	0.8732424516078872	0.8228668829149897
470.0	0.9584196317376833	0.8349508322056195	0.854649520860508	0.8313623368251092	0.8731498218570239	0.8228634044224685
471.0	0.9583344330152117	0.8349297095558619	0.8545964151599132	0.8313595249525937	0.8730575089304107	0.8228599669468762
472.0	0.958249003502344	0.8349087662368456	0.854543516977334	0.8313567401753268	0.8729654869954988	0.8228565066590416
473.0	0.9581633155925717	0.8348879482237095	0.8544908218699693	0.8313539689154249	0.8728737993080431	0.8228531193000788
474.0	0.9580773731245131	0.8348673140589244	0.8544383431632395	0.8313511931093333	0.8727824371639311	0.8228497319293027
475.0	0.9579911682560421	0.8348468052090897	0.8543860632384781	0.8313484263238378	0.8726913792444233	0.8228463627746769
476.0	0.9579047715922258	0.8348264441805948	0.8543340041457546	0.8313457001310832	0.8726006472133138	0.8228430027199561
477.0	0.9578181632376582	0.834806195048077	0.8542821658928806	0.8313429784365072	0.8725102110076266	0.8228396745694802
478.0	0.9577313588097394	0.8347860982817992	0.8542305265372393	0.8313402612720395	0.8724200879591274	0.822836378317569
479.0	0.957644327015313	0.8347661133986362	0.8541790861817429	0.8313375937173572	0.8723302609049475	0.8228330911704062
480.0	0.9575570639785035	0.8347462629222917	0.8541278711808413	0.8313349216399064	0.8722407556124745	0.8228298176876174
481.0	0.9574695421005586	0.8347265468474452	0.854076842108125	0.8313322540516875	0.872151563755363	0.8228265760991256
482.0	0.957381812477448	0.8347069651214604	0.8540260120614163	0.8313296270649353	0.8720626638668492	0.822823334503145
483.0	0.9572938433637124	0.8346875268163855	0.8539753943872685	0.8313270000831829	0.8719740903880913	0.8228201156806115
484.0	0.9572056859551623	0.8346682095095638	0.8539249758272695	0.8313244001773399	0.8718858004614807	0.8228169287608695
485.0	0.9571172969803843	0.8346490175918013	0.8538747432946691	0.8313217911902353	0.8717977942249988	0.8228137509498754
486.0	0.9570286607840066	0.8346299420719795	0.8538247275513505	0.8313192273438672	0.8717100931974047	0.8228105822493639
487.0	0.9569397653513366	0.834610987522305	0.8537749066428839	0.8313166589784645	0.8716226674486396	0.8228074272016853
488.0	0.9568506693602608	0.8345921314237261	0.8537252631004189	0.8313141221723382	0.8715355513399816	0.8228042903806738
489.0	0.9567613766665088	0.834573423270545	0.8536758276435231	0.8313115808326476	0.8714487106560794	0.8228011717846284
490.0	0.9566718480789749	0.8345548045894992	0.8536265695266018	0.8313090666021987	0.8713621627198991	0.8227980668558503
491.0	0.9565820483552576	0.8345363203849008	0.8535775108549741	0.8313065658738568	0.871275881633319	0.8227949619111279
492.0	0.9564920990030314	0.8345179256798622	0.8535286515776657	0.8313040741818482	0.8711898934463769	0.8227918934377904
493.0	0.9564019920538671	0.8344996384730313	0.8534799698405517	0.8313016230937904	0.8711041852983803	0.8227888203796219
494.0	0.9563116726264855	0.8344814587249811	0.8534314919721071	0.8312991539062102	0.8710187615236142	0.8227857701063401
495.0	0.956221183655208	0.8344634045350775	0.8533831960277617	0.8312967298874361	0.8709336308501954	0.8227827380631535
496.0	0.9561304349034907	0.8344454308389295	0.8533350820646497	0.8312943058353319	0.8708487589068273	0.8227796923174008
497.0	0.9560395401032771	0.8344276051139234	0.8532871720994837	0.8312919043201811	0.8707641759100003	0.8227766830372142
498.0	0.9559484050258293	0.8344098958900983	0.8532394309613206	0.8312895163806344	0.8706798775681776	0.8227736782955468
499.0	0.9558570883972439	0.8343922852351537	0.8531918719020469	0.8312871419439347	0.8705958554445621	0.8227706781121864
500.0	0.9557657119028006	0.8343747460967217	0.8531444905193764	0.8312847765142527	0.8705121311387172	0.822767705266957


==> bssmf/data/mnist_extra_center.txt <==
1.0	0.49265337047172003	0.49265337047172003	0.492653370464393	0.492653370464393	0.3811484319503486	0.3811484319503486
2.0	0.2594079996476087	0.25837929237616286	0.2591620746453217	0.25789083258362855	0.2539759686835415	0.25137890792850653
3.0	0.2549748696077191	0.2180823975801382	0.2475602491757069	0.2059931751000593	0.18671345394421626	0.1929737875764576
4.0	0.23127761588136547	0.18716581085060935	0.2129559755106037	0.18363570600441956	0.17459207680345912	0.17191570083933044
5.0	0.2111441973168154	0.18060315035521457	0.1969215369177419	0.1790675019965235	0.17002305918816016	0.16492946008023446
6.0	0.1999644805529282	0.1780087273934196	0.189350926547356	0.17696388680622407	0.16757375306544497	0.1622062346665971
7.0	0.19323581787698846	0.17657950216168822	0.18518519908851525	0.1757000371814182	0.1660047365365319	0.16087473437325267
8.0	0.18892577371877875	0.1756169749728978	0.18264448347202378	0.1748699140396699	0.16489473464941823	0.1600546305039569
9.0	0.18601314174339273	0.174945576538948	0.18095292192390822	0.17429513563273863	0.16405715954499828	0.15949838528345367
10.0	0.18394931822277139	0.17444786350879413	0.17974867767668196	0.1738643761852187	0.1633956355232104	0.159074789900811
11.0	0.18242471728934037	0.17405622564457482	0.1788474364003749	0.17351625732059406	0.16285672483661293	0.1587426698118068
12.0	0.18125736395913267	0.17373585734909852	0.17814530049464036	0.1732147761940638	0.16240529264984246	0.1584725218689534
13.0	0.18033787329781942	0.17345972500187073	0.17758192621248928	0.1729507730047343	0.1620184664113933	0.15825190717494755
14.0	0.17959559277791384	0.17321573783614175	0.17711896568005314	0.1727253503699566	0.161680541215839	0.15806881794254957
15.0	0.17898380558169352	0.17299687466383484	0.17673153398594915	0.1725386820254789	0.1613809809321646	0.1579223541478472
16.0	0.1784705974786709	0.1728016435631879	0.1764024464507214	0.17238409276646408	0.1611131713666503	0.15780224022872888
17.0	0.17803402762289147	0.17262330743281257	0.1761192897684528	0.17224630648698763	0.16087118227607242	0.15769748638585754
18.0	0.17765751790787562	0.17246027623332078	0.17587280392945437	0.1721191158930214	0.16065061712625733	0.1576024284480199
19.0	0.17732917203712142	0.17231401526188148	0.1756560001298457	0.17200487398509137	0.16044950118959037	0.15751638873561036
20.0	0.1770397448435662	0.17218800635815462	0.17546333378544174	0.17190974452550284	0.16026545291512215	0.15743863464238889
21.0	0.17678250820254768	0.17207966540290037	0.17529050766889848	0.17183398742432895	0.16009722049106925	0.1573693164073367
22.0	0.17655197142902895	0.17198743177774783	0.17513413555807783	0.17177194878401503	0.15994334356700807	0.15730793633594714
23.0	0.17634386827954351	0.1719079373617764	0.1749913798211534	0.1717195113180025	0.15980212717472594	0.15725330651005437
24.0	0.17615484533378492	0.17183833041636884	0.17485968933525814	0.17167352535970776	0.15967279953560382	0.15720363815741895
25.0	0.1759822579007273	0.17177672119341902	0.17473757860603872	0.17163160962990148	0.15955434192027923	0.15716075002061886


==> bssmf/data/old/ml1m_extra_center.txt <==
1.0	3.755241031838944	3.755241031838944	1.1169685007295642	1.1169685007295642	13.631118850255628	13.631118850255628
2.0	1.3446531355201126	1.3446531355201126	1.3446531355201126	1.3446531355201126	1.3446531299768232	1.3446531299768232
3.0	1.2827233437333452	1.2673192202300583	1.2744845536223983	1.2568071303373192	1.2832317793941195	1.267976531007477
4.0	1.2397064421138346	1.208630333757399	1.225136947135168	1.18913247266865	1.2406407896949048	1.2099300237979949
5.0	1.207832323423937	1.164253079794942	1.188482199602092	1.1381822761234992	1.2091200591010058	1.1661199447059925
6.0	1.1831228501327904	1.1302358042670497	1.1602114986051397	1.1001156455553291	1.1847012594199826	1.132559167752476
7.0	1.1633041696378381	1.10368308004351	1.1377694853371572	1.0716765903346517	1.16512028199705	1.1063391883288014
8.0	1.1469845944714292	1.0825993590708538	1.1195491958746693	1.0503335590527698	1.1489935961321673	1.0854680838964321
9.0	1.133267902678978	1.065596554187493	1.1044871215550194	1.0341569918399773	1.1354322442544849	1.0685723971034942
10.0	1.12154773958725	1.051699871389658	1.091846382889598	1.0217340140640265	1.1238354465141644	1.0546964974242625
11.0	1.1113969716487904	1.0402256255629276	1.0811026372820174	1.0120465980594064	1.113781536184887	1.0431763312902433
12.0	1.1025057728395193	1.0306789748535183	1.0718696483969097	1.0043748458060189	1.104964844500453	1.0335358630194247
13.0	1.094643557154765	1.022691619817375	1.0638598176634861	0.9981984394090893	1.097158365624439	1.0254220338906632
14.0	1.0876345712186561	1.0159758276046993	1.056851711954089	0.9931328847625972	1.0901893976488728	1.018560174815148
15.0	1.081341913775701	1.0103008723317612	1.0506728434388601	0.9888870367105245	1.0839236643381718	1.0127297372853759
16.0	1.0756579886077335	1.0054814415222952	1.0451859246523976	0.9852323961095186	1.0782554465880652	1.0077525819091067
17.0	1.0704959578021762	1.0013669591827288	1.0402847306825809	0.9819818988242286	1.0730998640901108	1.0034833295638619
18.0	1.065785307190548	0.9978353205548658	1.035881584623077	0.978981017710187	1.0683878531442588	0.9998029805408363
19.0	1.0614680928980706	0.9947867062461109	1.0319058230327989	0.9760861555565512	1.0640627787182493	0.9966137250617223
20.0	1.0574959290799697	0.9921400140720416	1.0282984195701372	0.9731653652413097	1.060077487633449	0.9938355541808681
21.0	1.0538287067045262	0.9898287295023952	1.0250106211009882	0.9701014817120358	1.0563924862940695	0.9914025003427106
22.0	1.0504322571152434	0.9877987606984787	1.0220019406040328	0.966799452055757	1.052974556698366	0.9892609178848749
23.0	1.0472774726691398	0.9860061346842726	1.0192377908298031	0.9631820189529146	1.0497951632419462	0.9873669267007367
24.0	1.0443393900690556	0.984415016460512	1.0166888973995074	0.9591979177612402	1.04682992474554	0.9856850339375061
25.0	1.0415964081129512	0.9829961926881898	1.0143306983004565	0.9548481464396399	1.0440577893152971	0.984186064864913
26.0	1.0390296778090795	0.9817253204142864	1.0121417256004883	0.9501830747100939	1.0414603306300028	0.9828458790503924
27.0	1.036622875802363	0.9805822105459923	1.0101030446400387	0.9453021320212045	1.039021378814223	0.9816443581933229
28.0	1.034361609524024	0.9795497535011866	1.0081987843467621	0.940324276162889	1.0367269409284863	0.9805643508746341
29.0	1.0322331158060793	0.9786133792898355	1.0064150843733595	0.9353625508189071	1.0345645980468778	0.9795911890046505
30.0	1.0302261648963749	0.9777606528495731	1.0047392870365432	0.9305104362703022	1.0325232087412102	0.9787122280217229
31.0	1.0283308093622157	0.9769808272250426	1.0031602316855386	0.925822596595353	1.0305929798776938	0.9779164288349074
32.0	1.0265381338027875	0.9762645252970389	1.0016681782135037	0.9213227487194867	1.0287651628942402	0.9771943444323865
33.0	1.0248400907369735	0.9756036249100817	1.0002543201575107	0.9170242863467596	1.0270319667618855	0.9765376075672773
34.0	1.0232295049534592	0.9749910375772808	0.9989109195350503	0.9129263634947886	1.025386237359059	0.9759390868922582
35.0	1.0216998851948422	0.9744204923929022	0.9976307562902793	0.9090402417953192	1.0238216158864626	0.975392414754408
36.0	1.0202454827056702	0.9738862564259755	0.9964074940980187	0.9053695162537059	1.0223322972292417	0.97489217407055
37.0	1.0188608703580437	0.9733834007377515	0.9952352487668528	0.901917107066885	1.020913086453266	0.9744334570360793
38.0	1.0175412512298534	0.9729068940247128	0.9941088392086407	0.8986888031372496	1.0195592450343987	0.9740117916032102
39.0	1.0162822297969976	0.9724526266533129	0.993023329792932	0.895674752585298	1.018266405143051	0.9736233254813579
40.0	1.0150797580759208	0.9720166724288724	0.9919741514179001	0.8928605868776099	1.0170305821042454	0.9732646052362393
41.0	1.0139302141448798	0.971595417488944	0.990957138710078	0.8902353620249752	1.0158481385731166	0.9729325357864921
42.0	1.0128302770506294	0.9711855614374928	0.9899685265338984	0.8877808925655275	1.0147157553710566	0.9726244475760304
43.0	1.0117768077154996	0.9707839214590255	0.9890046722965208	0.8854872293783942	1.013630375784214	0.9723380902732464
44.0	1.0107670185047395	0.9703873515577385	0.9880621672537895	0.8833402569469746	1.012589197395596	0.9720712903950384
45.0	1.0097982756859536	0.9699929674951603	0.9871382614246114	0.8813182890206036	1.0115896301846405	0.9718221951420121
46.0	1.0088681533350594	0.9695979150710048	0.9862297089800827	0.8794125554951606	1.0106292690324152	0.971589215286585
47.0	1.0079744464870997	0.9691995977437127	0.985333773413994	0.8776117611674422	1.0097059179005874	0.9713709330520496
48.0	1.0071150872728514	0.9687956909638908	0.9844478602279423	0.8759069494518192	1.0088174763318745	0.9711660948486672
49.0	1.0062881611879377	0.968383070271773	0.9835696168848106	0.8742931948796535	1.007962067234125	0.970973522679162
50.0	1.0054918896952019	0.9679600994655063	0.9826967923005856	0.8727634908492649	1.0071379080896674	0.9707922922843544
51.0	1.0047246575147166	0.9675252808154763	0.981827043959675	0.8713120859797729	1.006343360394428	0.9706214705440981
52.0	1.0039849203033193	0.9670747194330029	0.9809582538491721	0.8699322500460687	1.0055768747867369	0.9704602315898162
53.0	1.0032712614607413	0.9666050830211621	0.9800887872102809	0.8686189240833764	1.0048370291624145	0.9703078995524109
54.0	1.0025823593076417	0.9661150247440886	0.9792168703938977	0.8673673680206896	1.0041224921991898	0.9701637630307498
55.0	1.001916972764965	0.965601541813134	0.978341532906607	0.8661745209767325	1.0034320277721784	0.9700271254894218
56.0	1.0012739494423746	0.9650623312433456	0.977461608244053	0.8650364300676487	1.0027644581614807	0.9698975025837002
57.0	1.000652181164319	0.9644937408741819	0.9765756299911443	0.8639514857039314	1.0021187095041697	0.9697743476663068
58.0	1.0000506494252461	0.9638944078256582	0.9756825656651366	0.8629190178652013	1.001493759876033	0.9696571794498599
59.0	0.9994683920585595	0.9632624390189376	0.9747813140868082	0.8619316724726558	1.0008886359594897	0.9695456324128047
60.0	0.9989045261434647	0.9625934505337745	0.9738711660002453	0.8609890473121808	1.0003024208783458	0.9694392633539819
61.0	0.9983582070678221	0.9618876357944357	0.9729511128943805	0.8600880598919789	0.9997342658141145	0.9693376636159126
62.0	0.9978286062105406	0.9611411476763616	0.9720210147089183	0.8592265610987793	0.9991833715848571	0.9692405714172964
63.0	0.997315027782169	0.9603537590671699	0.9710804629561144	0.8584011496332202	0.9986489851803633	0.9691476047836615
64.0	0.9968167248138293	0.9595279655531824	0.9701292841085565	0.8576107620521469	0.9981303811955513	0.9690585867712584
65.0	0.9963330498277566	0.9586553569101641	0.9691675028925104	0.8568535466226145	0.997626895901479	0.9689732125340061
66.0	0.9958633835520738	0.957739104631283	0.9681950421463409	0.8561275892408908	0.9971378973851278	0.9688912855077044
67.0	0.9954071237878599	0.9567760888029684	0.9672120496407306	0.8554313555492066	0.996662793252465	0.9688125664141793
68.0	0.9949637194823533	0.955768313601985	0.9662185886597368	0.8547631357820553	0.9962009856269922	0.9687369359628152
69.0	0.9945326407245034	0.9547156656694205	0.9652152102387429	0.854121830494811	0.995751957875614	0.9686641856659091
70.0	0.9941133788522128	0.9536201378732067	0.9642029329783828	0.8535046348014287	0.995315218312377	0.9685941496142008
71.0	0.9937054805600795	0.9524858586879793	0.9631821366178434	0.8529112545444336	0.9948902701598501	0.9685267082593739
72.0	0.9933084762892743	0.9513143156358295	0.9621536294896181	0.8523408696991192	0.9944766379924002	0.9684617497922853
73.0	0.9929219633871149	0.9501006786862488	0.9611180094617545	0.8517918618856427	0.9940739244748166	0.968399127463323
74.0	0.9925455193234823	0.9488487222745675	0.9600763671022454	0.8512637396180474	0.9936816859322362	0.9683387835897193
75.0	0.992178750875867	0.9475624730194925	0.9590296211750775	0.8507555851743762	0.9932995305469767	0.9682805480810723
76.0	0.9918212942107258	0.9462473927469579	0.9579788115177461	0.8502669179380901	0.9929271184904079	0.968224305044226
77.0	0.9914728074050878	0.9449072611904862	0.9569246973032888	0.8497961574531294	0.9925640599804323	0.9681699850651022
78.0	0.991132966749681	0.9435447209014107	0.9558686650261699	0.8493423748821547	0.9922100286814638	0.9681174876798007
79.0	0.9908014478518739	0.9421647912395047	0.9548121770504423	0.848905084840475	0.9918646786332512	0.9680666697668301
80.0	0.9904779446101017	0.9407664745465448	0.9537558738957858	0.8484830271201187	0.9915277539818751	0.9680174928267291
81.0	0.9901621882227685	0.9393604874457078	0.9527008263011298	0.8480756268735427	0.9911989036631084	0.967969825288159
82.0	0.9898538979915411	0.9379469764253476	0.9516481386877995	0.8476820378293809	0.9908778933440077	0.9679236325060808
83.0	0.9895528002753677	0.9365338174753302	0.9505988306466907	0.8473018675328955	0.9905644200018816	0.9678787479501608
84.0	0.989258651277536	0.9351235978976572	0.9495531420180996	0.8469343544349093	0.9902582634334738	0.9678351059043143
85.0	0.98897120677673	0.9337172367744385	0.9485123110523498	0.8465793777841679	0.9899591499154351	0.9677926367346116
86.0	0.9886902524786032	0.9323176809992123	0.9474771881336274	0.8462365409111909	0.9896668507537386	0.9677512281467925
87.0	0.9884155737205365	0.9309219581509172	0.9464484950092871	0.8459050422622217	0.9893811482110388	0.9677107949665441
88.0	0.9881469440900961	0.9295346518213174	0.9454266638801399	0.8455845222094329	0.9891018355440313	0.9676713179232509
89.0	0.9878841747881066	0.9281580225662168	0.944412933508856	0.8452748030779415	0.9888286866754005	0.9676326575167259
90.0	0.9876270729205447	0.9267924649271446	0.9434080562701762	0.8449751900978943	0.9885615396940926	0.9675947789515524
91.0	0.9873754642838228	0.9254425537254722	0.9424125904425059	0.8446851611770182	0.9883001678520568	0.9675576086237827
92.0	0.9871291706133357	0.9241109520166301	0.9414268338180257	0.8444047931705038	0.9880444162151705	0.9675211194478305
93.0	0.9868880133711764	0.9228015901753615	0.9404513736958853	0.8441338864445862	0.9877941144048077	0.9674852727281523
94.0	0.9866518441940599	0.9215116697939137	0.9394865358128787	0.8438717606842102	0.9875490689675148	0.9674499832012685
95.0	0.9864205221009209	0.9202443593346601	0.9385324868100458	0.8436182561027248	0.9873091583942275	0.9674152276481965
96.0	0.9861938716656351	0.9189980470364242	0.9375899036708832	0.8433728816656467	0.9870741849403795	0.9673809867275389
97.0	0.9859717552856198	0.9177750745897508	0.9366591692171571	0.8431353292741106	0.986844068472754	0.9673471635278552
98.0	0.9857540313769423	0.9165783316289959	0.9357403017335532	0.842905128529188	0.9866185994006453	0.9673137542025791
99.0	0.9855405809983774	0.9154100445969192	0.9348335563152805	0.8426822362884263	0.9863976667806955	0.9672807199900166
100.0	0.9853312812581969	0.9142703971036464	0.9339391638636011	0.8424663514025834	0.9861811366736793	0.9672480415525373
101.0	0.9851260129042426	0.9131602666500985	0.9330571091177753	0.8422569042738187	0.9859689016165362	0.9672157150480821
102.0	0.9849246260526782	0.9120775269965371	0.9321875270531861	0.8420537217614236	0.9857608311387274	0.9671836784078789
103.0	0.9847270392511159	0.9110229148010746	0.9313305299647281	0.8418566610489178	0.9855567908102836	0.9671519122691518
104.0	0.9845331328224807	0.9099975867768683	0.9304863222717346	0.8416651697108033	0.9853566726921063	0.9671203662191952
105.0	0.9843428136310168	0.9089996601168533	0.9296549039851516	0.8414789830098648	0.9851603839504712	0.9670890014706709
106.0	0.9841559579357199	0.9080325170801411	0.9288363353054523	0.8412979660663629	0.9849678125795945	0.9670578374382442
107.0	0.9839724876213756	0.9070894077064017	0.9280308738640377	0.8411218908127378	0.9847788616805049	0.9670268275780283
108.0	0.9837923054036614	0.9061725857148684	0.9272381694999827	0.8409504611412029	0.9845934266299146	0.9669959253357308
109.0	0.9836153062727598	0.9052816354108373	0.9264581545808183	0.8407835462057698	0.9844114064851415	0.966965103550339
110.0	0.9834414232658648	0.904415744431196	0.9256906790777479	0.8406210277689817	0.9842327345177566	0.9669343816339276
111.0	0.9832705549889914	0.9035716500431044	0.9249356635501739	0.8404627921849361	0.9840572867110264	0.9669037130320556
112.0	0.9831026495769233	0.9027502326144085	0.9241930198217359	0.8403087612796861	0.9838850037609564	0.9668730938563763
113.0	0.9829376131082472	0.9019502943898813	0.9234629180357908	0.8401588703421398	0.9837158034132774	0.9668424697672192
114.0	0.9827753630222815	0.9011727727008634	0.9227447812320045	0.8400129603143295	0.983549614764762	0.9668118291245291
115.0	0.9826158166819396	0.9004140445251426	0.9220382102926837	0.8398708099954929	0.9833863439446212	0.9667811447533635
116.0	0.9824589104773616	0.899673561498742	0.9213431853153713	0.8397322292490953	0.9832259389742974	0.9667504282852345
117.0	0.9823045807245879	0.8989516067315699	0.9206593322618349	0.8395972914846114	0.9830683020092662	0.9667196408978811
118.0	0.9821527522282787	0.8982457512725037	0.9199863630781232	0.8394657475075956	0.9829133656637488	0.9666888175651975
119.0	0.9820033688218137	0.8975549208225388	0.9193241749720172	0.8393375055233181	0.9827610815754447	0.9666578806051188
120.0	0.981856366661148	0.896877399642187	0.9186725129771955	0.8392123252437169	0.9826113860526989	0.9666268338553226
121.0	0.9817116741780045	0.8962134438657069	0.9180311918156479	0.8390902709029258	0.9824642153515446	0.9665956307406833
122.0	0.9815692541687578	0.8955609798758957	0.9173999383907008	0.8389710533652897	0.9823194789170471	0.9665642518286848
123.0	0.9814290273247904	0.8949208319699965	0.9167786663653068	0.8388547227963778	0.9821771358074513	0.9665326660354188
124.0	0.9812909563527255	0.8942910707968645	0.9161672539985426	0.8387411418815887	0.9820371717739746	0.9665008927583033
125.0	0.9811550000808239	0.8936715361811578	0.9155655685919297	0.8386302486906926	0.9818994617145689	0.9664688931390224
126.0	0.9810210790685543	0.8930613546788371	0.9149731235949268	0.8385217893337836	0.9817640027608687	0.966436674928931
127.0	0.9808891444132142	0.8924602626834146	0.914389699712336	0.8384157823228471	0.981630715560498	0.966404218680389
128.0	0.9807591854346654	0.8918681925615004	0.9138149575225478	0.8383122017676353	0.9814995513070517	0.9663715088530485
129.0	0.9806310996003047	0.8912850782272743	0.9132488191263466	0.8382108785380427	0.9813704878952185	0.9663384715849492
130.0	0.980504883818789	0.8907097592755718	0.9126911276805647	0.8381116565943932	0.9812434649706523	0.9663051185369543
131.0	0.980380466088991	0.8901418656538777	0.9121415957442208	0.8380145631996072	0.9811184183088854	0.9662714302154418
132.0	0.9802578202925476	0.8895810310340855	0.9116000651906127	0.8379195276322993	0.980995295105933	0.9662374376684454
133.0	0.9801369088132856	0.889027778411456	0.911066464883761	0.8378263847714497	0.9808740999169746	0.966203311710918
134.0	0.9800176863431487	0.8884820549787962	0.9105404713234083	0.8377351085924678	0.9807547492803238	0.966168652331063
135.0	0.9799000922243659	0.8879421581545228	0.9100219294651181	0.837645578618863	0.9806372170783065	0.966133583718482
136.0	0.9797841308778958	0.8874091862485175	0.9095106088246613	0.8375577548407831	0.9805214771798456	0.9660980397995415
137.0	0.9796697301006635	0.8868826295849745	0.9090063941590072	0.8374717318301842	0.980407453669506	0.9660622186174654
138.0	0.9795568674519973	0.886361485329633	0.9085090132600409	0.8373872456638782	0.9802951509690692	0.9660258909386403
139.0	0.9794455089875669	0.885845262431286	0.9080183455822173	0.837304364007581	0.9801844931079662	0.9659890334061793
140.0	0.9793356283948782	0.8853339925238817	0.907534216103875	0.8372230424513297	0.9800754729794907	0.9659517042175055
141.0	0.9792271725218177	0.8848292202531202	0.9070564542814006	0.8371432992701378	0.9799680528438826	0.9659138100824478
142.0	0.9791201341763328	0.8843295302922927	0.9065848847463359	0.837065081357357	0.9798621834339502	0.96587534314033
143.0	0.979014444831169	0.8838347178693287	0.9061193436984436	0.8369882992822802	0.9797578614325037	0.9658363188409591
144.0	0.9789101202548908	0.8833448848531467	0.9056598486984326	0.8369128549772105	0.9796550260373692	0.9657967215914915
145.0	0.9788070995413977	0.8828601555148048	0.9052062392915673	0.8368387666924197	0.9795536662290487	0.9657565007774019
146.0	0.9787053524325982	0.8823796057490471	0.9047581974726466	0.8367659942816952	0.9794537441482415	0.9657156602164086
147.0	0.9786048486454766	0.881903204772992	0.9043156690916405	0.8366945649330102	0.9793552180922906	0.9656741804240297
148.0	0.9785055732235474	0.8814318665388946	0.9038786338133997	0.8366244474507957	0.9792580884794395	0.9656320690196898
149.0	0.9784075035309414	0.8809646783873006	0.9034469546384652	0.8365556959289215	0.9791623020757039	0.9655893026037438
150.0	0.9783106092397651	0.8805015328613098	0.9030203823365012	0.8364881986913962	0.9790678439381306	0.9655458850347894
151.0	0.978214863852594	0.8800422920805657	0.9025988331083715	0.8364219962676873	0.9789746952872825	0.9655017423194691
152.0	0.9781202255010515	0.8795876132764724	0.9021822933723129	0.8363569455283851	0.9788827989970063	0.965457088202591
153.0	0.978026702182339	0.8791364882876784	0.9017706084136734	0.8362930108183105	0.9787921745861308	0.9654118216116391
154.0	0.9779342520037236	0.878689555069813	0.9013636023193514	0.8362303402752437	0.9787027610635007	0.9653655689986769
155.0	0.9778428445690637	0.8782463753759527	0.900961152550461	0.8361688130888322	0.978614551091824	0.9653185247002151
156.0	0.977752484011124	0.8778067656959682	0.9005633317027486	0.8361084116611034	0.9785275219823661	0.9652706186033775
157.0	0.9776631130476096	0.8773712627709143	0.9001698754298865	0.836049086798686	0.9784416433786118	0.9652218466835738
158.0	0.977574743462255	0.8769390379079434	0.8997807563159789	0.8359907983869755	0.9783569002276404	0.9651722476699675
159.0	0.9774873332967798	0.8765102261925263	0.8993958593934035	0.8359335780672321	0.9782732506402665	0.965121696985347
160.0	0.9774008751340197	0.8760853423934772	0.899015069048777	0.835877479875049	0.9781907140742645	0.9650703150401856
161.0	0.9773153538610163	0.8756637407553376	0.8986383405115369	0.835822405259967	0.9781092370990443	0.9650180665996417
162.0	0.9772307159672531	0.8752454031130004	0.8982656335397163	0.8357682647579143	0.978028831494399	0.9649647726747229
163.0	0.9771469770457422	0.874830055917589	0.8978967524367917	0.8357150675993539	0.9779494399611893	0.9649104330699835
164.0	0.9770641142778252	0.8744186610726292	0.8975317188779384	0.83566280057406	0.9778710474034675	0.9648550514374674
165.0	0.9769820856444154	0.8740112622402452	0.8971704539772937	0.8356114772753817	0.977793661731973	0.9647985965231559
166.0	0.976900918242252	0.8736068828876169	0.8968128371993869	0.8355610844832222	0.9777172524814975	0.9647411302926405
167.0	0.9768205584964067	0.8732056695057997	0.8964589229428185	0.8355115684085348	0.9776418083680742	0.9646825904343244
168.0	0.9767410066108362	0.8728073167689718	0.89610861104626	0.8354629562102307	0.9775672989044901	0.964622918214675
169.0	0.9766622205233855	0.8724123592150826	0.8957618472777765	0.8354152660989204	0.9774937127850658	0.9645620473433784
170.0	0.9765842042498039	0.8720205984161659	0.8954185350360995	0.8353684264168526	0.9774210387056572	0.964500000836783
171.0	0.9765069426109786	0.8716317409611879	0.8950787289260358	0.8353224191799618	0.9773492576673355	0.9644367435487474
172.0	0.9764304127252824	0.8712453430160604	0.8947423409497569	0.8352772266911757	0.9772783468353946	0.9643723452250148
173.0	0.9763545993956658	0.8708620173321793	0.8944092532052297	0.8352328626920164	0.977208302551824	0.964306723753506
174.0	0.9762795027792384	0.8704813638434139	0.8940793856516823	0.8351892282959202	0.9771390942823123	0.9642399334248072
175.0	0.9762050922998334	0.8701037295882375	0.8937527083630858	0.835146269875423	0.9770707222068313	0.9641718144519903
176.0	0.9761313642561902	0.8697286996777969	0.8934290822660597	0.835103991849189	0.9770031557706338	0.9641024093442544
177.0	0.9760582880638446	0.8693568063273748	0.8931085358563686	0.8350623990394889	0.9769364143514394	0.9640315932527554
178.0	0.975985867694207	0.8689880877120585	0.8927909845360235	0.8350214780101964	0.9768704481719942	0.9639596692930782
179.0	0.9759140802334952	0.868622258054408	0.8924764232004783	0.8349811885225066	0.9768052497115306	0.96388619349751
180.0	0.9758429335107934	0.8682595783632946	0.8921647750472751	0.8349415036287289	0.9767408191264323	0.9638112822910048
181.0	0.975772369976411	0.8678999975171976	0.8918559884221036	0.8349024189635014	0.9766771411924496	0.9637349235503916
182.0	0.9757024205261704	0.867543346000738	0.8915500914714082	0.8348638987376307	0.9766142006939905	0.9636570389476056
183.0	0.9756330506729878	0.8671901397341069	0.8912470198360385	0.8348259429574167	0.9765519862413898	0.9635778388728928
184.0	0.9755642567043488	0.8668404990781052	0.8909467426649599	0.8347885202771896	0.9764904749187308	0.9634975138186199
185.0	0.9754960118056	0.8664940770184326	0.890649203906575	0.8347516936639348	0.9764296783879948	0.9634153771806728
186.0	0.9754283276298208	0.8661509192258261	0.8903544189620668	0.834715355365453	0.9763695660337117	0.9633316627338289
187.0	0.9753611812073393	0.8658110021725018	0.8900623275141877	0.8346795728930557	0.9763101341404493	0.9632460697104162
188.0	0.975294561122675	0.8654743422398232	0.8897728394169855	0.8346442924029038	0.9762513520826402	0.9631587807713174
189.0	0.9752284713179792	0.8651411139622965	0.8894859150225647	0.8346094735114592	0.9761932430402662	0.9630698969141529
190.0	0.9751628734238244	0.8648108131008636	0.8892015568908185	0.8345751882241246	0.9761357763802779	0.9629793045855555
191.0	0.9750977713807945	0.8644843074112387	0.8889196913640414	0.8345413421884986	0.9760789560598591	0.962886885898801
192.0	0.9750331537473184	0.8641613479834049	0.8886403166175997	0.834507989441516	0.9760227514334401	0.9627925041286138
193.0	0.9749689936796269	0.8638414131894672	0.8883633589822004	0.8344750850737773	0.9759671472289367	0.9626963650992757
194.0	0.9749053220505479	0.8635247385105183	0.8880889052759835	0.8344426381766205	0.9759121666231536	0.9625985810948064
195.0	0.9748420927778698	0.8632114514646958	0.8878167973552257	0.8344106533389812	0.975857759723036	0.9624986996640017
196.0	0.9747793136411304	0.8629017292569184	0.8875470797115188	0.8343790766283696	0.9758039804711055	0.9623968020164522
197.0	0.9747169847234242	0.8625954999447416	0.8872796869290782	0.8343479664850175	0.9757507405124421	0.9622928523083878
198.0	0.9746550714584326	0.8622928197163434	0.8870145955374815	0.8343173005202973	0.9756980937822914	0.9621871075197408
199.0	0.9745935662252208	0.861993559849999	0.886751773708269	0.8342870203250008	0.9756459711417647	0.962079324441689
200.0	0.9745324806538795	0.8616975863633997	0.8864911683709712	0.8342571663910716	0.975594426530882	0.9619693894632378


==> bssmf/data/old/mnist_extra_center.txt <==
1.0	0.4926533704717322	0.4926533704717322	0.492653370457932	0.492653370457932	0.4926533704834412	0.4926533704834412
2.0	0.25940799964763184	0.2583792923761861	0.2591620746330399	0.25789083257128614	0.25979889751768975	0.25920370458903463
3.0	0.25497486960774274	0.2180823975801658	0.24756024916284952	0.20599317508460668	0.25925246349402487	0.2590873544299145
4.0	0.23127761588139145	0.1871658108506415	0.21295597549565676	0.18363570598708567	0.25918677841940363	0.25862501811872673
5.0	0.21114419731684392	0.18060315035524793	0.19692153690157777	0.1790675019787475	0.25915844898138807	0.25628501455702296
6.0	0.1999644805529583	0.17800872739345336	0.18935092653054547	0.17696388678823688	0.25912718072167074	0.2475303498169971
7.0	0.19323581787701954	0.1765795021617223	0.18518519907132647	0.17570003716330154	0.259087071500195	0.234075073127081
8.0	0.18892577371881064	0.17561697497293202	0.18264448345459594	0.1748699140214672	0.25903442962268114	0.2203040606864049
9.0	0.18601314174342506	0.17494557653898238	0.18095292190631745	0.17429513561447593	0.25896449900508045	0.20876312903230723
10.0	0.1839493182228041	0.17444786350882863	0.17974867765897334	0.17386437616691078	0.2588705863098892	0.20013989163979468
11.0	0.18242471728937332	0.17405622564460935	0.17884743638257716	0.17351625730224937	0.25874324142272664	0.19393500573034414
12.0	0.18125736395916586	0.17373585734913316	0.17814530047677235	0.17321477617568726	0.25856936876966224	0.18950343133067704
13.0	0.18033787329785275	0.1734597250019054	0.17758192619456462	0.1729507729863297	0.2583312088670108	0.1863152543923695
14.0	0.17959559277794734	0.17321573783617647	0.17711896566208166	0.17272535035152797	0.25800615324761433	0.18399438308825325
15.0	0.17898380558172716	0.17299687466386957	0.17673153396793825	0.17253868200703032	0.257568029774978	0.1822809384910686
16.0	0.17847059747870456	0.1728016435632227	0.17640244643267686	0.17238409274799896	0.2569914817980399	0.180994315707476
17.0	0.17803402762292525	0.17262330743284737	0.1761192897503793	0.17224630646850775	0.2562599919788621	0.18000593392915754
18.0	0.17765751790790957	0.1724602762333556	0.17587280391135549	0.17211911587452783	0.2553816255445876	0.17922852226142666
19.0	0.17732917203715537	0.17231401526191628	0.17565600011172453	0.17200487396658562	0.25438222414777895	0.17860198263632374
20.0	0.17703974484360024	0.1721880063581894	0.17546333376730064	0.17190974450698687	0.25328707752816115	0.17808529053730543
21.0	0.17678250820258173	0.17207966540293523	0.17529050765073953	0.1718339874058048	0.252123003087947	0.17764879276639642
22.0	0.176551971429063	0.17198743177778256	0.17513413553990267	0.17177194876548413	0.2509127553138882	0.17727117244539695
23.0	0.17634386827957765	0.17190793736181095	0.1749913798029634	0.171719511299466	0.24967287178530642	0.1769380434345391
24.0	0.1761548453338191	0.17183833041640298	0.17485968931705442	0.1716735253411663	0.24841474294274835	0.17663939738076423
25.0	0.17598225790076147	0.17177672119345327	0.17473757858782238	0.1716316096113554	0.2471441153011027	0.1763682096799452


==> bssmf/data/projonly_centered.txt <==
0.4320072244972136	0.5679927755027864	0.016320546228723743
0.40256115605003745	0.5974388439499624	0.0013059384676497592
0.4002049387416649	0.5997950612583351	0.00010449866428405181
0.40001639880078166	0.5999836011992185	8.361780518523488e-6
0.40000131220024526	0.5999986877997548	6.690934656268149e-7


==> bssmf/data/projonly_notcentered.txt <==
0.7313708498984761	0.26862915010152394	0.16896664298681563
0.6745166004060958	0.32548339959390404	0.13997655022758354
0.6274169979695208	0.37258300203047917	0.11596037103692769
0.5883984097463003	0.4116015902536997	0.09606471676262343
0.5560743528928822	0.44392564710711774	0.07958261709721727


==> maxvolnmf/figures/conv_mean_50_1000_5.txt <==
-3.7890730947014245e-9	-7.844292911752967e-11	-7.844292911752967e-11	0.0	0.0
-4.083390462101708e-5	-4.079511366863672e-5	-4.079297131600487e-5	-9.472682619597904e-5	-8.709355286934586e-5
-6.325241131144492e-5	-6.298761467252943e-5	-6.091876017357145e-5	-0.00018552825079998027	-0.00015853449189571876
-9.669654997796012e-5	-0.00011842951951422927	-0.00011038900829934925	-0.0002765860747993602	-0.0002525803585413521
-0.00011842648757943715	-0.00017674430254566569	-0.00016387756903901753	-0.0003547137440346532	-0.0003424388722625261
-0.00020913856753610377	-0.00022653035110680649	-0.00020928822870822783	-0.00042730014858023544	-0.00042764615785282234
-0.0002494248544815549	-0.00030786504829934596	-0.0002617104716100879	-0.0004951118358768356	-0.0005065699119315076
-0.00030511766136761745	-0.00038006611985139983	-0.0003047587797264327	-0.0005586418170217876	-0.0005794725929419633
-0.00034804509149082545	-0.00043948701791949154	-0.00034765771278231345	-0.0006181219008947246	-0.0006468917225023985
-0.00036119063044566253	-0.0004856264028220315	-0.0003865302642181112	-0.0006731109068179167	-0.0007089196985158688
-0.0003962274752597352	-0.0005341491670059181	-0.0004302452349213662	-0.0007231493115765358	-0.000764646188025155
-0.00041781254051822934	-0.0005853497176001222	-0.00046732142682928067	-0.0007675833502319167	-0.0008135722244419372
-0.0004434835719195754	-0.0006269053758598094	-0.0005046486995668156	-0.0008063138653193093	-0.0008558270105478782
-0.00047357730397114153	-0.0006625483578567348	-0.0005380442248526264	-0.0008396410471506206	-0.0008916435923122608
-0.0005073032561112631	-0.0006939351269775167	-0.0005718880080616512	-0.0008682313836094819	-0.0009219751556569837
-0.0005328849748082076	-0.0007221690900984575	-0.0006026657421629828	-0.0008929682417344785	-0.0009481311301219534
-0.0005605962485963227	-0.000754692774064218	-0.0006323752920633838	-0.000914776748045517	-0.0009717416109640527
-0.0005922070986614552	-0.000791468919373667	-0.0006606514447277528	-0.0009343162810817689	-0.0009939079663332628
-0.0006247037356687825	-0.0008219130140853905	-0.0006884492896660641	-0.0009520537421157415	-0.001014937314289496
-0.0006584409497142976	-0.0008454988321071005	-0.0007146005068548987	-0.0009683970773564421	-0.0010347337508471496
-0.0006947181952114763	-0.0008666046399621114	-0.0007396829996230928	-0.0009836366317020272	-0.0010538249947549066
-0.0007222785288997803	-0.0008809562836349791	-0.0007631314435720965	-0.000997994025663575	-0.0010723669400355548
-0.0007476968390110768	-0.0008983883419742252	-0.0007855335138829487	-0.0010116128892536098	-0.0010901323072530116
-0.0007685210700968928	-0.0009134033853166775	-0.0008062546501732594	-0.0010245959368664812	-0.0011070998467044909
-0.0007887193058413967	-0.0009256309071241194	-0.000825578322046859	-0.0010370005755234483	-0.0011228202924814183
-0.000808936962924101	-0.0009393915808241912	-0.000843385976611411	-0.0010489474109822438	-0.0011369494456766977
-0.0008227124659565971	-0.0009488354198141397	-0.0008602042257648006	-0.0010605321544239325	-0.0011493554697380938
-0.0008377211163581569	-0.0009575007704605926	-0.0008755146260511911	-0.0010718133632811456	-0.0011602197788564493
-0.000848782985159758	-0.0009677140870787525	-0.0008890059016325783	-0.0010829201211989884	-0.001169711843857195
-0.0008638870082709641	-0.0009762794160042999	-0.0009018672600846538	-0.0010939648663769196	-0.0011780039502015858
-0.0008798742011789709	-0.0009828290493716328	-0.0009138414672271153	-0.0011051568725152499	-0.0011853025467968713
-0.0008947523684791431	-0.000989530552517995	-0.0009249871166139605	-0.0011166832570380124	-0.0011917847199028032
-0.0009031563999222893	-0.0009959774996804688	-0.0009351282242040888	-0.001128496218103136	-0.0011975561597655465
-0.0009141016454783559	-0.0010018163310495886	-0.0009448230495244087	-0.0011404411070687023	-0.001202708834223388
-0.0009212925910475842	-0.0010095585308894347	-0.0009538201675576995	-0.0011522510617357749	-0.0012073305333083657
-0.0009304948447233276	-0.0010171402027459857	-0.0009625224624502735	-0.0011635993539138366	-0.001211487970167459
-0.0009358329412299685	-0.0010232429578228975	-0.0009714646849265215	-0.0011742021641816844	-0.0012152527627074395
-0.0009467989427847139	-0.0010290410928742216	-0.0009795817492485727	-0.0011838438366006262	-0.0012186727865126199
-0.0009537742378208285	-0.0010347894517364557	-0.0009875901620021337	-0.0011924471360807928	-0.0012217852919954833
-0.0009608703698462272	-0.0010413149945419989	-0.000995103316212553	-0.0011999962360245168	-0.0012246178848900175
-0.0009671089302283667	-0.001047103227305411	-0.0010035762953720286	-0.0012065388886489763	-0.0012272089659611605
-0.0009748445594775027	-0.0010523245413404324	-0.0010109790355676	-0.0012121936530824493	-0.0012295807998516824
-0.000979624842083949	-0.0010604341364163186	-0.0010189877734240222	-0.0012172216189736984	-0.0012317637979664718
-0.0009868515195606416	-0.0010666757813770707	-0.001026065750671917	-0.0012217859556694632	-0.001233778065829658
-0.0009934385876915932	-0.0010718390065992812	-0.0010337952989698234	-0.001225996306585839	-0.0012356401702390877
-0.000997109610790685	-0.0010806937705842268	-0.0010406070528423555	-0.0012299585819242921	-0.0012373684501469431
-0.0010032212719552932	-0.0010902195982448015	-0.0010482710653480006	-0.0012337220741307886	-0.00123898962371596
-0.0010072764992340882	-0.0010996870864226304	-0.0010548518560850799	-0.0012373024579922253	-0.0012405076710124512
-0.001012715361032769	-0.001108965131709061	-0.0010619588500963997	-0.0012407041911949707	-0.0012419322310793588
-0.001021102316696445	-0.0011180181321978544	-0.0010682574072496036	-0.0012439195044057468	-0.0012432712515394115
-0.0010273461950545152	-0.001125614094728735	-0.0010755743602211556	-0.0012469464937709877	-0.0012445309860081135
-0.0010318965483594592	-0.0011324634524969746	-0.0010818391619281816	-0.0012497809339219986	-0.0012457213738065083
-0.001040062669661897	-0.001138351057255503	-0.0010884758087879457	-0.001252421660700606	-0.0012468475193581313
-0.0010460679447692172	-0.0011462228595083249	-0.0010944656614461298	-0.0012548757967136626	-0.0012479173223126777
-0.001050295665871026	-0.0011535247806945083	-0.0011007904466282335	-0.0012571495653394588	-0.0012489357041888121
-0.0010580004407770784	-0.001159944844129738	-0.0011066446815766256	-0.001259246484086198	-0.001249905642862257
-0.0010626506582602062	-0.0011698523543318448	-0.0011138932069802553	-0.0012611725834170298	-0.0012508296656424263
-0.0010685671816262322	-0.0011761150498275188	-0.001119906868545769	-0.001262932529811689	-0.0012517111000939878
-0.0010737994199970717	-0.0011814817332387224	-0.0011261712875690873	-0.0012645331472956847	-0.0012525504328794572
-0.001078280573009668	-0.0011905732057438615	-0.001131815875985104	-0.0012659944632348956	-0.0012533493942467069
-0.0010829369745337096	-0.0011997985320588904	-0.001137565444005507	-0.001267328873928345	-0.0012541107369318648
-0.0010927533393390151	-0.0012064703682364375	-0.0011430819587324827	-0.0012685458376997826	-0.0012548379679490555
-0.0011014669965359078	-0.0012114681665166928	-0.001149760493285317	-0.001269657722549265	-0.0012555331671102207
-0.0011080604141941361	-0.0012159077820389683	-0.0011552391632578738	-0.001270680519437471	-0.0012561980111144156
-0.0011121739094108031	-0.001219493895340139	-0.001161001390714762	-0.0012716235186064318	-0.001256836152082308
-0.0011152370947744418	-0.001226074491686669	-0.0011659688092799552	-0.0012724952488638544	-0.001257449250717199
-0.0011206551007918405	-0.0012319537219992	-0.0011708961381198095	-0.0012733020088844464	-0.0012580383047792246
-0.0011223148700842621	-0.0012370754820554357	-0.0011754107300410576	-0.001274052107471788	-0.001258605113518265
-0.0011273217051844474	-0.0012407254414998792	-0.0011796223933276846	-0.0012747505076710175	-0.0012591528624810954
-0.0011315662379717515	-0.0012435054617174755	-0.0011837154601368025	-0.0012754016029058691	-0.0012596822584668066
-0.0011377544257518053	-0.0012463681785775936	-0.0011877056053894825	-0.0012760086417531406	-0.0012601949327074372
-0.001142627978537592	-0.001248235221481555	-0.0011914880614909882	-0.0012765745433422023	-0.0012606921269352612
-0.0011444559301386	-0.0012509184138462062	-0.0011949989754984982	-0.001277102670972695	-0.001261173722068559
-0.001149674406214302	-0.0012532177209485442	-0.0011983908900343302	-0.0012775983173139373	-0.0012616410818856905
-0.0011517823817446154	-0.00125498656677192	-0.0012013841005997542	-0.001278064389374797	-0.001262094370791804
-0.0011560912260397702	-0.0012562140033361285	-0.001204446435860244	-0.0012785042436966648	-0.0012625354981316782
-0.001159490460154536	-0.0012576965194790546	-0.0012074742574457592	-0.0012789197117137714	-0.0012629637756735388
-0.0011659903898462922	-0.001259212859969722	-0.0012102485393816044	-0.0012793126034875142	-0.0012633799678685323
-0.0011708743346377662	-0.0012607027911364188	-0.0012128287919570685	-0.001279684340117919	-0.0012637850970037192
-0.0011723728641559257	-0.0012627087277512715	-0.001215281401026707	-0.001280038788853791	-0.0012641794903046136
-0.0011760635262670544	-0.001264437109661714	-0.0012175460291631913	-0.0012803781262278433	-0.0012645633657402896
-0.0011797895361236681	-0.0012660289860903812	-0.001219735653445751	-0.0012807053153829743	-0.0012649371420174152
-0.0011838568555868627	-0.0012670665025729094	-0.0012216492585870756	-0.001281021582504718	-0.0012653010721227914
-0.0011899119706132893	-0.0012681002528115125	-0.0012235976285537398	-0.0012813280729004942	-0.0012656554851786486
-0.0011974295459638172	-0.001268997720665539	-0.001225313772255608	-0.0012816255359329848	-0.0012659996109212243
-0.0011986039584613265	-0.0012700089937917713	-0.0012270892766951774	-0.0012819139794873736	-0.0012663337240463126
-0.0012036853333691497	-0.001270895312968563	-0.0012286802059221869	-0.0012821930778400205	-0.0012666585161000853
-0.0012053525309162689	-0.0012716863476784353	-0.001230288902263362	-0.0012824634235059178	-0.0012669741893007436
-0.0012076998732095604	-0.0012725286268207093	-0.001231647078319797	-0.001282723391260152	-0.0012672820180064611
-0.001210322673791626	-0.00127343853221257	-0.0012330935434081952	-0.001282972275476174	-0.0012675815183900165
-0.0012142202749769316	-0.0012740808736454807	-0.0012344238657163277	-0.0012832093435816382	-0.0012678723391260866
-0.00121708398090923	-0.001274899271762531	-0.0012357681704764324	-0.001283433903375259	-0.0012681555918067926
-0.0012182763006885688	-0.001275587818823776	-0.0012368972966865428	-0.001283645173598174	-0.0012684312092167086
-0.0012210887378303094	-0.0012762414268461448	-0.001238111881373015	-0.0012838423571072436	-0.0012686995972897705
-0.0012243868139894234	-0.001276923511444001	-0.0012391707412071548	-0.0012840243908101411	-0.0012689611546247116
-0.0012263010970780127	-0.0012773599815349766	-0.0012402956913823559	-0.0012841904885940911	-0.0012692162226542823
-0.0012311812677581828	-0.0012777789325525942	-0.0012412851703278475	-0.0012843386397228343	-0.0012694650757042656
-0.001234974942458952	-0.0012782393003724865	-0.0012423351687785452	-0.0012844662094347473	-0.0012697084732367961
-0.00123577969650643	-0.0012784722493031394	-0.001243220954992481	-0.0012845743442224903	-0.0012699466524877874
-0.0012383677590868279	-0.0012788602521804336	-0.0012441967915307434	-0.0012846663279608632	-0.001270180143367677
-0.001240052761169807	-0.0012791364936438063	-0.0012450712374394543	-0.001284745654407009	-0.0012704085743657624
-0.0012412921855000716	-0.0012794499902964314	-0.001246001529112988	-0.0012848156442124498	-0.0012706323031743817
-0.0012433584085811112	-0.0012796582115342486	-0.0012468328959580534	-0.0012848789683694258	-0.0012708510216857614
-0.0012457644192159184	-0.0012799615969875493	-0.0012477067556922138	-0.0012849378640580696	-0.0012710652392361871
-0.0012478190137008558	-0.0012801630063288233	-0.0012484253113205373	-0.0012849939084082283	-0.0012712747881218876
-0.0012490447270262664	-0.0012804361481116757	-0.0012492383017244603	-0.0012850481643907159	-0.0012714801772865175
-0.0012511454977916798	-0.0012806599873584987	-0.0012500045905480385	-0.0012851011280347728	-0.0012716812138936176
-0.0012519508144794012	-0.0012809080088174818	-0.0012508000089008033	-0.0012851532628404278	-0.001271878607692437
-0.0012530831157283415	-0.0012810329457520824	-0.0012514950309900409	-0.0012852046670467315	-0.0012720725763494735
-0.0012540520154550772	-0.0012812465427458853	-0.0012522414356501508	-0.0012852553905627882	-0.0012722627428704298
-0.00125470705113076	-0.0012814227547546398	-0.001252906254826942	-0.0012853053969206023	-0.001272449076173726
-0.0012559678955130563	-0.0012815843094727292	-0.0012536110335829072	-0.0012853544439714027	-0.0012726313819891506
-0.0012576784290607172	-0.001281821655692101	-0.001254215124092854	-0.0012854026476002063	-0.001272810515551466
-0.0012581495897414428	-0.0012819109033714484	-0.0012548760186196592	-0.0012854498549905267	-0.0012729862963058772
-0.0012585574043049409	-0.001282072010182261	-0.0012554365557386703	-0.0012854961151481587	-0.0012731582293654747
-0.0012602427468552553	-0.001282244667536366	-0.001256060359607796	-0.0012855414088551013	-0.001273327118582426
-0.001260700618222148	-0.0012823605862128291	-0.0012566445558047678	-0.0012855857365711176	-0.001273492278879371
-0.0012612737035928964	-0.0012824856613698244	-0.0012572545983371287	-0.001285629076923466	-0.001273654152357818
-0.0012620755482078351	-0.0012826762559957638	-0.0012578018890458216	-0.0012856715045316532	-0.0012738124779509208
-0.0012635554061512441	-0.0012827607257662338	-0.0012583719394553875	-0.0012857129613357006	-0.001273967516577826
-0.0012640579505358224	-0.0012828854072616737	-0.0012588612532060735	-0.0012857536240066217	-0.0012741188584827101
-0.0012650405499404407	-0.0012830428826315085	-0.0012593925870977337	-0.0012857936501458845	-0.0012742666603506305
-0.0012654603436849051	-0.001283169665566837	-0.0012598774101705717	-0.0012858327528820468	-0.0012744107976664044
-0.0012666882629513855	-0.0012833263446681224	-0.0012603827510357765	-0.0012858709790876388	-0.0012745509491577307
-0.001267255398123627	-0.0012834911245560483	-0.0012608138995818315	-0.001285908460878745	-0.001274687793576011
-0.001267803322287797	-0.0012835746059063238	-0.001261284435842805	-0.0012859452576930743	-0.0012748210810459562
-0.0012681445793417392	-0.0012837256852684038	-0.0012617024226963646	-0.0012859813240017682	-0.0012749506245580428
-0.0012691441571867149	-0.0012838877508907776	-0.0012621486642494858	-0.001286016758307664	-0.00127507646153269
-0.0012696016841030936	-0.0012839793482927635	-0.0012625291596851942	-0.001286051679698356	-0.001275199002607367
-0.0012700160743586307	-0.0012841107393298562	-0.0012629491079728004	-0.0012860859863212924	-0.0012753185049050645
-0.0012703400980746012	-0.0012841668565060737	-0.0012633108384876306	-0.0012861196234455687	-0.0012754351608159787
-0.0012711067243175093	-0.0012842579953300183	-0.0012637093962181661	-0.0012861524330096408	-0.0012755492747379851
-0.0012718254286276736	-0.00128436590019048	-0.0012640769807412927	-0.001286184646643981	-0.0012756605046454796
-0.0012717685715145054	-0.0012844451448029706	-0.001264462368707239	-0.0012862162417945013	-0.0012757687025546475
-0.0012720717777788876	-0.0012845064297437071	-0.0012648087653631362	-0.0012862471097363193	-0.0012758735901308822
-0.0012726820623350493	-0.0012845938401909282	-0.0012651737389567656	-0.0012862773854189183	-0.001275975578125968
-0.0012730022252189462	-0.0012846496533997617	-0.0012654992838395363	-0.0012863069655978867	-0.001276075581522995
-0.0012737626222926496	-0.001284706911852751	-0.0012658455935496142	-0.0012863358327565024	-0.0012761730695702903
-0.0012744861103165521	-0.001284791034615335	-0.0012661397278992577	-0.0012863639874342464	-0.0012762684616896343
-0.0012747457408798838	-0.0012848215236635303	-0.0012664690581728048	-0.0012863914322242852	-0.0012763618284327674
-0.0012753541458916736	-0.0012848839949369973	-0.0012667851627273547	-0.001286418136114607	-0.0012764532178017652
-0.0012760288228035688	-0.001284941506881612	-0.001267108739544273	-0.0012864440751467919	-0.00127654281860457
-0.0012763439209794744	-0.0012849868121765527	-0.0012673893199454584	-0.0012864692816436723	-0.0012766304414621485
-0.0012763971342525083	-0.0012850392548337558	-0.0012676954574450754	-0.0012864937147043887	-0.0012767168806005129
-0.0012771250575114481	-0.0012850939392679088	-0.0012679715745918226	-0.001286517395748193	-0.0012768010121739994
-0.0012774086088255614	-0.0012851351197389472	-0.0012682667614700625	-0.0012865403244365506	-0.0012768837827605178
-0.0012777151308013487	-0.0012851933286026427	-0.001268547558030132	-0.001286562538388084	-0.0012769647770551975
-0.0012780530130593946	-0.0012852293532731427	-0.0012688350764995598	-0.0012865840610642428	-0.001277044253104705
-0.001278262175795381	-0.0012852879133187056	-0.001269074362342825	-0.0012866049055745067	-0.0012771220638929217
-0.0012782797167968857	-0.00128531579192313	-0.001269345753644967	-0.0012866251094499719	-0.0012771983423899582
-0.0012786924240737324	-0.001285358519277894	-0.0012696092567223594	-0.0012866446977297474	-0.0012772731244594998
-0.0012788449047877483	-0.0012854223297366172	-0.001269877639479617	-0.0012866636975738949	-0.0012773467852604061
-0.0012789042927515803	-0.001285442586035057	-0.0012701433821188275	-0.0012866821266402071	-0.001277419142477782
-0.001279048199151663	-0.0012854823751984976	-0.001270406017680166	-0.0012867000042553161	-0.001277490541214899
-0.0012791105157434032	-0.001285532650680586	-0.001270674931268741	-0.001286717335847194	-0.0012775606870935434
-0.001279457355758748	-0.0012855674877346533	-0.001270932315298947	-0.001286734129175068	-0.001277629991182401
-0.001279619733595465	-0.0012856173462356224	-0.0012711697448791848	-0.001286750396388422	-0.0012776983522225077
-0.0012796664154073067	-0.0012856567831823727	-0.001271416806430478	-0.001286766148826954	-0.0012777662065934202
-0.0012800243601560478	-0.0012856947342698712	-0.0012716635129042578	-0.0012867814059532561	-0.001277833253819819
-0.0012803936377983945	-0.0012857203755529253	-0.0012719076770011197	-0.0012867961885845544	-0.0012778993121707791
-0.001280408339137581	-0.0012857542984828147	-0.001272135283610506	-0.0012868105193032477	-0.001277964625959541
-0.0012806503089244675	-0.0012857964902881704	-0.0012723689130645843	-0.0012868244134617334	-0.0012780290454260093
-0.0012807687611757366	-0.0012858258465451554	-0.0012725887452545675	-0.001286837873862081	-0.0012780929083033988
-0.0012808397440935747	-0.0012858586002842845	-0.0012728161169881106	-0.0012868509139701777	-0.0012781560146876221
-0.0012809940845380932	-0.0012858887668890972	-0.0012730509216059332	-0.001286863539291607	-0.0012782185062930043
-0.0012810367751785827	-0.0012859220634220275	-0.0012732759916080692	-0.0012868757647855216	-0.0012782803474137934
-0.0012811269920972696	-0.0012859602853950015	-0.0012734890719249725	-0.0012868875970924543	-0.0012783416400077609
-0.001281317463477647	-0.0012859887355428363	-0.0012737036150393766	-0.0012868990554673267	-0.0012784021131736667
-0.0012814581230315494	-0.0012860163299628778	-0.0012739240921656391	-0.00128691014659746	-0.0012784617037312155
-0.0012813575149844426	-0.0012860520525530103	-0.0012741343671258342	-0.0012869208841189755	-0.001278520254568582
-0.0012813864698604173	-0.0012860709482856252	-0.001274330900183547	-0.0012869312796057548	-0.0012785787217635142
-0.0012816768788473506	-0.0012860961705230462	-0.001274529931980834	-0.0012869413530054458	-0.0012786367825582327
-0.0012817490631409384	-0.0012861271432328834	-0.001274734387724821	-0.0012869510238209326	-0.0012786945405822126
-0.0012818406165998756	-0.001286151748969898	-0.0012749295786874321	-0.0012869603090190826	-0.0012787520032072266
-0.0012818200199446767	-0.0012861762272841312	-0.0012751089533589231	-0.001286969318514889	-0.0012788092034823994
-0.0012819628313386429	-0.0012862078845634736	-0.001275293115498242	-0.0012869780209518833	-0.0012788661491217794
-0.0012820404341660405	-0.0012862250260086833	-0.0012754826084870664	-0.0012869864611023867	-0.0012789229809775542
-0.0012821008920064535	-0.0012862446984567473	-0.0012756642938146511	-0.0012869946894322804	-0.0012789796427647199
-0.0012821865968960355	-0.001286270283141946	-0.0012758327943155601	-0.0012870027103836015	-0.0012790361277134538
-0.001282295326045439	-0.0012862904850131133	-0.0012760049415881161	-0.0012870105247301208	-0.0012790924635540971
-0.001282388574922022	-0.001286310705277817	-0.0012761749922925874	-0.0012870181444726368	-0.001279148726203701
-0.0012824613050609862	-0.0012863367661587939	-0.0012763429749246794	-0.0012870255648754262	-0.001279204832087721
-0.0012825579763246985	-0.0012863539816295201	-0.0012765027868252925	-0.0012870327915944064	-0.0012792609526474574
-0.0012827036487600622	-0.001286371402649648	-0.0012766644520588964	-0.0012870398309005342	-0.0012793167592299029
-0.0012828146820830374	-0.0012863950659105891	-0.0012768268602334958	-0.0012870466874667504	-0.0012793726115528355
-0.001282841529117508	-0.0012864126137779063	-0.001276984588801121	-0.0012870533786079276	-0.0012794281490410284
-0.0012828572208519054	-0.0012864307225690542	-0.001277127573155914	-0.001287059918230395	-0.001279483681442293
-0.0012830534474717816	-0.0012864526076269082	-0.0012772766289422467	-0.0012870663066360012	-0.0012795390146632412
-0.0012831103638312404	-0.001286467135004728	-0.0012774268839491237	-0.001287072551510477	-0.001279594179975836
-0.0012831116224225837	-0.0012864861441713067	-0.0012775733399428505	-0.0012870786651686455	-0.0012796492734704714
-0.001283142408325957	-0.0012865051449406277	-0.001277711350082885	-0.0012870846491029207	-0.0012797043285572253
-0.001283359053953178	-0.0012865194832102427	-0.001277850729434746	-0.00128709050630351	-0.0012797591492604069
-0.0012833953004230388	-0.0012865348613400975	-0.0012779861075286013	-0.0012870962402031117	-0.0012798139394101075
-0.0012834721433458364	-0.001286553524749353	-0.001278120748667051	-0.0012871018535309461	-0.001279868552072723
-0.0012835082105540972	-0.0012865665200536103	-0.0012782453085462854	-0.0012871073464892793	-0.0012799230272622498
-0.0012836294092193972	-0.0012865812998369577	-0.0012783737530483803	-0.0012871127286820392	-0.0012799773531072495
-0.001283668548684492	-0.0012865978962305585	-0.0012784960883421158	-0.0012871180056018708	-0.0012800316342226501
-0.001283694062773512	-0.0012866108370493293	-0.001278620599596662	-0.001287123179962779	-0.0012800856571887342
-0.0012837678931566041	-0.0012866255725972684	-0.0012787370040334965	-0.0012871282501247525	-0.0012801396187094272
-0.0012838874289592844	-0.0012866421118657308	-0.0012788568880621153	-0.0012871332182402193	-0.001280193381526679
-0.0012839029576407117	-0.0012866536637223883	-0.0012789718340776254	-0.001287138090320179	-0.0012802470424890593
-0.0012838916662371324	-0.0012866678301628747	-0.0012790884745299373	-0.001287142868656637	-0.001280300618477172
-0.0012839143024060689	-0.0012866821506393779	-0.0012792048775809558	-0.001287147554545036	-0.0012803542124083726
-0.0012840303712998503	-0.0012866932613224333	-0.0012793187095376138	-0.0012871521539483896	-0.0012804075608273979
-0.0012840929996991613	-0.0012867057436472507	-0.0012794260240754235	-0.0012871566735425427	-0.0012804606106651237
-0.0012841306083422165	-0.0012867206036167877	-0.001279534735748543	-0.0012871611132469647	-0.0012805125865744157
-0.001284136105637282	-0.001286729448085448	-0.0012796405271907215	-0.0012871654729332388	-0.0012805646988955594
-0.0012841482507600368	-0.0012867413606250865	-0.0012797459265742914	-0.0012871697560796094	-0.001280615727848519
-0.001284185874551466	-0.0012867529774530499	-0.0012798412926884216	-0.001287173964285003	-0.0012806661917651636
-0.0012842594341841121	-0.0012867630447618134	-0.0012799416234619656	-0.001287178099555908	-0.0012807156249812338
-0.0012842902736817608	-0.001286773641412392	-0.0012800426028294078	-0.001287182164511303	-0.0012807640032836984
-0.0012843264067760615	-0.0012867839139889506	-0.0012801415522217666	-0.0012871861633977936	-0.0012808123730782197
-0.0012843584732209039	-0.0012867914944836153	-0.0012802329311762965	-0.0012871900968251433	-0.0012808610772086352
-0.0012844196030217356	-0.001286802275133897	-0.0012803270949161374	-0.0012871939682782328	-0.001280908822410224
-0.0012844747051686263	-0.0012868112598449822	-0.001280415183732886	-0.0012871977805853489	-0.0012809564672414298
-0.0012844819929265401	-0.0012868188014512041	-0.0012805064041110754	-0.001287201535803562	-0.0012810042016486276
-0.0012845117848836705	-0.0012868276956607481	-0.0012805965214993955	-0.0012872052369129442	-0.0012810519803255192
-0.001284595294162658	-0.001286836479298806	-0.0012806865221270851	-0.0012872088857594443	-0.0012810988394628766
-0.001284631714714947	-0.0012868443909850895	-0.0012807757173104305	-0.001287212484783078	-0.0012811456380253956
-0.001284704875831761	-0.0012868543310963752	-0.0012808646892042163	-0.0012872160364172651	-0.00128119248718723
-0.0012846960721256176	-0.001286861632148123	-0.001280948432685775	-0.0012872195421814768	-0.001281239095734208
-0.0012847690914820132	-0.0012868695100706562	-0.0012810346984652437	-0.0012872230049886988	-0.001281285826888009
-0.0012848286956463366	-0.0012868778024929131	-0.001281113342985933	-0.0012872264249491863	-0.0012813322397292929
-0.00128481861907741	-0.001286885369547098	-0.001281196356525489	-0.001287229802402303	-0.0012813786042395945
-0.0012848366125056002	-0.0012868920574776652	-0.0012812777844518177	-0.0012872331404588286	-0.0012814249609318612
-0.0012849042837964372	-0.0012868992512600661	-0.0012813593905811858	-0.0012872364403034068	-0.0012814709857197708
-0.0012849253003423184	-0.001286907152285638	-0.0012814349028060627	-0.0012872397027955888	-0.0012815169451170425
-0.0012849384234559264	-0.0012869146574213365	-0.001281513010213871	-0.0012872429280379413	-0.0012815629196505094
-0.0012849749048959931	-0.0012869227601943968	-0.0012815872669474282	-0.0012872461181289488	-0.0012816087602079485
-0.001284995418362761	-0.001286929996670958	-0.0012816629720992052	-0.0012872492725816763	-0.0012816543373643636
-0.001285055997391394	-0.0012869360311407313	-0.0012817331623249315	-0.001287252390671629	-0.0012816998177725206
-0.0012850975590003718	-0.001286942859284049	-0.0012818059258410854	-0.0012872554730150043	-0.0012817448920979426
-0.0012851239672362696	-0.0012869491994783554	-0.0012818747846985708	-0.0012872585197399786	-0.0012817899588079536
-0.0012851759426853759	-0.0012869556048951882	-0.001281945423736667	-0.0012872615318227439	-0.0012818347446351159
-0.0012851871786528992	-0.0012869610018973112	-0.0012820124033858565	-0.0012872645098850003	-0.0012818790024369583
-0.0012852047089727682	-0.0012869676711560613	-0.00128208073560321	-0.0012872674535647605	-0.0012819236919648298
-0.0012852272186818004	-0.001286973764856589	-0.0012821442693932267	-0.001287270362928966	-0.001281968233304579
-0.0012852624576414112	-0.0012869805060147308	-0.001282210183589235	-0.0012872732409312218	-0.0012820131383013242
-0.001285301836531162	-0.0012869859203268926	-0.001282272442408723	-0.0012872760878256148	-0.0012820574737875485
-0.0012853012472994387	-0.0012869909329612747	-0.0012823366125833096	-0.0012872789024442278	-0.0012821023703524293
-0.0012853186201885335	-0.0012869969095272598	-0.001282398007440399	-0.0012872816887938671	-0.0012821463906025439
-0.001285367749290786	-0.0012870033853129054	-0.0012824606456658487	-0.0012872844453053244	-0.001282190327557643
-0.0012853838647830266	-0.0012870081291865205	-0.0012825205347590457	-0.0012872871714721278	-0.001282233568470464
-0.0012854177586862855	-0.0012870140273420231	-0.0012825815512220212	-0.0012872898665111372	-0.0012822767439768451
-0.0012854226925019204	-0.0012870178392231128	-0.0012826406632459367	-0.0012872925321143678	-0.001282318929052236
-0.00128547004144556	-0.0012870234266756596	-0.001282700296454377	-0.0012872951670152464	-0.0012823614720794305
-0.0012854618342848813	-0.0012870283818786489	-0.0012827581144279076	-0.0012872977725186697	-0.00128240389551297
-0.0012854759150525371	-0.0012870325130814532	-0.0012828162324907966	-0.0012873003492590129	-0.0012824461955465724
-0.0012855088348624484	-0.001287037543219105	-0.001282871382116993	-0.0012873028977826609	-0.0012824879962041705
-0.001285557647864405	-0.0012870436001117527	-0.0012829275299349099	-0.0012873054171521907	-0.0012825293853442636
-0.0012855711242939593	-0.0012870481092470201	-0.0012829817310822432	-0.0012873079077319522	-0.0012825706268088303
-0.0012855832769360456	-0.0012870533441337645	-0.0012830363391898897	-0.0012873103692845381	-0.0012826115304012868
-0.001285594787649605	-0.00128705677961512	-0.001283089002107073	-0.001287312802527384	-0.001282651853007902
-0.0012856261257946846	-0.0012870622901911292	-0.0012831419739736912	-0.0012873152066386197	-0.0012826919494218754
-0.0012856627018438087	-0.0012870662725325281	-0.001283193476316526	-0.0012873175826309939	-0.0012827316636861848
-0.0012856686527482407	-0.0012870713309430667	-0.0012832449652909392	-0.0012873199302795583	-0.0012827711021398645
-0.001285682707921273	-0.001287074574162126	-0.0012832953394711758	-0.0012873222504627747	-0.0012828102096388413
-0.0012857102686248112	-0.0012870788748576066	-0.0012833453628703587	-0.0012873245433077944	-0.0012828490306872624
-0.0012857360102158165	-0.001287082697419618	-0.0012833943648399592	-0.001287326808086775	-0.0012828875686536824
-0.0012857392157374077	-0.0012870863533256684	-0.00128344292737232	-0.0012873290460912424	-0.0012829257960509596
-0.0012857647049469305	-0.0012870901148956159	-0.0012834915448845846	-0.00128733125516242	-0.0012829637243004202
-0.0012858145132375186	-0.0012870946891106265	-0.0012835389062898458	-0.0012873334365183639	-0.001283001254840722
-0.0012858184080884573	-0.0012870974040234862	-0.0012835860519081765	-0.0012873355869952173	-0.0012830384912524838
-0.0012858506162617721	-0.0012871018961266288	-0.0012836320010905656	-0.0012873377079693543	-0.0012830753509189064
-0.0012858819651124795	-0.0012871060951328756	-0.0012836782270044887	-0.0012873397992258227	-0.0012831118692443375
-0.0012858837791381427	-0.0012871107166031793	-0.0012837229215871267	-0.0012873418621105514	-0.0012831481634634674
-0.0012859002239876205	-0.0012871146950744143	-0.001283767853656688	-0.0012873438969204659	-0.0012831841890767204
-0.001285915948101383	-0.0012871185423603338	-0.0012838112805543416	-0.001287345903914591	-0.0012832201115340653
-0.0012859500130670332	-0.0012871218444912452	-0.001283856362755474	-0.0012873478803922503	-0.0012832556009942336
-0.001285962672567465	-0.0012871250174144003	-0.0012838989411714113	-0.0012873498270064988	-0.0012832918458396045
-0.0012859687763867827	-0.0012871277724001281	-0.0012839421277458262	-0.001287351743516101	-0.0012833273394907679
-0.0012859780398687972	-0.0012871315484662635	-0.0012839831786709912	-0.0012873536314205669	-0.0012833633436006207
-0.0012860111415205285	-0.001287133986017731	-0.0012840257105865625	-0.0012873554913695416	-0.001283399132229943
-0.0012860405985475366	-0.001287138069764505	-0.0012840656961549735	-0.0012873573249910855	-0.0012834346417294098
-0.00128604866816641	-0.001287141157640869	-0.0012841067474478776	-0.0012873591328442136	-0.0012834697761212655
-0.0012860510938032114	-0.0012871441320304693	-0.0012841452968062898	-0.001287360913596188	-0.0012835043796726865
-0.00128606571834827	-0.0012871476738150975	-0.0012841855223477278	-0.001287362669309748	-0.0012835386012927234
-0.0012860853455240963	-0.0012871520450491304	-0.001284222941275504	-0.0012873643997971492	-0.0012835726000236228
-0.0012861093983527931	-0.0012871551889949377	-0.0012842615274873226	-0.0012873661078916516	-0.0012836060482296322
-0.001286117235133645	-0.0012871590268586752	-0.0012842974250880487	-0.001287367794599203	-0.0012836388825383737
-0.001286132158482213	-0.0012871610942071618	-0.0012843352958173885	-0.0012873694591119947	-0.0012836713347164955
-0.001286138505280413	-0.0012871650251141439	-0.0012843701282977606	-0.0012873711025980618	-0.0012837031786600546
-0.001286170498221767	-0.0012871687413707877	-0.0012844064195472425	-0.001287372725853266	-0.0012837349480332196
-0.001286187866425771	-0.001287171653835227	-0.001284439622156179	-0.0012873743290002337	-0.0012837659323269397
-0.0012861902413621577	-0.0012871743162687081	-0.0012844746703725603	-0.0012873759130025719	-0.001283796839100263
-0.0012861881844843837	-0.0012871772073227436	-0.0012845067477125635	-0.0012873774773361545	-0.0012838272556367448
-0.0012862201692314577	-0.0012871791873412363	-0.0012845406501128518	-0.0012873790217448398	-0.001283857462084694
-0.001286255748214709	-0.001287182477765258	-0.0012845712225402633	-0.0012873805472741473	-0.0012838872725614281
-0.001286252264510196	-0.001287184630625955	-0.0012846037847946035	-0.0012873820532665866	-0.0012839166773041244
-0.0012862891249964124	-0.0012871881616378124	-0.0012846333511750622	-0.001287383540251656	-0.001283946720354831
-0.0012863018598716445	-0.0012871907517904193	-0.0012846646236167884	-0.0012873850093325213	-0.001283976262150665
-0.0012863001409757003	-0.0012871934262379831	-0.0012846927908261982	-0.001287386460097673	-0.001284006031638528
-0.0012863110846446056	-0.0012871964793264121	-0.001284723472481111	-0.001287387892836413	-0.00128403483977547
-0.0012863426382342185	-0.0012872000477221316	-0.0012847504433369994	-0.00128738930758082	-0.0012840636981645151
-0.0012863460483165312	-0.0012872029594003054	-0.0012847795041684372	-0.0012873907044949247	-0.0012840920994934557
-0.0012863545540693912	-0.0012872066179584207	-0.0012848057999712693	-0.0012873920826028439	-0.001284120330360251
-0.0012863622570483929	-0.0012872093396196576	-0.0012848339193886737	-0.0012873934418806208	-0.001284148306721429
-0.001286392794821491	-0.001287212838709578	-0.0012848591053932685	-0.001287394782302902	-0.0012841760585761122
-0.0012864002049226093	-0.0012872146442703158	-0.001284885460710677	-0.0012873961045597	-0.001284203688301931
-0.0012864016856690586	-0.0012872175470406823	-0.0012849094508511761	-0.001287397408442322	-0.0012842306979913057
-0.001286410805680063	-0.0012872193821030753	-0.0012849353479703024	-0.0012873986939177554	-0.0012842578657401061
-0.0012864405796168402	-0.001287222434604838	-0.0012849586260200744	-0.0012873999609188612	-0.0012842843149580832
-0.0012864486141468882	-0.0012872246229978775	-0.0012849824392202334	-0.0012874012093037667	-0.0012843105527988391
-0.001286452783337708	-0.001287226962561548	-0.001285004747314489	-0.0012874024382680768	-0.0012843363278462095
-0.0012864581887285283	-0.001287229528712565	-0.0012850271928057835	-0.0012874036478485958	-0.00128436197640805
-0.0012864790319145965	-0.0012872326351045624	-0.001285048758673062	-0.0012874048382980167	-0.0012843880715061068
-0.0012864921423656442	-0.0012872341474753225	-0.0012850708233662776	-0.0012874060100718768	-0.0012844138171366557
-0.001286506404552909	-0.001287236873386628	-0.001285091706723593	-0.001287407163499211	-0.0012844395062516147
-0.001286509208236072	-0.0012872384122678494	-0.0012851127056244607	-0.0012874082991795022	-0.001284464994314058
-0.0012865356980274797	-0.0012872414707820602	-0.0012851327480463887	-0.001287409417042594	-0.0012844905927387761
-0.0012865398430323529	-0.0012872439538020185	-0.0012851536327264123	-0.0012874105173622933	-0.0012845161199661031
-0.0012865409236523502	-0.0012872463274436951	-0.0012851732357422362	-0.0012874116006833338	-0.00128454170717147
-0.001286550188099533	-0.001287248172849869	-0.0012851929293271778	-0.0012874126672177508	-0.0012845669570437754
-0.0012865735819851888	-0.0012872501155188347	-0.0012852117755569022	-0.0012874137175130555	-0.0012845919705403168
-0.0012865824487798224	-0.0012872515658687333	-0.0012852316409210736	-0.0012874147515993441	-0.001284616727306522
-0.0012865858368052148	-0.0012872540472322566	-0.0012852501395647846	-0.0012874157698683957	-0.001284641226804562
-0.0012866116087882642	-0.0012872554698243213	-0.0012852690236244784	-0.0012874167725552522	-0.0012846654696074338
-0.0012866248876222675	-0.0012872579208815954	-0.0012852868734077227	-0.0012874177599163411	-0.0012846894770913923
-0.0012866247341723396	-0.001287259640659092	-0.001285305395362962	-0.0012874187325194822	-0.0012847131815031175
-0.0012866372728028179	-0.0012872616886917098	-0.0012853227703794007	-0.00128741969071897	-0.0012847367350171733
-0.00128665532870705	-0.001287263627090601	-0.0012853404075837864	-0.0012874206349625266	-0.0012847600182392936
-0.0012866593581180618	-0.0012872659386877292	-0.001285357241712584	-0.0012874215658053678	-0.001284783095923807
-0.0012866746958446775	-0.0012872672004826283	-0.0012853750560848636	-0.0012874224836012037	-0.0012848059143894827
-0.0012867010150271728	-0.0012872698546393065	-0.0012853917035724727	-0.0012874233892863909	-0.0012848285184429954
-0.0012867034380269404	-0.0012872716711320674	-0.001285408660082453	-0.0012874242840634743	-0.0012848508832420393
-0.001286719283030305	-0.001287273429159697	-0.0012854248248653974	-0.0012874251672777698	-0.001284872999777652
-0.00128674463178315	-0.0012872755865291085	-0.0012854420746895617	-0.0012874260391813315	-0.001284894923452091
-0.0012867531389633732	-0.0012872779083100152	-0.0012854580448693029	-0.0012874268997587752	-0.0012849166223436487
-0.0012867645415396319	-0.0012872794507414356	-0.0012854745178221265	-0.0012874277490807762	-0.0012849381112829557
-0.0012867844057674132	-0.001287281309376345	-0.0012854900059743198	-0.0012874285879608243	-0.0012849594237977413
-0.0012867893027880652	-0.001287283015593027	-0.0012855063353765287	-0.0012874294164851568	-0.001284980533908775
-0.0012868035109681202	-0.0012872851820978416	-0.0012855215527298118	-0.0012874302350202422	-0.0012850014464591709
-0.0012868258043393648	-0.0012872863044052928	-0.0012855371265983189	-0.0012874310439687365	-0.0012850221682256407
-0.0012868278286936024	-0.0012872887190239395	-0.0012855519010394666	-0.0012874318434675735	-0.0012850426913610115
-0.0012868418814175888	-0.0012872906356934317	-0.0012855677644394423	-0.0012874326341378358	-0.0012850630213179057
-0.0012868572963977616	-0.0012872925050741975	-0.0012855824545045147	-0.0012874334160137342	-0.0012850831625184596
-0.0012868598457680344	-0.0012872938788316248	-0.0012855976575434996	-0.0012874341892122243	-0.0012851031111155331
-0.001286864036543154	-0.0012872955754886168	-0.0012856119462565352	-0.0012874349539969522	-0.0012851228709145567
-0.001286883396344176	-0.0012872967137298964	-0.0012856272125331182	-0.0012874357104175845	-0.0012851424406032084
-0.0012868859031393053	-0.0012872986950177533	-0.0012856413067490954	-0.0012874364584855268	-0.0012851618271576622
-0.0012868876921182121	-0.0012872997264642533	-0.0012856560351567582	-0.0012874371982454504	-0.0012851810252084957
-0.0012868882829138876	-0.0012873014442580423	-0.0012856697531175468	-0.0012874379299074787	-0.0012852000508544188
-0.0012869072730249582	-0.0012873027393946884	-0.0012856844126502831	-0.0012874386535685095	-0.001285218887833421
-0.0012869131022645783	-0.001287304320957629	-0.0012856979243289232	-0.0012874393694300393	-0.0012852375628711026
-0.0012869130964818596	-0.001287305378829426	-0.0012857118414051126	-0.0012874400774726042	-0.0012852560478022268
-0.001286921603070987	-0.0012873072669089493	-0.001285724927466628	-0.0012874407778138818	-0.0012852743756852968
-0.001286930286799354	-0.0012873082009021842	-0.0012857389066383241	-0.0012874414705666877	-0.0012852925161041368
-0.0012869327511991055	-0.0012873099092708938	-0.0012857518762349252	-0.0012874421560623557	-0.0012853105071615543
-0.0012869435778285411	-0.0012873110298916263	-0.0012857656601648905	-0.0012874428340832664	-0.0012853283158336735
-0.0012869478752235357	-0.0012873125182839235	-0.0012857783932913888	-0.0012874435046152481	-0.0012853459599922027
-0.0012869506735891712	-0.0012873134824526891	-0.0012857919770743963	-0.0012874441678245789	-0.0012853634378165305
-0.0012869570045411292	-0.0012873151479854577	-0.0012858045134646527	-0.0012874448241060195	-0.001285380748849626
-0.0012869643448636854	-0.0012873161104889987	-0.0012858179264884132	-0.0012874454735838255	-0.0012853979239866081
-0.0012869664367733812	-0.0012873177812436827	-0.0012858302102671606	-0.0012874461160009734	-0.0012854148988230942
-0.00128697993244134	-0.0012873187923466236	-0.0012858431901096377	-0.001287446751269843	-0.001285431748726626
-0.0012869805795384314	-0.0012873203115623109	-0.001285855142409615	-0.001287447379456236	-0.0012854482298525081
-0.00128698417669572	-0.0012873213034607426	-0.0012858677678938683	-0.0012874480010505382	-0.0012854644421776635
-0.0012869860339578107	-0.0012873228854741073	-0.00128587945150817	-0.0012874486163983098	-0.0012854807171868636
-0.0012869956598768894	-0.0012873236811287562	-0.0012858920216715771	-0.001287449225414539	-0.001285496359541733
-0.0012870020823425499	-0.0012873250671940157	-0.0012859035779982813	-0.0012874498281427826	-0.0012855114596123061
-0.0012870081771619677	-0.001287326046714322	-0.0012859160126953155	-0.0012874504246229317	-0.0012855263122368865
-0.0012870150809245967	-0.0012873275099978792	-0.001285927359916944	-0.0012874510150442465	-0.0012855411806568513
-0.0012870152749817252	-0.0012873283789949681	-0.0012859393943628055	-0.001287451599839712	-0.00128555589957937
-0.0012870162341409837	-0.0012873298515246744	-0.0012859504475639166	-0.0012874521789287352	-0.0012855705683595597
-0.0012870243151445466	-0.0012873305861952047	-0.0012859620309286315	-0.0012874527524705602	-0.0012855851126364727
-0.001287027561016955	-0.0012873320233236399	-0.0012859728307162038	-0.0012874533201673367	-0.0012855995728961816
-0.0012870292423504026	-0.0012873329165537261	-0.0012859843893577372	-0.0012874538819231313	-0.0012856136825935098
-0.0012870366163598662	-0.0012873342078076778	-0.0012859951424844325	-0.0012874544376859553	-0.0012856275830985353
-0.0012870392842717398	-0.0012873349616841392	-0.0012860063959924009	-0.0012874549876401666	-0.0012856412907884637
-0.0012870406897442857	-0.0012873363549785507	-0.001286017156708673	-0.0012874555318914706	-0.0012856548558555525
-0.001287049277182818	-0.0012873371396068998	-0.0012860278673915665	-0.0012874560711041135	-0.0012856681825923557
-0.0012870517862476117	-0.0012873384412043195	-0.0012860385585717756	-0.0012874566051121624	-0.001285681386521857
-0.0012870533050739256	-0.0012873391533617005	-0.0012860490512104285	-0.0012874571340375867	-0.0012856946103487878
-0.001287056916797673	-0.0012873406014262075	-0.0012860594813673698	-0.0012874576581221135	-0.0012857075597297242
-0.0012870615906965788	-0.0012873416668013698	-0.0012860697682077224	-0.0012874581773858287	-0.001285720814119176
-0.0012870642199789574	-0.0012873427973115752	-0.0012860800114160467	-0.0012874586922197557	-0.0012857335639050202
-0.0012870658016875334	-0.001287343586223163	-0.0012860900252895672	-0.001287459202486181	-0.0012857463413978175
-0.0012870737480732248	-0.0012873448244417598	-0.001286100094945378	-0.0012874597082237912	-0.0012857588856302587
-0.0012870764431676899	-0.001287345963396329	-0.0012861098909548933	-0.0012874602096193436	-0.0012857712396463605
-0.0012870819148346397	-0.0012873466256651859	-0.00128611975515971	-0.001287460706727584	-0.0012857835870775521
-0.0012870857690502762	-0.0012873479311228697	-0.0012861294001756019	-0.00128746119953058	-0.0012857958454364428
-0.0012870861962781303	-0.0012873493238318324	-0.0012861390672513817	-0.0012874616879494122	-0.0012858080466382252
-0.0012870901508268274	-0.0012873501066298068	-0.001286148523266833	-0.0012874621719838187	-0.0012858201670885075
-0.0012870953208269221	-0.0012873511324039432	-0.001286157993620062	-0.0012874626517031511	-0.001285832241663259
-0.0012870974497521611	-0.0012873517102098384	-0.0012861672585259773	-0.001287463127028575	-0.001285844216379981
-0.0012871008263556799	-0.001287352304818043	-0.0012861765323012486	-0.0012874635982899714	-0.0012858561481332651
-0.0012871031030941183	-0.0012873535361893475	-0.0012861856166297902	-0.0012874640659661706	-0.0012858679857541576
-0.0012871070079969933	-0.001287354298268797	-0.0012861947071314112	-0.0012874645299819922	-0.0012858797579784677
-0.0012871079961694343	-0.001287355341729053	-0.0012862036120055227	-0.001287464990396515	-0.0012858914467483394
-0.0012871104646615507	-0.0012873561205309831	-0.00128621251938451	-0.001287465447073631	-0.001285903051574161
-0.001287111412964556	-0.0012873569921868296	-0.0012862212514557405	-0.0012874658999755201	-0.0012859145792004254
-0.001287112497478956	-0.0012873580346446818	-0.0012862299895892442	-0.0012874663491540472	-0.001285926028376005
-0.001287115972429289	-0.0012873588158746883	-0.0012862385465477525	-0.001287466794770735	-0.0012859373892889756
-0.001287120181823424	-0.0012873596558895472	-0.0012862471155877914	-0.0012874672365811208	-0.001285948677723947
-0.0012871206128537676	-0.0012873606851379088	-0.0012862555059694207	-0.0012874676745761524	-0.0012859598678178397
-0.0012871212363515596	-0.001287361502098887	-0.001286263920494621	-0.0012874681088533165	-0.0012859709919849005
-0.001287125519645399	-0.0012873622701903352	-0.0012862721302449845	-0.0012874685394263035	-0.0012859820255187017
-0.0012871309069862878	-0.0012873632247996788	-0.001286280389657989	-0.0012874689662340133	-0.001285992992324746
-0.0012871359102568718	-0.0012873639156984434	-0.0012862884176032797	-0.0012874693893802623	-0.0012860038665858606
-0.0012871367531368722	-0.0012873646594471519	-0.0012862965364315593	-0.0012874698087660449	-0.0012860146782833026
-0.0012871422666361327	-0.0012873656028899185	-0.0012863044526783877	-0.0012874702245979145	-0.0012860253928804572
-0.0012871435474612646	-0.001287366124251031	-0.0012863124340897199	-0.0012874706370602528	-0.00128603603206086
-0.0012871436595352707	-0.0012873672481481997	-0.001286320207592213	-0.0012874710461824711	-0.0012860465787812767
-0.001287147207375675	-0.0012873685704442093	-0.0012863280556890976	-0.0012874714520206075	-0.0012860570505147742
-0.0012871518787354252	-0.0012873693289136797	-0.001286335685464554	-0.0012874718545241187	-0.0012860674344251516
-0.0012871518083019593	-0.0012873704091020941	-0.001286343396813115	-0.0012874722538201106	-0.0012860777372730044
-0.001287155229056187	-0.0012873711271777378	-0.001286350895438984	-0.0012874726498682014	-0.0012860879490369087
-0.0012871554219590358	-0.0012873723535607136	-0.0012863584891102237	-0.0012874730426831742	-0.0012860980851976378
-0.0012871565587613423	-0.0012873733030395527	-0.0012863658491666582	-0.0012874734323248755	-0.0012861081471071721
-0.0012871607891508108	-0.0012873737651336935	-0.0012863733073275898	-0.0012874738188161366	-0.0012861181192185193
-0.0012871623404297186	-0.0012873747953518657	-0.0012863805398463243	-0.0012874742023174515	-0.001286128024123765
-0.001287166373880931	-0.0012873758515805826	-0.001286387888341587	-0.0012874745828306841	-0.0012861378366860448
-0.0012871696267557496	-0.001287376807446668	-0.0012863950300836529	-0.001287474960371339	-0.0012861475880082984
-0.0012871713399978065	-0.0012873772280796226	-0.0012864022430518268	-0.0012874753349240888	-0.0012861572455805364
-0.001287175282727954	-0.0012873781767141592	-0.0012864092727385202	-0.0012874757065941816	-0.0012861668242807856
-0.0012871769741645645	-0.0012873786486693362	-0.0012864163982949316	-0.0012874760753603205	-0.0012861763263787597
-0.001287179793389707	-0.001287379657395713	-0.0012864232973862082	-0.0012874764414097545	-0.0012861857496611997
-0.0012871840387188426	-0.0012873806963187749	-0.0012864302608419577	-0.0012874768046787274	-0.0012861950965562183
-0.0012871854294411863	-0.0012873817134920462	-0.0012864370557727762	-0.0012874771651982966	-0.0012862043720602819
-0.0012871862051767415	-0.0012873824596399102	-0.0012864439746937781	-0.0012874775228682443	-0.00128621356143961
-0.0012871880953455922	-0.0012873832985553367	-0.0012864506224947985	-0.001287477877770585	-0.0012862226869338627
-0.0012871927445670226	-0.001287383738102796	-0.001286457359913824	-0.0012874782298471544	-0.0012862317303918435
-0.001287193767031509	-0.0012873844560438439	-0.0012864639270910197	-0.0012874785791914811	-0.001286240696990563
-0.0012871945238163657	-0.0012873853020438056	-0.0012864706045136753	-0.0012874789257803039	-0.0012862495905311315
-0.0012871973539166615	-0.0012873857432900006	-0.0012864770278313196	-0.001287479269722103	-0.0012862584083111743
-0.0012872001478753474	-0.0012873865069220009	-0.0012864835658449318	-0.001287479611092805	-0.0012862671508410712
-0.0012872009453545007	-0.001287387327766558	-0.0012864899010205416	-0.001287479949801934	-0.0012862758145137346
-0.0012872004377367555	-0.0012873877842060084	-0.0012864963676959035	-0.001287480285812411	-0.0012862844057850247
-0.001287201942985309	-0.001287388638476416	-0.0012865025718200216	-0.001287480619089582	-0.0012862929265272979
-0.0012872054711700089	-0.001287389481733906	-0.001286508874482771	-0.00128748094968588	-0.00128630136324024
-0.0012872071622024386	-0.001287389900725898	-0.001286515005623129	-0.0012874812776969492	-0.0012863097332760406
-0.0012872062030106855	-0.0012873908880871464	-0.001286521250447777	-0.001287481603127886	-0.001286318025572706
-0.0012872075176830543	-0.0012873918939087102	-0.0012865272495385808	-0.0012874819259404355	-0.0012863262574116568
-0.001287211523857162	-0.0012873928683812621	-0.0012865333442267644	-0.0012874822460623818	-0.0012863344181070575
-0.0012872122227901887	-0.0012873938071411768	-0.0012865392662683923	-0.0012874825636078281	-0.0012863425067728197
-0.0012872126147549427	-0.0012873942727669413	-0.0012865452859896092	-0.0012874828786316218	-0.0012863505284479437
-0.0012872152326567619	-0.0012873950286261921	-0.0012865510816413013	-0.0012874831911101003	-0.001286358480555372
-0.0012872188165446445	-0.0012873954784022638	-0.0012865569700467859	-0.0012874835011143974	-0.0012863663590466574
-0.0012872198468758963	-0.0012873959889628847	-0.0012865626746107928	-0.0012874838086548116	-0.0012863741767090904
-0.001287222969519176	-0.001287396744871776	-0.0012865684834760707	-0.001287484113677749	-0.0012863819117847155
-0.001287225354480152	-0.0012873971358505997	-0.0012865740614993511	-0.0012874844160786576	-0.0012863895752160512
-0.0012872258113701465	-0.0012873975676860993	-0.0012865797486572717	-0.001287484715652498	-0.0012863971786842188
-0.0012872276055847839	-0.0012873983517642954	-0.0012865852728234462	-0.0012874850124511405	-0.0012864047000354048
-0.0012872304363907594	-0.0012873988339139083	-0.001286590883779595	-0.001287485306675172	-0.001286412160310471
-0.0012872328184650355	-0.001287399758825481	-0.0012865962912742613	-0.001287485598177427	-0.001286419552668928
-0.001287234326189676	-0.0012874007198563117	-0.001286601781776614	-0.0012874858867682327	-0.0012864268749655525
-0.0012872353551102646	-0.0012874012351515424	-0.0012866070989358328	-0.0012874861725190863	-0.0012864341304706464
-0.0012872393986546101	-0.0012874018820717055	-0.0012866125055103134	-0.0012874864554982507	-0.00128644131800437
-0.0012872402182214574	-0.0012874023045925487	-0.0012866177142272733	-0.0012874867357442895	-0.0012864484415443746
-0.001287239849599696	-0.0012874027298429439	-0.0012866230140121493	-0.0012874870133330032	-0.001286455502069249
-0.0012872408180228752	-0.0012874034209360166	-0.0012866281335722329	-0.0012874872883620351	-0.001286462504107235
-0.001287242892601653	-0.001287403740590495	-0.0012866333488195298	-0.001287487560692438	-0.0012864694412752314
-0.0012872448836489538	-0.0012874040290762612	-0.0012866383885319571	-0.0012874878304077078	-0.0012864763177357678
-0.0012872470682911473	-0.0012874047722882178	-0.001286643502456045	-0.0012874880973263868	-0.0012864831322380028
-0.0012872469022804467	-0.0012874050810104992	-0.0012866484588464802	-0.0012874883610758728	-0.0012864898877382558
-0.0012872468607382432	-0.0012874059858814727	-0.0012866534872145363	-0.001287488621430701	-0.0012864966083902377
-0.0012872486572013697	-0.0012874065009593546	-0.0012866583257453794	-0.0012874888786900053	-0.0012865033117098032
-0.0012872518111079758	-0.0012874071613114923	-0.0012866632649416003	-0.0012874891330393492	-0.0012865099342566162
-0.0012872518273560148	-0.0012874074076928714	-0.0012866680650879148	-0.0012874893847329	-0.001286516504885926
-0.001287255203499121	-0.0012874077019233152	-0.0012866729265084051	-0.001287489633923482	-0.0012865230003957274
-0.0012872574453337486	-0.001287408423511891	-0.0012866776373726084	-0.0012874898808646104	-0.0012865294429290348
-0.0012872589476824732	-0.0012874087211138564	-0.0012866824248259007	-0.0012874901256443349	-0.00128653581493017
-0.0012872630917807805	-0.001287409560622561	-0.0012866870640874492	-0.001287490368306572	-0.0012865421255678603
-0.0012872650495157625	-0.0012874100718520253	-0.0012866917609747344	-0.0012874906089846284	-0.0012865483721474116
-0.0012872698230091558	-0.0012874106926539567	-0.001286696312491399	-0.0012874908477880248	-0.001286554559880073
-0.0012872700421637047	-0.0012874109996725822	-0.0012867009329520199	-0.001287491084797887	-0.0012865606913526084
-0.0012872723458258785	-0.0012874113906361463	-0.001286705419147585	-0.0012874913201038143	-0.0012865667666781613
-0.0012872772501309085	-0.0012874120100800366	-0.0012867099512017845	-0.001287491553851139	-0.0012865727904233881
-0.0012872773285509639	-0.001287412329762902	-0.001286714351582412	-0.0012874917861104217	-0.0012865787569982788
-0.0012872797262261228	-0.0012874128359075961	-0.0012867188093324256	-0.001287492016948265	-0.0012865846734296175
-0.0012872808395059637	-0.0012874134492172136	-0.001286723147944507	-0.001287492246432649	-0.0012865905374160875
-0.0012872817734685918	-0.0012874137715213408	-0.0012867275202496976	-0.001287492474610363	-0.0012865963518332725
-0.001287281993627007	-0.0012874142169079224	-0.001286731775874106	-0.0012874927015718838	-0.0012866021169419671
-0.0012872851656039357	-0.001287414826469629	-0.0012867360854263302	-0.0012874929273303279	-0.0012866078381888928
-0.0012872874445444419	-0.0012874151348238046	-0.0012867402767353857	-0.0012874931518973229	-0.0012866135095956383
-0.0012872886255391193	-0.0012874155820705609	-0.0012867444992724966	-0.001287493375339016	-0.0012866191352805805
-0.0012872909132959	-0.0012874162214383715	-0.0012867486146158065	-0.001287493597745678	-0.00128662471464593
-0.0012872932385624262	-0.0012874165806939283	-0.0012867527791213733	-0.0012874938191123346	-0.0012866302449424094
-0.0012872943862906878	-0.0012874170749328279	-0.0012867568357624397	-0.001287494039466475	-0.0012866357271760572
-0.001287297212171398	-0.0012874176467036595	-0.0012867609180245347	-0.0012874942588646688	-0.0012866411566840965
-0.001287297264831525	-0.0012874179232233354	-0.0012867648999557201	-0.0012874944772964304	-0.0012866465420390105
-0.0012872982691206206	-0.0012874183008463847	-0.001286768922246234	-0.001287494694845014	-0.0012866518744842298
-0.0012872988437693251	-0.0012874189487837853	-0.0012867728536340183	-0.0012874949115300506	-0.001286657166554654
-0.0012873003253385975	-0.001287419237910942	-0.0012867767990422225	-0.0012874951273057459	-0.001286662397529994
-0.0012873017417370143	-0.0012874200399385393	-0.0012867806560192025	-0.0012874953421718072	-0.001286667584852986
-0.0012873030351377452	-0.001287420835606744	-0.001286784555908572	-0.001287495556152297	-0.0012866727164508982
-0.0012873027876528235	-0.001287421653160378	-0.001286788361820058	-0.0012874957692760908	-0.0012866778022903671
-0.0012873060575139552	-0.0012874223510656471	-0.0012867921923486298	-0.0012874959815717408	-0.0012866828415960066
-0.001287306437131419	-0.0012874230351330271	-0.0012867959388314517	-0.0012874961930498439	-0.0012866878464716791
-0.0012873061294740346	-0.001287423331961604	-0.0012867997278433604	-0.0012874964037082165	-0.0012866928104535848
-0.0012873079768290388	-0.0012874240671044575	-0.0012868034293590212	-0.0012874966135982902	-0.001286697734113136
-0.0012873096155735016	-0.0012874248383656771	-0.0012868071520656204	-0.0012874968227144135	-0.0012867026150279717
-0.0012873102863319719	-0.0012874255723908771	-0.0012868107951208084	-0.001287497030998667	-0.0012867074606572738
-0.0012873098859885461	-0.0012874262475982853	-0.001286814472719379	-0.0012874972384574726	-0.0012867122687451557
-0.00128731175684712	-0.0012874270085321295	-0.0012868180763616279	-0.001287497445081984	-0.0012867170438765388
-0.0012873132759836665	-0.001287427321910497	-0.0012868216892387362	-0.0012874976508812912	-0.0012867217783292626
-0.0012873133733666557	-0.0012874278980251415	-0.0012868252331810826	-0.0012874978558817009	-0.001286726478451231
-0.0012873135241987643	-0.0012874282185990407	-0.0012868288110301576	-0.001287498060064902	-0.0012867311366822854
-0.0012873156203462505	-0.0012874288123404373	-0.0012868323093622445	-0.001287498263455523	-0.0012867357578780119
-0.0012873167306293963	-0.001287429421033431	-0.0012868358231924117	-0.0012874984660162633	-0.0012867403358423671
-0.0012873170036938517	-0.0012874297146274493	-0.001286839270945285	-0.001287498667698588	-0.0012867448769444136


==> maxvolnmf/figures/conv_mean_50_500_5.txt <==
-5.713936612441184e-6	-5.713923508444184e-6	-5.713923508444184e-6	-5.713923141446379e-6	-5.713923141446379e-6
-5.863208474066997e-6	-5.863207850156296e-6	-5.863193795136971e-6	-6.122174739841562e-6	-6.046157440712269e-6
-5.963890808006714e-6	-5.964018874216625e-6	-5.94772260852356e-6	-6.546068885095803e-6	-6.288010737837222e-6
-6.144987320193347e-6	-6.226955006915743e-6	-6.132553275040442e-6	-6.8920261342015426e-6	-6.539351098146064e-6
-6.409760603681418e-6	-6.436647558447199e-6	-6.26160753367145e-6	-7.1940035260342425e-6	-6.764995406701872e-6
-6.647686256954791e-6	-6.656825156827578e-6	-6.416820259467998e-6	-7.468409505163847e-6	-6.967569790947457e-6
-6.64891379135609e-6	-7.003591049997899e-6	-6.607613233143377e-6	-7.720396776182841e-6	-7.151935337162878e-6
-6.69779694885269e-6	-7.271607664784641e-6	-6.771778730677319e-6	-7.952923457059882e-6	-7.322694317750971e-6
-6.790828648304448e-6	-7.476140842821675e-6	-6.859737914436034e-6	-8.168038359844513e-6	-7.482493888028622e-6
-6.878543717066378e-6	-7.689530907447295e-6	-6.986116750358343e-6	-8.367344383935563e-6	-7.633257023148488e-6
-7.035066145405059e-6	-7.842158215360898e-6	-7.121364785349464e-6	-8.552251677982844e-6	-7.776031924871888e-6
-7.174799457546002e-6	-7.985466232389066e-6	-7.2513116029636515e-6	-8.72413097034319e-6	-7.911361241062892e-6
-7.3560800040451185e-6	-8.166184019178184e-6	-7.317437532423785e-6	-8.884184546055856e-6	-8.039798401090609e-6
-7.472376329737952e-6	-8.296425530863679e-6	-7.427189038307034e-6	-9.033397563783396e-6	-8.161933945780844e-6
-7.5820789083733915e-6	-8.404604965866623e-6	-7.547654250658904e-6	-9.172666295254316e-6	-8.277826201566828e-6
-7.701345832268369e-6	-8.55463286103875e-6	-7.6681987698034e-6	-9.302782573182353e-6	-8.38770935981785e-6
-7.84491167792963e-6	-8.68596870683448e-6	-7.757263576322623e-6	-9.424301255157464e-6	-8.492368824070088e-6
-7.957024537018085e-6	-8.811376783766584e-6	-7.846145412011766e-6	-9.537788591691661e-6	-8.592307583433926e-6
-8.04522499456282e-6	-8.944376592512108e-6	-7.926484576948981e-6	-9.643777456496255e-6	-8.688079528353164e-6
-8.150459953573599e-6	-9.073765655796539e-6	-8.00741264269315e-6	-9.742814121093639e-6	-8.779978275341592e-6
-8.244681565656751e-6	-9.156771067417901e-6	-8.069652672780283e-6	-9.835420957027194e-6	-8.868019355203e-6
-8.28501198722818e-6	-9.242326175963437e-6	-8.153549301894823e-6	-9.922048855278637e-6	-8.95268222245625e-6
-8.3337820278008e-6	-9.345174406107011e-6	-8.248433710097082e-6	-1.0003112458991877e-5	-9.03416029740522e-6
-8.390070976089786e-6	-9.437264115843187e-6	-8.326188948303094e-6	-1.0079012057133713e-5	-9.112267066952232e-6
-8.471486266894402e-6	-9.518384220401618e-6	-8.401217606245526e-6	-1.0150107419701131e-5	-9.187038172871267e-6
-8.532486814747614e-6	-9.590984456869058e-6	-8.488092143035737e-6	-1.0216728142152501e-5	-9.258683901525909e-6
-8.625364058924955e-6	-9.668638642799571e-6	-8.553837439959637e-6	-1.0279236067430438e-5	-9.32738344555091e-6
-8.641439438925143e-6	-9.728539621480066e-6	-8.630854225680799e-6	-1.0338050028544377e-5	-9.393255803126709e-6
-8.71379533354637e-6	-9.786578317651145e-6	-8.68790352253912e-6	-1.039344214470237e-5	-9.45592022195411e-6
-8.783838396495509e-6	-9.861005891359289e-6	-8.7540585599107e-6	-1.0445620656361933e-5	-9.515495892235291e-6
-8.85422350728566e-6	-9.917173695431136e-6	-8.82764919898723e-6	-1.0494791173743742e-5	-9.572617916463713e-6
-8.940204045456542e-6	-9.966877561977275e-6	-8.887890379916047e-6	-1.0541152150285409e-5	-9.62763407581423e-6
-9.006606355769866e-6	-1.0017568704051412e-5	-8.939057722164829e-6	-1.0584882269742504e-5	-9.68061606479597e-6
-9.041156642250192e-6	-1.007080169036625e-5	-9.003107537488065e-6	-1.0626146034079428e-5	-9.731552631764247e-6
-9.138413528702984e-6	-1.0115447014924365e-5	-9.045816664086475e-6	-1.0665100680071173e-5	-9.780622837225642e-6
-9.227413054280742e-6	-1.0159022597309358e-5	-9.105241346861321e-6	-1.0701896348627152e-5	-9.828180473117743e-6
-9.253897369073529e-6	-1.0206914947247615e-5	-9.169761030113173e-6	-1.0736665892668973e-5	-9.874216939205324e-6
-9.303803820904822e-6	-1.0239835698465388e-5	-9.226085774000107e-6	-1.076953794058311e-5	-9.91878818110696e-6
-9.382029713371015e-6	-1.0263385149131805e-5	-9.268802768658117e-6	-1.080063175083658e-5	-9.96185508482929e-6
-9.414683616061042e-6	-1.0301905694236146e-5	-9.31172887128036e-6	-1.0830062449380695e-5	-1.0003405523799334e-5
-9.448663208682666e-6	-1.0341218765509022e-5	-9.346249712294747e-6	-1.0857937040137411e-5	-1.0043410591639381e-5
-9.532371957613091e-6	-1.0374952110139447e-5	-9.396740954711959e-6	-1.0884351021091828e-5	-1.0082026303372347e-5
-9.561672550509874e-6	-1.0408270257215242e-5	-9.44050927356745e-6	-1.0909428000417171e-5	-1.0119245316580247e-5
-9.616139994228032e-6	-1.0433974207386228e-5	-9.490105447907044e-6	-1.0933249157944617e-5	-1.0155082617631491e-5
-9.6637166450846e-6	-1.0463161758853807e-5	-9.52520058198858e-6	-1.0955892122660826e-5	-1.0189657801086378e-5
-9.691769878419732e-6	-1.0494702015360841e-5	-9.570197700301957e-6	-1.0977425730617416e-5	-1.0223060223930737e-5
-9.773068291314945e-6	-1.0524795849606034e-5	-9.609031070273352e-6	-1.099791393654388e-5	-1.0255394918447524e-5
-9.841831902913316e-6	-1.0553411832246e-5	-9.653418751701406e-6	-1.1017416562984583e-5	-1.02865313953958e-5
-9.864847241598428e-6	-1.0581593014068253e-5	-9.689242573131339e-6	-1.103598672842054e-5	-1.0316529488915936e-5
-9.90836267670868e-6	-1.0610961443382026e-5	-9.73027031140311e-6	-1.1053676820614538e-5	-1.0345516905463252e-5
-9.942204563449403e-6	-1.0635839012642616e-5	-9.759136490434953e-6	-1.1070533610062848e-5	-1.0373686435884148e-5
-9.9537359942593e-6	-1.0657657831416049e-5	-9.797254267832717e-6	-1.1086598638425655e-5	-1.0401005899739438e-5
-9.98222735788186e-6	-1.0675838615631865e-5	-9.827163733260488e-6	-1.1101929977846519e-5	-1.0427471369618173e-5
-1.0019075099520063e-5	-1.0698648465280757e-5	-9.864539773780644e-6	-1.1116578484029142e-5	-1.0452996517856618e-5
-1.0056347488045096e-5	-1.0720117737062906e-5	-9.899607414151615e-6	-1.1130581718212127e-5	-1.0477666762671393e-5
-1.0090463235992717e-5	-1.0742079763371353e-5	-9.936463285448366e-6	-1.1143974955439176e-5	-1.0501566398176737e-5
-1.0139777787295652e-5	-1.0766564065822845e-5	-9.966091180782043e-6	-1.1156790695685892e-5	-1.0524720151319494e-5
-1.017423938421179e-5	-1.0785652551902256e-5	-9.999099271408675e-6	-1.1169060999677483e-5	-1.0547207743550675e-5
-1.0216985567500443e-5	-1.0804377887927876e-5	-1.0017442667620154e-5	-1.1180814705978363e-5	-1.0568995357899755e-5
-1.0256357376133313e-5	-1.0823201210841121e-5	-1.0046902710635593e-5	-1.1192077479516993e-5	-1.0590006284474643e-5
-1.0279440232597776e-5	-1.0840301361602083e-5	-1.0074291675192397e-5	-1.120287502314713e-5	-1.0610364968003314e-5
-1.0311170806039963e-5	-1.0855751004924454e-5	-1.0105098912444647e-5	-1.1213231569226203e-5	-1.0630114522205495e-5
-1.0327839216686186e-5	-1.0871597120425091e-5	-1.0130983865826544e-5	-1.1223167181983156e-5	-1.0649268396993174e-5
-1.0350649014021844e-5	-1.0887980557045156e-5	-1.015970840617822e-5	-1.123270406638839e-5	-1.0667744190491044e-5
-1.0375826227371523e-5	-1.0903396019040234e-5	-1.0178247935643946e-5	-1.1241861686463913e-5	-1.068563247878303e-5
-1.0404334600866351e-5	-1.0917323320042696e-5	-1.0204424508713657e-5	-1.1250657526396973e-5	-1.0703027682658131e-5
-1.0416766341429103e-5	-1.0931892452814053e-5	-1.0229953251409597e-5	-1.1259110242565004e-5	-1.0719870359747598e-5
-1.0447484544934217e-5	-1.0950150804568008e-5	-1.0256167094611083e-5	-1.1267236897710998e-5	-1.0736140069414867e-5
-1.0473701860187402e-5	-1.096702841940342e-5	-1.0274136540692732e-5	-1.12750534877523e-5	-1.075199240718087e-5
-1.049529295510798e-5	-1.0982508918761861e-5	-1.0297476185046198e-5	-1.128257528826409e-5	-1.0767500998797016e-5
-1.0520378863922478e-5	-1.0997382697464803e-5	-1.031381100589645e-5	-1.1289815446462299e-5	-1.0782584741629042e-5
-1.0535836070618382e-5	-1.1009849441280086e-5	-1.0336926348946607e-5	-1.1296787582356403e-5	-1.0797217977151676e-5
-1.0559769516939217e-5	-1.1020975803295772e-5	-1.0358349237793913e-5	-1.1303504750647737e-5	-1.0811393040088953e-5
-1.0580868449952233e-5	-1.1031393610598859e-5	-1.0380702003354939e-5	-1.1309979702485199e-5	-1.0825178451853433e-5
-1.0602891308139241e-5	-1.104252711674051e-5	-1.0395009913513681e-5	-1.1316226845019131e-5	-1.083860288689153e-5
-1.060920747537161e-5	-1.1053813072477328e-5	-1.0411840078145442e-5	-1.1322256476739316e-5	-1.0851657978344422e-5
-1.0626955898820908e-5	-1.1064576573982417e-5	-1.043246269536765e-5	-1.1328078606067064e-5	-1.086437494312693e-5
-1.0646733915689404e-5	-1.1074757504758355e-5	-1.0454304223084716e-5	-1.133370251447129e-5	-1.0876841350226244e-5
-1.0654800500755238e-5	-1.1083380520111948e-5	-1.0470055832537117e-5	-1.1339137791037494e-5	-1.0889059223691849e-5
-1.0672632788449195e-5	-1.1092538193561557e-5	-1.048813410912612e-5	-1.1344392804615452e-5	-1.0900987198170174e-5
-1.0691393199494036e-5	-1.1102584426182717e-5	-1.0500263792655391e-5	-1.134947603479953e-5	-1.0912577778938114e-5
-1.0702284238079117e-5	-1.1113806076749167e-5	-1.0515278853036919e-5	-1.1354394573653097e-5	-1.0923770420690643e-5
-1.0716678830617473e-5	-1.1122932454926389e-5	-1.0533857855760946e-5	-1.1359155128540548e-5	-1.0934657755455158e-5
-1.073082560695977e-5	-1.1131609819258227e-5	-1.055292145004935e-5	-1.1363764346898343e-5	-1.0945294702249279e-5
-1.0742665783911336e-5	-1.1139012344847098e-5	-1.0567130538112465e-5	-1.1368228664085761e-5	-1.0955677757702611e-5
-1.0762078530617596e-5	-1.11449749825957e-5	-1.0581587286540914e-5	-1.1372554710992237e-5	-1.0965823386694571e-5
-1.077663556455259e-5	-1.115247355444075e-5	-1.0593250994875617e-5	-1.1376748395158588e-5	-1.0975706213986554e-5
-1.0793053553646592e-5	-1.1160234058027529e-5	-1.060723601644325e-5	-1.1380815367140192e-5	-1.0985284320433451e-5
-1.081491836032294e-5	-1.116745896897474e-5	-1.0623416764308265e-5	-1.1384761643019163e-5	-1.0994574301358714e-5
-1.0828270723860032e-5	-1.1174931908817186e-5	-1.0637483599828223e-5	-1.1388592857987905e-5	-1.1003625937904798e-5
-1.0833425537880594e-5	-1.1182358367772173e-5	-1.0649859091058372e-5	-1.1392314588399607e-5	-1.1012439496118608e-5
-1.0854138685712907e-5	-1.1189837271219e-5	-1.066365553818515e-5	-1.139593131645854e-5	-1.1021062959890395e-5
-1.0863166428685778e-5	-1.1197299682509207e-5	-1.0674015202702043e-5	-1.1399446838301834e-5	-1.1029508700519924e-5
-1.0875045230966828e-5	-1.1203087711064876e-5	-1.0685712341664103e-5	-1.1402864849589093e-5	-1.1037774542057844e-5
-1.0883009518084645e-5	-1.1208803292282635e-5	-1.0699551410996332e-5	-1.1406189359049327e-5	-1.1045832554888381e-5
-1.0896560986413276e-5	-1.1216205718902861e-5	-1.0714072193564565e-5	-1.1409424789297666e-5	-1.1053653527513975e-5
-1.0899827756409181e-5	-1.1222539400176184e-5	-1.0725206004058909e-5	-1.1412574824090415e-5	-1.1061243022635822e-5
-1.0915273760435797e-5	-1.122821271103688e-5	-1.073644329984954e-5	-1.1415642545665543e-5	-1.1068595989109603e-5
-1.0925529782198308e-5	-1.1233500988385355e-5	-1.0744800615133579e-5	-1.1418630811936484e-5	-1.1075753256614237e-5
-1.0933770869543127e-5	-1.1238945965082597e-5	-1.0755492482328055e-5	-1.1421542877057596e-5	-1.1082755174976941e-5
-1.0938417276793572e-5	-1.1244333855402936e-5	-1.0767541651127058e-5	-1.1424381772661228e-5	-1.1089653496337908e-5
-1.0947451286289427e-5	-1.125000515443553e-5	-1.0778483157288469e-5	-1.1427150609869107e-5	-1.1096437614630409e-5
-1.09574065309404e-5	-1.12553343988148e-5	-1.0786986889282604e-5	-1.1429852210763862e-5	-1.1103081847638988e-5
-1.0965382309841614e-5	-1.1260089542393444e-5	-1.0796806872213937e-5	-1.1432489000856817e-5	-1.1109579433401242e-5
-1.0981839693245288e-5	-1.1264665220452278e-5	-1.0807589485828659e-5	-1.1435063585251556e-5	-1.1115930742633826e-5
-1.0993441901720563e-5	-1.1269804007308078e-5	-1.0818241031200074e-5	-1.1437578156598642e-5	-1.1122119498492252e-5
-1.100090552263651e-5	-1.1275004551762107e-5	-1.0827989133151826e-5	-1.1440035097475984e-5	-1.112815963758988e-5
-1.1012764002685408e-5	-1.1278936051790315e-5	-1.0837177184546816e-5	-1.1442436753076156e-5	-1.1134074116697194e-5
-1.101807475339524e-5	-1.1282931187802058e-5	-1.084550710560978e-5	-1.144478533828715e-5	-1.113989027608822e-5
-1.1025322204312784e-5	-1.1287660545291098e-5	-1.0855810379976762e-5	-1.1447082872585736e-5	-1.1145662418545578e-5
-1.1032433666074134e-5	-1.1291681970240512e-5	-1.0864562408920484e-5	-1.1449331084329076e-5	-1.1151290282671978e-5
-1.1040665406028122e-5	-1.1295307280970543e-5	-1.0872915472685655e-5	-1.1451531723851328e-5	-1.1156768618570306e-5
-1.1046426957526472e-5	-1.1299653333388484e-5	-1.0880992162634854e-5	-1.1453686290746013e-5	-1.1162131574155479e-5
-1.1053295589482413e-5	-1.1303708351242613e-5	-1.0891058208168675e-5	-1.1455795787945936e-5	-1.116738497748227e-5
-1.106201258961653e-5	-1.1306330436903978e-5	-1.0900912482971763e-5	-1.1457861653136109e-5	-1.1172540566636727e-5
-1.1066033752263068e-5	-1.1309571730655643e-5	-1.0909564204698473e-5	-1.14598853483054e-5	-1.1177597489633646e-5
-1.107008261383242e-5	-1.1313553668691891e-5	-1.0916765571767532e-5	-1.1461868585936104e-5	-1.1182558939710599e-5
-1.1077543078923157e-5	-1.131731509026516e-5	-1.0924073572769138e-5	-1.146381293300768e-5	-1.1187427294414922e-5
-1.1078695715026934e-5	-1.132078727712922e-5	-1.0931241542245194e-5	-1.1465719802247235e-5	-1.119220482601434e-5
-1.1085170985572414e-5	-1.132425319151005e-5	-1.094018132413065e-5	-1.1467590558050364e-5	-1.1196890922149681e-5
-1.1091090995214877e-5	-1.1328248320247171e-5	-1.094823100933147e-5	-1.146942650404984e-5	-1.1201506065284806e-5
-1.1097276175313883e-5	-1.1332340535073387e-5	-1.0955926917607233e-5	-1.1471228996544165e-5	-1.120599881333758e-5
-1.110395480136805e-5	-1.1335179512427112e-5	-1.0961718529218e-5	-1.1472999454729228e-5	-1.121038955349515e-5
-1.1108228617410262e-5	-1.1337865810742425e-5	-1.0968305317789808e-5	-1.1474739250412686e-5	-1.121468165641412e-5
-1.1113134325712161e-5	-1.1341375322286305e-5	-1.0976109341580345e-5	-1.1476449387999677e-5	-1.1218892254241913e-5
-1.1117891753246562e-5	-1.134435109894556e-5	-1.0984215317095559e-5	-1.1478130849460896e-5	-1.1223026831443928e-5
-1.1121951881080953e-5	-1.1347216779322019e-5	-1.0990732673857428e-5	-1.1479784603410264e-5	-1.1227080846892689e-5
-1.1129413649180684e-5	-1.1350643428825424e-5	-1.099687410395893e-5	-1.1481411589792785e-5	-1.1231101981901144e-5
-1.1134537094795654e-5	-1.1354139512285215e-5	-1.1002140253213209e-5	-1.1483012736718228e-5	-1.1235079686437883e-5
-1.1139148064664534e-5	-1.135663211768569e-5	-1.1009510978395973e-5	-1.1484588916105501e-5	-1.1239028967672047e-5
-1.114123233256568e-5	-1.135902192138515e-5	-1.1017058283877395e-5	-1.1486140754780935e-5	-1.1242944134383865e-5
-1.1145806018432444e-5	-1.1362378056991936e-5	-1.1023808371539094e-5	-1.1487668940014562e-5	-1.1246780654783818e-5
-1.115175973047545e-5	-1.1365209731375676e-5	-1.1029426264125125e-5	-1.1489174139048528e-5	-1.1250492746725964e-5
-1.1155043424580081e-5	-1.1368047785796835e-5	-1.1034970882060387e-5	-1.1490656952706777e-5	-1.1254132248944554e-5
-1.1159678410223358e-5	-1.1370302921359782e-5	-1.103980847250387e-5	-1.149211804094663e-5	-1.1257710654589062e-5
-1.1165326100103323e-5	-1.1372751140518693e-5	-1.1046358976262492e-5	-1.1493558075556318e-5	-1.1261235301841045e-5
-1.117100851226223e-5	-1.1375774435055657e-5	-1.1052472510133661e-5	-1.1494977462331123e-5	-1.1264700634087478e-5
-1.1173812745964538e-5	-1.1378026745244342e-5	-1.1058011189009886e-5	-1.149637682208552e-5	-1.126810667221102e-5
-1.1176236280692153e-5	-1.1380108095491113e-5	-1.1062411610866991e-5	-1.1497756700110397e-5	-1.127146375196344e-5
-1.1181094493805062e-5	-1.1382782358411027e-5	-1.1067488255706e-5	-1.1499117742815033e-5	-1.1274769569587815e-5
-1.118491068629102e-5	-1.1385201580831232e-5	-1.107314526910355e-5	-1.1500460478008485e-5	-1.1278021833273153e-5
-1.1187571855354265e-5	-1.138687397062674e-5	-1.1078720187356306e-5	-1.1501785406767286e-5	-1.1281211666302637e-5
-1.1194067272925239e-5	-1.138905788772576e-5	-1.1083653250874024e-5	-1.1503093070449044e-5	-1.1284346477897556e-5
-1.1195588941836023e-5	-1.1391252122934871e-5	-1.1088480178613835e-5	-1.150438417070127e-5	-1.1287451107520576e-5
-1.1200497453014405e-5	-1.139334198881909e-5	-1.1092825683176323e-5	-1.1505659007089164e-5	-1.1290525273645232e-5
-1.1204649841455473e-5	-1.1395146224861213e-5	-1.1098048137158826e-5	-1.1506917932087852e-5	-1.129356388327707e-5
-1.1210119130424783e-5	-1.1397248129266584e-5	-1.1102885942509695e-5	-1.1508161427241504e-5	-1.129657311701724e-5
-1.1213113351116044e-5	-1.1399157004977433e-5	-1.1107396043583344e-5	-1.1509389932429288e-5	-1.1299581169449423e-5
-1.1215568870999992e-5	-1.140136124141057e-5	-1.1111431053960078e-5	-1.1510603956303912e-5	-1.1302579947518104e-5
-1.122055694889619e-5	-1.1403802020546244e-5	-1.1116663872018336e-5	-1.1511804315921502e-5	-1.1305538886398349e-5
-1.1227071581429335e-5	-1.1406107651083444e-5	-1.1121651491571981e-5	-1.1512991451709804e-5	-1.1308460987602868e-5
-1.1229956256919759e-5	-1.140818101229137e-5	-1.1126180757226466e-5	-1.1514165808087638e-5	-1.1311348327557044e-5
-1.1233774978139746e-5	-1.1409738319674513e-5	-1.1130580947790288e-5	-1.1515327735530315e-5	-1.1314188556117887e-5
-1.1239154955354736e-5	-1.1411420376920624e-5	-1.1134891720821405e-5	-1.1516477491245778e-5	-1.1316986382501648e-5
-1.1244685885587786e-5	-1.1413314190345511e-5	-1.1138750980359532e-5	-1.15176153421474e-5	-1.1319740877418517e-5
-1.1245323166803998e-5	-1.1414941290940732e-5	-1.1142781700657832e-5	-1.1518741542915889e-5	-1.1322451722683391e-5
-1.1246885678973863e-5	-1.1416654447832595e-5	-1.1146778884202125e-5	-1.1519856277762604e-5	-1.1325104266154468e-5
-1.1250803167361131e-5	-1.1418639497104007e-5	-1.115114733613642e-5	-1.1520959727890458e-5	-1.132771257553877e-5
-1.1253320828982253e-5	-1.1420316653194475e-5	-1.1154763766981557e-5	-1.1522052142030987e-5	-1.1330279588429665e-5
-1.1254708675528689e-5	-1.1421906658244876e-5	-1.1158577371737836e-5	-1.1523133879466913e-5	-1.1332805173514467e-5
-1.125906478295525e-5	-1.1423823483284044e-5	-1.1162193901336858e-5	-1.1524205250778962e-5	-1.1335290134336336e-5
-1.1260542285280234e-5	-1.1425420765526103e-5	-1.1166237512959646e-5	-1.1525266515833224e-5	-1.133774007518518e-5
-1.1262681064660135e-5	-1.1427004261976149e-5	-1.1169691868046753e-5	-1.1526317900565743e-5	-1.1340155396967273e-5
-1.1266396217459377e-5	-1.1428791342503842e-5	-1.1173322767549358e-5	-1.152735951145538e-5	-1.134253609922042e-5
-1.1269382088080512e-5	-1.1430299793993403e-5	-1.117709921645969e-5	-1.1528391566184979e-5	-1.134489187301536e-5
-1.1272435569991065e-5	-1.1432089953562267e-5	-1.1181138807635825e-5	-1.1529414221202177e-5	-1.1347217838506797e-5
-1.127388745054322e-5	-1.1434105527571537e-5	-1.1184193002244227e-5	-1.1530427602831144e-5	-1.1349472980526673e-5
-1.1278368206224048e-5	-1.1435520550150266e-5	-1.118763444123169e-5	-1.1531431735076465e-5	-1.135169654375618e-5
-1.1283017318687097e-5	-1.1437014049320845e-5	-1.1191830460081857e-5	-1.1532427043970768e-5	-1.1353907658217933e-5
-1.1286819959646618e-5	-1.1438852484906556e-5	-1.1195663161444765e-5	-1.153341383678616e-5	-1.1356086403625289e-5
-1.128990050668422e-5	-1.1440335726837016e-5	-1.1199279484807765e-5	-1.1534392290258663e-5	-1.1358200582389311e-5
-1.1292351155710724e-5	-1.1441746772177801e-5	-1.1202611399209364e-5	-1.1535362562129345e-5	-1.1360257477442158e-5
-1.1294536190228433e-5	-1.1443522035098065e-5	-1.1205566352325769e-5	-1.1536324827579979e-5	-1.1362280108055219e-5
-1.1296988734688315e-5	-1.1445406884674087e-5	-1.1208945065326747e-5	-1.1537279252608327e-5	-1.1364273807071215e-5
-1.1297365448163529e-5	-1.14468972607449e-5	-1.1212148516615022e-5	-1.1538225907776232e-5	-1.1366238924675138e-5
-1.1300055636275094e-5	-1.1448202805373724e-5	-1.1215277286167877e-5	-1.1539164921199909e-5	-1.1368176465074781e-5
-1.1302193133462574e-5	-1.1449524016961664e-5	-1.1218115020813818e-5	-1.1540096392689594e-5	-1.1370089446082646e-5
-1.1303575525678147e-5	-1.145105129843645e-5	-1.1221310035610401e-5	-1.1541020479367942e-5	-1.1371976418431853e-5
-1.1304720180193146e-5	-1.1452215071018105e-5	-1.1224627733358913e-5	-1.1541937307264895e-5	-1.1373849687608646e-5
-1.1310303779665428e-5	-1.145332758911017e-5	-1.1227471451972823e-5	-1.1542846970470877e-5	-1.1375702842533678e-5
-1.1312997494470293e-5	-1.1454953993793587e-5	-1.1230022145188838e-5	-1.1543749582988024e-5	-1.1377546099151632e-5
-1.1315710843320134e-5	-1.14560757368538e-5	-1.1233298344388488e-5	-1.1544645253179169e-5	-1.137936429185584e-5
-1.131706201047149e-5	-1.145719155587181e-5	-1.1236777592029871e-5	-1.1545534111404456e-5	-1.138115721959584e-5
-1.1319969384060934e-5	-1.1458603989455585e-5	-1.1239566820790566e-5	-1.1546416274123024e-5	-1.138292415508816e-5
-1.1323097185806633e-5	-1.1459764740200849e-5	-1.1242378036312588e-5	-1.1547291809681816e-5	-1.1384658414683277e-5
-1.1326564036393674e-5	-1.1460726020207194e-5	-1.1245562885205502e-5	-1.154816083082627e-5	-1.1386358071713153e-5
-1.1328137970032211e-5	-1.1462021083348402e-5	-1.1248212313219577e-5	-1.1549023473804137e-5	-1.1388010466364381e-5
-1.1330049887450296e-5	-1.146321888675609e-5	-1.1251040811842624e-5	-1.1549879913444362e-5	-1.1389639327333958e-5
-1.133333860204744e-5	-1.1464441820745754e-5	-1.125364038690944e-5	-1.1550730306322353e-5	-1.1391247138473543e-5
-1.133524398732316e-5	-1.1465644854017448e-5	-1.1256196508654931e-5	-1.1551574754477235e-5	-1.1392832016146828e-5
-1.133678245882638e-5	-1.146639733795829e-5	-1.125861706639008e-5	-1.1552413359419842e-5	-1.1394389656876848e-5
-1.1338540520907557e-5	-1.1467453839494625e-5	-1.1261338756455287e-5	-1.1553246217524741e-5	-1.139591636384233e-5
-1.1341463684935936e-5	-1.1468733090625803e-5	-1.1264030241826705e-5	-1.1554073386646486e-5	-1.1397420766520216e-5
-1.1344637463848043e-5	-1.1469807347147543e-5	-1.1266550382530131e-5	-1.1554894934734746e-5	-1.1398906333491584e-5
-1.1346166082636286e-5	-1.1470935871266663e-5	-1.1268836216413487e-5	-1.1555710920177845e-5	-1.1400373074368032e-5
-1.1346684450771443e-5	-1.147215968459483e-5	-1.1271373966465324e-5	-1.1556521377418106e-5	-1.1401821835901793e-5
-1.1349139362188996e-5	-1.147316561594716e-5	-1.1274098420745982e-5	-1.1557326348053488e-5	-1.1403252310902837e-5
-1.1350686528099743e-5	-1.1474152957663581e-5	-1.1276433358721644e-5	-1.1558125890282985e-5	-1.1404677276130516e-5
-1.1352182394457386e-5	-1.1475253091531229e-5	-1.1278871118031148e-5	-1.1558920076003863e-5	-1.1406087547213635e-5
-1.1354730064174005e-5	-1.147622130581618e-5	-1.128145561941567e-5	-1.1559708963513917e-5	-1.140749514264438e-5
-1.1356972620979413e-5	-1.1477379021687908e-5	-1.128365920606776e-5	-1.1560492615269304e-5	-1.140888874614414e-5
-1.1360285257067077e-5	-1.1478516461795704e-5	-1.1285857934573178e-5	-1.1561271120046474e-5	-1.1410287769600137e-5
-1.1361103778906201e-5	-1.1479403689145703e-5	-1.1288240629454562e-5	-1.1562044552036951e-5	-1.141167743502716e-5
-1.1362908061650983e-5	-1.1480451044314647e-5	-1.1290510717336588e-5	-1.1562812976162974e-5	-1.1413072157482487e-5
-1.1364746321563779e-5	-1.148152796410443e-5	-1.1292548221728769e-5	-1.156357644841788e-5	-1.1414468565764408e-5
-1.1366454448712483e-5	-1.1482188735961468e-5	-1.1294669139424709e-5	-1.1564335021180624e-5	-1.1415859550033709e-5
-1.1367893458882252e-5	-1.1482883726580925e-5	-1.1297059171644676e-5	-1.1565088753545324e-5	-1.1417248983784061e-5
-1.1370059375928136e-5	-1.148387218773264e-5	-1.129949462586676e-5	-1.1565837708334804e-5	-1.1418645967739343e-5
-1.1371236023360099e-5	-1.148492179651142e-5	-1.1301734031365466e-5	-1.1566581936293322e-5	-1.142003428985983e-5
-1.137271621294691e-5	-1.1486121421706106e-5	-1.1303668243940948e-5	-1.1567321489603959e-5	-1.1421407136080615e-5
-1.1374206311445975e-5	-1.148714543405729e-5	-1.1305575162812435e-5	-1.1568056422914533e-5	-1.1422766880695348e-5
-1.1375342373449448e-5	-1.1487843692100812e-5	-1.1307908032568158e-5	-1.156878679474633e-5	-1.1424107234347318e-5
-1.1376426614403154e-5	-1.1488743096621526e-5	-1.1310215260325476e-5	-1.1569512652275296e-5	-1.1425435143878478e-5
-1.1378623430121385e-5	-1.1489569751207491e-5	-1.1312520040469081e-5	-1.1570234027358364e-5	-1.1426750006165634e-5
-1.1379266143793467e-5	-1.1490386276878055e-5	-1.131449349238329e-5	-1.157095094550484e-5	-1.1428050387890266e-5
-1.1380937703939375e-5	-1.149141711815334e-5	-1.1316436644940694e-5	-1.157166344233032e-5	-1.1429341889480433e-5
-1.1382027493669739e-5	-1.1492294921190049e-5	-1.131803239085403e-5	-1.1572371555117606e-5	-1.1430623007667911e-5
-1.1383908331340298e-5	-1.149291255384341e-5	-1.131988230942327e-5	-1.1573075327271805e-5	-1.1431887556010324e-5
-1.1384267957625486e-5	-1.1493653240938208e-5	-1.132212429013719e-5	-1.1573774807047081e-5	-1.1433138568630854e-5
-1.138555343315768e-5	-1.1494461028033538e-5	-1.1324075572911976e-5	-1.1574470033333068e-5	-1.1434375075647025e-5
-1.1386758404574397e-5	-1.1495222213996223e-5	-1.1325973727345812e-5	-1.1575161053766608e-5	-1.1435597572010305e-5
-1.1388502128803914e-5	-1.1496182974502472e-5	-1.1327713899284867e-5	-1.1575847886038037e-5	-1.1436807131622734e-5
-1.1389324596727263e-5	-1.149700645268585e-5	-1.1329297407368875e-5	-1.157653052335811e-5	-1.1438008478464217e-5
-1.1390493433319887e-5	-1.1497629209394626e-5	-1.1331343656753312e-5	-1.1577208728665506e-5	-1.143919833848725e-5
-1.1392099631950743e-5	-1.1498400908599125e-5	-1.1333288086734103e-5	-1.1577882284210796e-5	-1.144037706654011e-5
-1.1393429257681525e-5	-1.1499160319959026e-5	-1.1335217560011787e-5	-1.15785511507841e-5	-1.1441548118388021e-5
-1.1395263703524593e-5	-1.150010490756345e-5	-1.1336737302348504e-5	-1.1579215430410048e-5	-1.1442709377316597e-5
-1.1395945676380027e-5	-1.1500993728784376e-5	-1.133832249152612e-5	-1.1579875228914119e-5	-1.144384688184909e-5
-1.139711837307334e-5	-1.1501814588199805e-5	-1.1340115647252137e-5	-1.1580530662621922e-5	-1.1444972431159648e-5
-1.1397961711009918e-5	-1.1502616227194536e-5	-1.1341991039707025e-5	-1.15811817985821e-5	-1.1446080884224886e-5
-1.139897576143403e-5	-1.1503237749128515e-5	-1.1343781110956916e-5	-1.1581828692973434e-5	-1.1447173951015878e-5
-1.1399753648260378e-5	-1.1504076404605977e-5	-1.1345392092596749e-5	-1.158247144849322e-5	-1.144825982381809e-5
-1.1400351065113831e-5	-1.1504960963140463e-5	-1.1346890519748143e-5	-1.158311012458007e-5	-1.1449333387503115e-5
-1.1402094806234305e-5	-1.1505767378297388e-5	-1.13486415228395e-5	-1.1583744806937504e-5	-1.145039693828485e-5
-1.1403867476033798e-5	-1.1506366573297675e-5	-1.1350271404507305e-5	-1.1584375609772517e-5	-1.145145054440317e-5
-1.1405007324039084e-5	-1.1507163924666952e-5	-1.135179323225148e-5	-1.1585002633812192e-5	-1.1452494480172406e-5
-1.1406953025472868e-5	-1.1508212955720844e-5	-1.1353246114485374e-5	-1.1585625956432509e-5	-1.1453528893106782e-5
-1.140782504450587e-5	-1.150882874187865e-5	-1.1354919421740378e-5	-1.1586245643959811e-5	-1.1454541012957589e-5
-1.1409701833822562e-5	-1.1509659367840943e-5	-1.1356425595775659e-5	-1.1586861766268047e-5	-1.145551966144349e-5
-1.1410771880137593e-5	-1.1510715020266668e-5	-1.1357872483782063e-5	-1.1587474389932176e-5	-1.1456478469481131e-5
-1.1412423270047365e-5	-1.1511371983658329e-5	-1.1359217949956921e-5	-1.158808357911684e-5	-1.1457427637072758e-5
-1.1413526823636496e-5	-1.1512179634666438e-5	-1.1360861736116083e-5	-1.158868939902718e-5	-1.1458367604460463e-5
-1.1414594660121063e-5	-1.151315186945692e-5	-1.1362407366463711e-5	-1.1589291904704905e-5	-1.1459298741829741e-5
-1.1415834277609383e-5	-1.151409012413747e-5	-1.1363809385332173e-5	-1.1589891130249809e-5	-1.1460221300833607e-5
-1.1417140591908064e-5	-1.15149624717566e-5	-1.1365172383876776e-5	-1.15904871147007e-5	-1.1461135582377168e-5
-1.1418863409680023e-5	-1.1515694166678084e-5	-1.1366790145228981e-5	-1.1591079892196423e-5	-1.1462041851874266e-5
-1.1419340497848985e-5	-1.1516356160540753e-5	-1.1368172434378578e-5	-1.1591669465000247e-5	-1.1462940296304135e-5
-1.1420950142201773e-5	-1.1517032680534589e-5	-1.1369586823377157e-5	-1.1592255827523315e-5	-1.1463831060897801e-5
-1.1422335525362922e-5	-1.1517865003956905e-5	-1.1370800027223544e-5	-1.1592838983182586e-5	-1.1464714219200382e-5
-1.1423067180458617e-5	-1.151856967629469e-5	-1.1372103796927876e-5	-1.1593418950026757e-5	-1.1465589855417837e-5
-1.142464907094671e-5	-1.151898717174303e-5	-1.137357087488364e-5	-1.1593995740647658e-5	-1.1466458036109958e-5
-1.1426596422374552e-5	-1.1519538706021665e-5	-1.1375059263505704e-5	-1.1594569383560218e-5	-1.1467318876602764e-5
-1.1428382964141786e-5	-1.1520247306222736e-5	-1.1376363412572319e-5	-1.1595139914630564e-5	-1.1468172624108654e-5
-1.1429183387815228e-5	-1.152099420269428e-5	-1.137761958899731e-5	-1.1595707380422259e-5	-1.1469016798999778e-5
-1.143028036202736e-5	-1.1521760940790168e-5	-1.1378721517365755e-5	-1.1596271818559047e-5	-1.1469856228423513e-5
-1.1431219017865899e-5	-1.1522380158911233e-5	-1.138013704469297e-5	-1.1596833185419406e-5	-1.1470700905327695e-5
-1.1432278783213564e-5	-1.1522936319897828e-5	-1.1381520374100372e-5	-1.1597391473482438e-5	-1.1471540725732899e-5
-1.1433089801832746e-5	-1.1523664294827115e-5	-1.1382738416296127e-5	-1.1597946709834256e-5	-1.147236871326259e-5
-1.1434637074526003e-5	-1.1524322138975153e-5	-1.1383826756443931e-5	-1.1598498944001935e-5	-1.1473191790750934e-5
-1.1435837000666616e-5	-1.152472924481348e-5	-1.1385220420864997e-5	-1.1599048148992053e-5	-1.1474006570660246e-5
-1.143671062008635e-5	-1.1525226100852619e-5	-1.1386308315670885e-5	-1.1599594335613917e-5	-1.1474812379699991e-5
-1.1437487022348547e-5	-1.1525846288854086e-5	-1.1387584673755518e-5	-1.1600137507339502e-5	-1.1475591441578798e-5
-1.1438861305131036e-5	-1.1526535943450948e-5	-1.1388686399613475e-5	-1.1600677691140102e-5	-1.1476364725772809e-5
-1.1439443978848833e-5	-1.1527252617704385e-5	-1.1389850902908969e-5	-1.1601214958309165e-5	-1.1477134560164645e-5
-1.1440115014705092e-5	-1.1527795693625737e-5	-1.139106666816547e-5	-1.1601749352910989e-5	-1.1477894275915949e-5
-1.1441140232296696e-5	-1.1528243801983409e-5	-1.1392288176909323e-5	-1.160228090776308e-5	-1.1478646305886179e-5
-1.1442676236898655e-5	-1.1528937925278075e-5	-1.139332369175197e-5	-1.160280965529765e-5	-1.1479397560054204e-5
-1.1444201303494411e-5	-1.1529615138522484e-5	-1.139442255869837e-5	-1.1603335621263498e-5	-1.1480152379959135e-5
-1.1444662242183694e-5	-1.1530370466628227e-5	-1.1395551757656652e-5	-1.1603858836183354e-5	-1.148089816049872e-5
-1.1445542150665237e-5	-1.153129198185605e-5	-1.1396779099278104e-5	-1.1604379330191711e-5	-1.148163105244691e-5
-1.144689188212891e-5	-1.153194594042792e-5	-1.139784625981169e-5	-1.1604897132021536e-5	-1.1482345993031676e-5
-1.1447660495901818e-5	-1.1532581443413315e-5	-1.139891252593827e-5	-1.1605412274575913e-5	-1.1483054155618895e-5
-1.1448860250106485e-5	-1.153328390011767e-5	-1.1400055327482661e-5	-1.1605924786229796e-5	-1.1483754583512428e-5
-1.1450129139089048e-5	-1.1533855168085086e-5	-1.1401282423800387e-5	-1.1606434696291251e-5	-1.14844503513527e-5
-1.1451050487935643e-5	-1.1534418113038493e-5	-1.1402320162668714e-5	-1.160694202000664e-5	-1.1485136357962586e-5
-1.1452250046306455e-5	-1.1535097624045524e-5	-1.1403337245390872e-5	-1.1607446791613481e-5	-1.1485816183649653e-5
-1.1453144563476523e-5	-1.1535907935605341e-5	-1.1404525319861217e-5	-1.1607949060268307e-5	-1.1486493108423334e-5
-1.1454062733837972e-5	-1.1536606772312787e-5	-1.1405761782080308e-5	-1.1608448853731877e-5	-1.1487159651443745e-5
-1.1455200208215486e-5	-1.153732918984353e-5	-1.1406871150164784e-5	-1.1608946211729972e-5	-1.1487821755945287e-5
-1.1455589933322993e-5	-1.153794804142215e-5	-1.140803860180212e-5	-1.1609441163767974e-5	-1.1488491656726185e-5
-1.145650445612595e-5	-1.1538529569643907e-5	-1.1409004218877376e-5	-1.160993374179284e-5	-1.148916336636252e-5
-1.145755121741089e-5	-1.1539257916466232e-5	-1.1409985255231874e-5	-1.1610423954923365e-5	-1.1489836909050653e-5
-1.1458200653061354e-5	-1.1539722397178041e-5	-1.14110670319797e-5	-1.161091180104801e-5	-1.1490519359587444e-5
-1.1459220105321708e-5	-1.154025662943348e-5	-1.1412133234999385e-5	-1.1611397303998878e-5	-1.149120034503816e-5
-1.1460187348024776e-5	-1.1541085689852158e-5	-1.1413065064857958e-5	-1.1611880505849094e-5	-1.1491879430573625e-5
-1.146103759346764e-5	-1.1541840741544299e-5	-1.1414012818253477e-5	-1.1612361430538118e-5	-1.1492551211654299e-5
-1.1461666369237353e-5	-1.1542458401620623e-5	-1.141475427469297e-5	-1.1612840106701394e-5	-1.1493221545118764e-5
-1.1462761387795452e-5	-1.1542978681013213e-5	-1.1415712710663996e-5	-1.1613316558302495e-5	-1.1493901564432786e-5
-1.1463403316952503e-5	-1.1543567178224396e-5	-1.1416694501579495e-5	-1.1613790812942188e-5	-1.1494585624063022e-5
-1.1464692826043383e-5	-1.1544239719985864e-5	-1.1417625930779034e-5	-1.1614262885615482e-5	-1.149526713351294e-5
-1.1465267545451323e-5	-1.1544766177114812e-5	-1.1418501591930552e-5	-1.1614732788966989e-5	-1.1495944540939345e-5
-1.1465869669735648e-5	-1.1545358628399991e-5	-1.1419496424204705e-5	-1.1615200532945966e-5	-1.1496613539936922e-5
-1.1466785798313276e-5	-1.1545963559780312e-5	-1.1420516258555519e-5	-1.1615666128786818e-5	-1.1497284363681343e-5
-1.1467599015360357e-5	-1.1546314803984041e-5	-1.1421435546036636e-5	-1.16161295931237e-5	-1.1497948917938397e-5
-1.1468393056196988e-5	-1.1546909883460755e-5	-1.1422385212965872e-5	-1.161659094520714e-5	-1.1498607804999304e-5
-1.1468868292634312e-5	-1.154759174863271e-5	-1.1423333260242777e-5	-1.1617050210934673e-5	-1.1499263028077606e-5
-1.1469740052011078e-5	-1.1548265114675173e-5	-1.1424177441950916e-5	-1.1617507410773294e-5	-1.1499914084748877e-5
-1.1470456722588502e-5	-1.1548900617514839e-5	-1.1425033070961471e-5	-1.1617962564544773e-5	-1.1500559739413626e-5
-1.1471117912680815e-5	-1.1549332776951202e-5	-1.1425789109304836e-5	-1.161841570254054e-5	-1.1501210030998172e-5
-1.1471809247049301e-5	-1.1549915832817895e-5	-1.1426699199469277e-5	-1.1618866807975182e-5	-1.1501867275693716e-5
-1.1472184430660439e-5	-1.1550563088147212e-5	-1.1427618562608567e-5	-1.1619315873097794e-5	-1.1502516380433982e-5
-1.1472644239037187e-5	-1.1551059481147589e-5	-1.1428475563369673e-5	-1.1619762957658404e-5	-1.1503162151280377e-5
-1.1473509495461417e-5	-1.1551521226389803e-5	-1.142926781921884e-5	-1.1620208104164405e-5	-1.1503807365102096e-5
-1.1474401536501478e-5	-1.1552043720047662e-5	-1.1430124454852891e-5	-1.1620651354835569e-5	-1.1504451841268026e-5
-1.1475420909447397e-5	-1.1552645867471075e-5	-1.1431050559230135e-5	-1.1621092735157757e-5	-1.1505093635769154e-5
-1.1476197791957193e-5	-1.1553047555122752e-5	-1.1431864391775316e-5	-1.1621532261809803e-5	-1.1505724847743741e-5
-1.1476754021876612e-5	-1.1553279703762358e-5	-1.1432683028310394e-5	-1.1621969944917521e-5	-1.1506352096515278e-5
-1.1477503211274892e-5	-1.155378673933387e-5	-1.143362482576668e-5	-1.1622405832312524e-5	-1.1506981529519884e-5
-1.1478050464126331e-5	-1.1554275127834126e-5	-1.143438375047414e-5	-1.1622839965134461e-5	-1.1507608298032688e-5
-1.1478464347346978e-5	-1.1554737024530065e-5	-1.1435230208994782e-5	-1.1623272352600142e-5	-1.150822879382315e-5
-1.1479507576241805e-5	-1.155523930574999e-5	-1.143591316678015e-5	-1.1623703010744474e-5	-1.150884540250355e-5
-1.1480346270368888e-5	-1.1555856834889751e-5	-1.1436688256341195e-5	-1.1624131958618619e-5	-1.1509461231495513e-5
-1.1480984474320995e-5	-1.1556383892280594e-5	-1.143753816776823e-5	-1.1624559190806248e-5	-1.1510077323041714e-5
-1.1481691728209032e-5	-1.1557006362080975e-5	-1.1438344465845353e-5	-1.1624984733924922e-5	-1.15106955258112e-5
-1.1482974966248393e-5	-1.1557804525696373e-5	-1.1439106381312898e-5	-1.1625408600272022e-5	-1.151129625894729e-5
-1.1483706781130145e-5	-1.1558532917793069e-5	-1.1439850040578447e-5	-1.162583080299163e-5	-1.1511875981266601e-5
-1.148428736350705e-5	-1.1559095121449013e-5	-1.1440658170970628e-5	-1.1626251345793002e-5	-1.1512440279071145e-5
-1.148508248372854e-5	-1.1559615328138964e-5	-1.1441531371587764e-5	-1.162667022679623e-5	-1.1513000065329198e-5
-1.1485696297907772e-5	-1.1560121442634162e-5	-1.1442210516686682e-5	-1.1627087463431202e-5	-1.1513558579033513e-5
-1.1486358113791342e-5	-1.1560566681111852e-5	-1.1442967308542754e-5	-1.1627503056360576e-5	-1.1514114695831178e-5
-1.1487130475933735e-5	-1.1561005652281152e-5	-1.144361586960023e-5	-1.1627917011459355e-5	-1.151466733792867e-5
-1.1487739379288594e-5	-1.1561314215452633e-5	-1.1444313245530163e-5	-1.1628329336683317e-5	-1.1515215570978517e-5
-1.1488548013313894e-5	-1.1561780916210665e-5	-1.1444952441998516e-5	-1.1628740050152603e-5	-1.1515761186752532e-5
-1.1488664347343862e-5	-1.1562337994818422e-5	-1.144570841728574e-5	-1.1629149157089139e-5	-1.1516304573021539e-5
-1.1489576681647442e-5	-1.1562895977427924e-5	-1.1446373473422055e-5	-1.1629556666018006e-5	-1.151684476948017e-5
-1.14906253681342e-5	-1.1563437803937466e-5	-1.144705568978199e-5	-1.1629962591331573e-5	-1.1517380216291675e-5
-1.1490897314065606e-5	-1.1563873954186394e-5	-1.1447748536786583e-5	-1.1630366952279578e-5	-1.151791305583468e-5
-1.1491554491467574e-5	-1.156427144249331e-5	-1.144848309863204e-5	-1.1630769751443012e-5	-1.1518444611018152e-5
-1.1492245798229016e-5	-1.1564669199565175e-5	-1.1449022365571053e-5	-1.1631170995193381e-5	-1.1518973539294187e-5
-1.1492646342027486e-5	-1.1565174466292215e-5	-1.1449665700246834e-5	-1.1631570685814605e-5	-1.1519500001053567e-5
-1.1493355683107699e-5	-1.1565533698311585e-5	-1.145043224096336e-5	-1.1631968839522003e-5	-1.1520024131065803e-5
-1.1494049475433875e-5	-1.1565835913304425e-5	-1.1451188182907243e-5	-1.163236545769114e-5	-1.1520545346282577e-5
-1.149508919412645e-5	-1.1566368842014793e-5	-1.1451942179696906e-5	-1.1632760565211471e-5	-1.1521064027456265e-5
-1.1495603058797473e-5	-1.1566872118451286e-5	-1.1452616551281732e-5	-1.1633154169765777e-5	-1.1521580160032893e-5
-1.1496419411591132e-5	-1.1567316070994453e-5	-1.1453275610229153e-5	-1.1633546265659818e-5	-1.1522094114874865e-5
-1.1496734489069484e-5	-1.1567921628144266e-5	-1.1453950630674687e-5	-1.163393684931431e-5	-1.1522600496044653e-5
-1.1497412010073069e-5	-1.1568498527253678e-5	-1.1454697813821616e-5	-1.1634325927266334e-5	-1.1523105925832651e-5
-1.1498173117766717e-5	-1.1568933069021622e-5	-1.1455329984462359e-5	-1.1634713507576069e-5	-1.1523611472853088e-5
-1.1499279937625092e-5	-1.1569335451576056e-5	-1.1455962780462625e-5	-1.1635099598277328e-5	-1.1524107916740548e-5
-1.1499589358174171e-5	-1.15697606940964e-5	-1.145671234479588e-5	-1.1635484206905423e-5	-1.1524609500677722e-5
-1.1500558873236585e-5	-1.157011542953876e-5	-1.1457233952806759e-5	-1.1635867298962269e-5	-1.1525122520208604e-5
-1.1500910031146629e-5	-1.1570512814595092e-5	-1.1457906117727035e-5	-1.163624883445199e-5	-1.152563885047205e-5
-1.1501484010162794e-5	-1.1571072455644057e-5	-1.1458617520971657e-5	-1.1636628816222293e-5	-1.152615901099148e-5
-1.150219544773796e-5	-1.1571663470121268e-5	-1.1459235785933577e-5	-1.1637007247763242e-5	-1.1526678072753802e-5
-1.1503053054689187e-5	-1.1572148838305843e-5	-1.1459870753178274e-5	-1.1637384101182552e-5	-1.152719922243315e-5
-1.1504240693287526e-5	-1.1572680622517244e-5	-1.146054753570381e-5	-1.1637759234888515e-5	-1.1527699811976905e-5
-1.1504479151363557e-5	-1.1573100929846558e-5	-1.146102360060939e-5	-1.1638132387397105e-5	-1.1528190575037414e-5
-1.1504986146699233e-5	-1.157351734185295e-5	-1.146160316534194e-5	-1.1638503319514636e-5	-1.1528676098298183e-5
-1.1505402845857837e-5	-1.157394390553171e-5	-1.1462272205539486e-5	-1.1638872045196856e-5	-1.1529162110246126e-5
-1.150599533384695e-5	-1.1574284629129947e-5	-1.1462933723193122e-5	-1.1639238714164431e-5	-1.1529644877151605e-5
-1.1506182886758287e-5	-1.1574654381207661e-5	-1.1463546673394197e-5	-1.1639603459684141e-5	-1.1530125231538682e-5
-1.1506622904289482e-5	-1.1575106925761644e-5	-1.146412360829002e-5	-1.1639966365897871e-5	-1.1530600954666067e-5
-1.1507154978478086e-5	-1.1575532876462764e-5	-1.1464792431802172e-5	-1.1640327528610902e-5	-1.1531075192739735e-5
-1.1507884048280944e-5	-1.1575881943561545e-5	-1.1465452587679806e-5	-1.1640687005658254e-5	-1.1531544945545654e-5
-1.1508156505572706e-5	-1.1576226526096267e-5	-1.1466012815727265e-5	-1.1641044844787986e-5	-1.1532012141355754e-5
-1.1508418036530069e-5	-1.1576660974076804e-5	-1.1466570323722639e-5	-1.1641401104484854e-5	-1.1532474164993659e-5
-1.1508877426284087e-5	-1.1577083827647028e-5	-1.146703015564302e-5	-1.164175583908335e-5	-1.1532935114327703e-5
-1.150925423342827e-5	-1.1577453036893957e-5	-1.1467633872929364e-5	-1.1642109082018637e-5	-1.1533406114619733e-5
-1.1509734718454148e-5	-1.1577803432694693e-5	-1.1468173735295152e-5	-1.1642460871939065e-5	-1.153387332157115e-5
-1.1509927337071114e-5	-1.1578227299452756e-5	-1.1468713661311029e-5	-1.1642811236569844e-5	-1.1534341094566114e-5
-1.1510189242936239e-5	-1.1578552729546428e-5	-1.146915063653407e-5	-1.1643160206117693e-5	-1.1534804082850608e-5
-1.151095746255018e-5	-1.1578820450012037e-5	-1.1469751773708442e-5	-1.1643507800692146e-5	-1.1535269649807937e-5
-1.151169208312938e-5	-1.1579284481908424e-5	-1.1470323429533783e-5	-1.1643854076138351e-5	-1.1535731797841651e-5
-1.1511936521899987e-5	-1.1579744062811573e-5	-1.1470879203272347e-5	-1.1644199050952718e-5	-1.153619314748545e-5
-1.1512110030800361e-5	-1.1580099737865013e-5	-1.1471344944320135e-5	-1.1644542705965022e-5	-1.1536652206366343e-5
-1.15126297997997e-5	-1.1580454094742722e-5	-1.147193733786095e-5	-1.1644885054177677e-5	-1.1537110284418572e-5
-1.151295703126804e-5	-1.1580821059700668e-5	-1.1472500853057219e-5	-1.1645226119630931e-5	-1.1537564635077526e-5
-1.1513404818582539e-5	-1.1581145095171656e-5	-1.1473043375655352e-5	-1.1645565925149275e-5	-1.1538016330643943e-5
-1.1514094780089429e-5	-1.158150294194256e-5	-1.1473548726446005e-5	-1.1645904484894313e-5	-1.1538466868638464e-5
-1.1514444906156584e-5	-1.1581870484364e-5	-1.1474126688425406e-5	-1.164624182496239e-5	-1.1538917153640015e-5
-1.1515323466497439e-5	-1.1582166938923199e-5	-1.1474529083450295e-5	-1.1646577957894954e-5	-1.1539365372284258e-5
-1.151575146537043e-5	-1.1582584437607613e-5	-1.1475026076007453e-5	-1.1646912900282881e-5	-1.1539812436850113e-5
-1.151619420732059e-5	-1.1583056385866432e-5	-1.1475614195935421e-5	-1.1647246656165487e-5	-1.1540261026667476e-5
-1.151675852624212e-5	-1.1583419426481757e-5	-1.1476209763701148e-5	-1.1647579237344986e-5	-1.1540706837445274e-5
-1.1517246331801704e-5	-1.1583755493604394e-5	-1.1476772764715854e-5	-1.1647910658354318e-5	-1.1541149057740411e-5
-1.1517933654962606e-5	-1.1584120678079926e-5	-1.1477297501512275e-5	-1.1648240933848736e-5	-1.15415891977951e-5
-1.1518478671206639e-5	-1.1584429641674588e-5	-1.1477825679246092e-5	-1.1648570070586957e-5	-1.1542027917693574e-5
-1.1518968523376781e-5	-1.1584807532791407e-5	-1.1478393451557851e-5	-1.1648898078936773e-5	-1.1542465691319295e-5
-1.1519505377344819e-5	-1.1585191551426652e-5	-1.1478889734424378e-5	-1.1649224966468277e-5	-1.154290189344523e-5
-1.152030062718279e-5	-1.1585533608658021e-5	-1.1479391601947341e-5	-1.1649550740345879e-5	-1.1543335939371377e-5
-1.1520776005278705e-5	-1.158582789405157e-5	-1.1479817529707667e-5	-1.164987540883948e-5	-1.1543766230254195e-5
-1.1521063740289126e-5	-1.1586089711960277e-5	-1.1480356210939643e-5	-1.1650198977226375e-5	-1.1544196562822393e-5
-1.152184074200123e-5	-1.1586492372677893e-5	-1.1480812148891609e-5	-1.1650521455797305e-5	-1.1544625704869536e-5
-1.1522400453499488e-5	-1.158678711382667e-5	-1.1481285176376187e-5	-1.165084285357927e-5	-1.1545052404155307e-5
-1.1523107022192162e-5	-1.1587069728688829e-5	-1.1481713090475146e-5	-1.1651163167642067e-5	-1.1545477381691261e-5
-1.1523693156907531e-5	-1.15874746892241e-5	-1.1482248534736548e-5	-1.1651482404954063e-5	-1.1545901031462156e-5
-1.1524201600662488e-5	-1.1587821806887653e-5	-1.1482728049106416e-5	-1.1651800574037067e-5	-1.1546322859444858e-5
-1.1524936262313295e-5	-1.158810079290378e-5	-1.1483209199601866e-5	-1.1652117676469583e-5	-1.1546742910061017e-5
-1.152532330609245e-5	-1.1588366070870543e-5	-1.1483576429380797e-5	-1.16524337148238e-5	-1.1547161053318195e-5
-1.1526012705802484e-5	-1.1588697785385056e-5	-1.1484092863320348e-5	-1.165274869799447e-5	-1.1547577225942906e-5
-1.152659101608701e-5	-1.1589007900256752e-5	-1.1484606243973154e-5	-1.1653062640399144e-5	-1.1547992464053495e-5
-1.1526905780018841e-5	-1.1589387174159729e-5	-1.1485089833129192e-5	-1.1653375554108162e-5	-1.1548405769063068e-5
-1.1527200748222304e-5	-1.1589752458850591e-5	-1.1485578058132876e-5	-1.1653687431116976e-5	-1.1548817422373313e-5
-1.1527911118054047e-5	-1.1590112461889145e-5	-1.1486101530451106e-5	-1.1653998281544899e-5	-1.1549223533274365e-5
-1.152842375829166e-5	-1.1590480564869598e-5	-1.1486502772267914e-5	-1.1654308129844967e-5	-1.1549629357113886e-5
-1.152881737097457e-5	-1.1590905040918649e-5	-1.148696076857341e-5	-1.1654616967252366e-5	-1.155003314366861e-5
-1.1529336017362314e-5	-1.1591365978245527e-5	-1.1487397769526752e-5	-1.1654924732667748e-5	-1.1550435624839732e-5
-1.1529754583706892e-5	-1.1591638638412625e-5	-1.1487907402114878e-5	-1.1655231384601906e-5	-1.155084659151476e-5
-1.1529864204597069e-5	-1.1591856965117522e-5	-1.1488289123112285e-5	-1.165553691713946e-5	-1.1551246243271882e-5
-1.1530449127180443e-5	-1.159226238594628e-5	-1.1488737236390806e-5	-1.1655841338217106e-5	-1.1551629561528704e-5
-1.153083848511356e-5	-1.1592646016811853e-5	-1.1489227904811288e-5	-1.1656144655387471e-5	-1.1552005428799866e-5
-1.1531187383849468e-5	-1.1592952462741847e-5	-1.1489737202674993e-5	-1.1656446878285844e-5	-1.1552376536122972e-5
-1.1531724598367558e-5	-1.1593214608930796e-5	-1.1490201267597088e-5	-1.1656748002433039e-5	-1.1552749046458008e-5
-1.1532048286122665e-5	-1.1593415683097954e-5	-1.1490651828825135e-5	-1.1657048028435955e-5	-1.1553116328428233e-5
-1.1532428354278132e-5	-1.15937500821637e-5	-1.1491023625341001e-5	-1.1657346890646837e-5	-1.1553481822285933e-5
-1.1533175859243254e-5	-1.1594095869523108e-5	-1.149150639082374e-5	-1.1657644547556045e-5	-1.1553844885780959e-5
-1.1533400975471765e-5	-1.1594401015031699e-5	-1.149197813663735e-5	-1.1657940890334307e-5	-1.1554209066892851e-5
-1.1533759112627332e-5	-1.1594667949115927e-5	-1.1492427109978864e-5	-1.1658235711927784e-5	-1.1554569106031426e-5
-1.1534283075283288e-5	-1.1594996218559295e-5	-1.1492923581512751e-5	-1.1658528889476794e-5	-1.1554925999704441e-5
-1.1534903629654742e-5	-1.1595403269849636e-5	-1.1493413148566155e-5	-1.1658820472214248e-5	-1.1555284996186786e-5
-1.1535240712460358e-5	-1.1595830121084106e-5	-1.1493806536258505e-5	-1.1659110374836307e-5	-1.1555641742166469e-5
-1.1535606928530505e-5	-1.159626000368483e-5	-1.1494230788087018e-5	-1.1659398590524777e-5	-1.1555994478174706e-5
-1.1536140411347337e-5	-1.1596712630577587e-5	-1.1494568935850282e-5	-1.1659685179070443e-5	-1.1556348149871673e-5
-1.1536630279646482e-5	-1.1596984764217991e-5	-1.1495034935875293e-5	-1.1659970214419484e-5	-1.1556693406552453e-5
-1.1537016558569254e-5	-1.159726170073314e-5	-1.1495525411911711e-5	-1.1660253728758991e-5	-1.1557043797340965e-5
-1.1537523806281693e-5	-1.1597673649258047e-5	-1.1495966143160505e-5	-1.1660535747517916e-5	-1.1557398072878911e-5
-1.1538143616730488e-5	-1.1598015043189794e-5	-1.1496441829253803e-5	-1.1660816310542874e-5	-1.1557748269608364e-5
-1.153846619150087e-5	-1.1598330270029381e-5	-1.1496912479236974e-5	-1.166109546826097e-5	-1.1558097322853869e-5
-1.1538764487912577e-5	-1.1598617818719146e-5	-1.149735203121255e-5	-1.1661373275917763e-5	-1.1558444477513467e-5
-1.1538960911700362e-5	-1.1598988821821387e-5	-1.1497775010217633e-5	-1.1661649733489908e-5	-1.155879307634122e-5
-1.1539220113898944e-5	-1.1599261518945915e-5	-1.1498198856199843e-5	-1.1661924851855897e-5	-1.155914065755029e-5
-1.1539551179044123e-5	-1.159950521167043e-5	-1.1498644560830703e-5	-1.1662198648089836e-5	-1.155948377673668e-5
-1.1539814408278987e-5	-1.159980987976035e-5	-1.1498986243728167e-5	-1.1662471130474993e-5	-1.1559825446183593e-5
-1.1540121609075769e-5	-1.1600115910083629e-5	-1.1499387675780891e-5	-1.1662742294198144e-5	-1.1560166410995607e-5
-1.154029114883961e-5	-1.160046759238231e-5	-1.1499827294961695e-5	-1.1663012122167666e-5	-1.1560504693882058e-5
-1.1540544129510687e-5	-1.160088259209127e-5	-1.1500276830021827e-5	-1.1663280635017852e-5	-1.1560851471796671e-5
-1.1540956785777735e-5	-1.1601191970162493e-5	-1.1500653169856382e-5	-1.1663547885180981e-5	-1.1561200965590913e-5
-1.1541452576850291e-5	-1.1601506422756475e-5	-1.150105263197174e-5	-1.166381386983151e-5	-1.1561551911260054e-5
-1.1541679271302053e-5	-1.1601892776923013e-5	-1.1501393815267669e-5	-1.1664078572191185e-5	-1.1561903494238663e-5
-1.1541898824338471e-5	-1.1602133875202819e-5	-1.1501811628017933e-5	-1.1664341970835562e-5	-1.1562251943321164e-5
-1.1542312041647765e-5	-1.1602398146640538e-5	-1.150223647261539e-5	-1.1664604033424214e-5	-1.156260021562814e-5
-1.1542612514706963e-5	-1.1602766128994975e-5	-1.1502639007434202e-5	-1.1664864776563047e-5	-1.1562953689574917e-5
-1.154276972182729e-5	-1.1603010922014148e-5	-1.1503059324068896e-5	-1.1665124220548125e-5	-1.1563305337833567e-5
-1.1543046980336631e-5	-1.1603180301233425e-5	-1.1503485903198142e-5	-1.1665382369367146e-5	-1.1563663383753057e-5
-1.1543582858567821e-5	-1.1603445549423843e-5	-1.1503805605714757e-5	-1.1665639211872141e-5	-1.156402620299134e-5
-1.1544128929091836e-5	-1.1603695973445196e-5	-1.150419196427572e-5	-1.166589477978568e-5	-1.1564383059948986e-5
-1.1544397737042644e-5	-1.1604019233722663e-5	-1.1504619081663793e-5	-1.1666149080542737e-5	-1.1564738615911133e-5
-1.1544620833182626e-5	-1.1604444631319331e-5	-1.1505015181547563e-5	-1.1666402122078692e-5	-1.1565096460500895e-5
-1.1545135928179977e-5	-1.1604779872759737e-5	-1.150543604819483e-5	-1.166665394512602e-5	-1.1565453571795222e-5
-1.1545464354601392e-5	-1.1605082078909079e-5	-1.1505852738099575e-5	-1.1666904590069247e-5	-1.1565807734573209e-5
-1.1545876793405796e-5	-1.1605291486727116e-5	-1.1506271454093773e-5	-1.1667154055627904e-5	-1.1566161837306352e-5
-1.1546194495158227e-5	-1.1605542579308583e-5	-1.1506654773690093e-5	-1.1667402367437327e-5	-1.1566518541031142e-5
-1.1546537558774992e-5	-1.1605911627578964e-5	-1.1507016011835766e-5	-1.1667649568942738e-5	-1.156687280722971e-5
-1.154698975735651e-5	-1.1606152437220595e-5	-1.1507427965839631e-5	-1.1667895692280269e-5	-1.1567227441713239e-5
-1.1547488853011255e-5	-1.160646898760457e-5	-1.1507753204345567e-5	-1.1668140766532187e-5	-1.1567575962605066e-5
-1.1547604829391572e-5	-1.1606825040401166e-5	-1.1508118573021704e-5	-1.1668384809966402e-5	-1.1567925597325691e-5
-1.1547936496134902e-5	-1.1607141635618001e-5	-1.1508524167299716e-5	-1.16686278516695e-5	-1.1568276950518445e-5
-1.1548262981624714e-5	-1.1607480401713746e-5	-1.1508941807411832e-5	-1.1668869915299837e-5	-1.1568622913572245e-5
-1.1548500276027905e-5	-1.1607785199640373e-5	-1.1509347649944197e-5	-1.1669111018943487e-5	-1.1568970685768276e-5
-1.1548934794491727e-5	-1.1608082301784175e-5	-1.1509718647135972e-5	-1.1669351193447786e-5	-1.1569318519013115e-5
-1.1549402645326281e-5	-1.1608401030481776e-5	-1.1510088750674925e-5	-1.1669590442381205e-5	-1.1569663887811928e-5
-1.154973248244405e-5	-1.160873513012348e-5	-1.1510490202005568e-5	-1.1669828774177498e-5	-1.157000412243414e-5
-1.154985933624468e-5	-1.1609053703679443e-5	-1.1510800025228764e-5	-1.167006621283119e-5	-1.1570343875473574e-5
-1.155031087752954e-5	-1.1609373042477529e-5	-1.1511151746653827e-5	-1.1670302776538523e-5	-1.1570688889414822e-5
-1.1550649061943065e-5	-1.160970838695585e-5	-1.1511513025963893e-5	-1.1670538468211531e-5	-1.1571032957293856e-5
-1.1550869298241246e-5	-1.1609924287068623e-5	-1.1511908285040337e-5	-1.1670773294161024e-5	-1.1571374123716707e-5
-1.1551337596765035e-5	-1.1610109184831018e-5	-1.151220170888935e-5	-1.167100727263786e-5	-1.1571713829748464e-5
-1.1551613677726835e-5	-1.1610429077826103e-5	-1.1512547204725208e-5	-1.1671240405734559e-5	-1.1572052018908898e-5
-1.1552056266759029e-5	-1.1610674324335884e-5	-1.1512931879516692e-5	-1.1671472687287162e-5	-1.1572390314449603e-5
-1.155240801674502e-5	-1.1610933801887271e-5	-1.1513325914603302e-5	-1.1671704125875762e-5	-1.1572728629132197e-5
-1.1552871697278601e-5	-1.161116179967359e-5	-1.1513720391463848e-5	-1.1671934735214184e-5	-1.1573064578372634e-5
-1.1553250488444219e-5	-1.16114047634624e-5	-1.1514074385515897e-5	-1.1672164529723434e-5	-1.1573398154325796e-5
-1.155368014138344e-5	-1.1611710810414085e-5	-1.1514430311146203e-5	-1.16723935161149e-5	-1.1573729770167933e-5
-1.1554053348863821e-5	-1.161195179735979e-5	-1.1514811087744486e-5	-1.1672621703560069e-5	-1.1574059551479079e-5
-1.1554376532715068e-5	-1.161217060830339e-5	-1.151508899513259e-5	-1.1672849109981845e-5	-1.1574390373988477e-5
-1.1554872133770606e-5	-1.1612467320485284e-5	-1.1515418439700555e-5	-1.1673075742486423e-5	-1.1574722872228572e-5
-1.1555188174207999e-5	-1.1612741273732204e-5	-1.1515800638647244e-5	-1.1673301613178347e-5	-1.1575053158575218e-5
-1.1555711214526297e-5	-1.1612913931986854e-5	-1.1516178416632486e-5	-1.1673526739642877e-5	-1.1575382451840835e-5
-1.1555857490021917e-5	-1.161315066275294e-5	-1.1516558323186166e-5	-1.1673751134587216e-5	-1.157571358555442e-5
-1.1556154457881702e-5	-1.161344181850338e-5	-1.1516905281442094e-5	-1.1673974801496621e-5	-1.1576043677256357e-5
-1.1556784036237923e-5	-1.1613745311380331e-5	-1.1517232007730927e-5	-1.1674197763879217e-5	-1.1576372589126399e-5
-1.1557020636206817e-5	-1.1613946788656073e-5	-1.1517558201449048e-5	-1.16744200421837e-5	-1.1576700599183598e-5
-1.1557207802755598e-5	-1.161415382904013e-5	-1.1517843854316856e-5	-1.167464164798831e-5	-1.157702745736766e-5
-1.15575975461055e-5	-1.1614466232776422e-5	-1.1518201572528475e-5	-1.1674862594131979e-5	-1.1577353258065267e-5
-1.1557991717844611e-5	-1.161471668304835e-5	-1.1518529583441555e-5	-1.1675082895718531e-5	-1.1577676365982012e-5
-1.1558354773556476e-5	-1.1614943800030859e-5	-1.1518851000242958e-5	-1.1675302563787104e-5	-1.1577999925542368e-5
-1.1558773869764677e-5	-1.1615267279154587e-5	-1.1519127232029126e-5	-1.1675521607244296e-5	-1.1578324041459365e-5
-1.1559005781329646e-5	-1.1615475948173927e-5	-1.1519479430425094e-5	-1.1675740037543695e-5	-1.1578645106267379e-5
-1.1559342492969646e-5	-1.1615728860864277e-5	-1.1519796900481895e-5	-1.1675957864181096e-5	-1.1578967260911078e-5
-1.1559699617109904e-5	-1.1616064351424798e-5	-1.1520119290704525e-5	-1.1676175083021485e-5	-1.1579284321018703e-5
-1.1560039330718356e-5	-1.1616308113159915e-5	-1.1520406303257567e-5	-1.1676391706239938e-5	-1.1579599703488619e-5
-1.1560333712095871e-5	-1.1616546925990669e-5	-1.1520751607851039e-5	-1.167660773375536e-5	-1.1579914851222754e-5
-1.1560907032998314e-5	-1.1616853227319374e-5	-1.1521061554680778e-5	-1.1676823162682343e-5	-1.158022902751363e-5
-1.1561062403710325e-5	-1.1617184102372176e-5	-1.152138306502897e-5	-1.1677037997485556e-5	-1.1580543000065396e-5
-1.1561486433710235e-5	-1.161748966235904e-5	-1.1521665238839225e-5	-1.1677252246385895e-5	-1.1580857966599591e-5
-1.1561844648582046e-5	-1.1617806439759886e-5	-1.1521995236229124e-5	-1.1677465915114271e-5	-1.158117078553275e-5
-1.1562167000483685e-5	-1.1618170084197268e-5	-1.1522299118845337e-5	-1.1677679005447758e-5	-1.1581481025582872e-5
-1.1562416212275588e-5	-1.1618497506599783e-5	-1.1522600299923572e-5	-1.1677891520833088e-5	-1.1581790680968891e-5
-1.1562820282090718e-5	-1.1618744361279001e-5	-1.1522877712095928e-5	-1.1678103466408625e-5	-1.1582093742020552e-5
-1.1563110235298772e-5	-1.161900450387907e-5	-1.1523247284832039e-5	-1.1678314846477935e-5	-1.158239196269082e-5
-1.1563238948069126e-5	-1.161925494440113e-5	-1.1523562698030797e-5	-1.1678525665631814e-5	-1.1582688184387225e-5
-1.1563499893897111e-5	-1.1619479837089675e-5	-1.1523902315873391e-5	-1.1678735928835215e-5	-1.1582982395218873e-5
-1.1563752706163966e-5	-1.161968147470893e-5	-1.1524172074965146e-5	-1.1678945641062204e-5	-1.1583277067107398e-5
-1.1564072242664614e-5	-1.1619920660556044e-5	-1.152447532941502e-5	-1.167915480716705e-5	-1.158357149145493e-5
-1.1564419598730529e-5	-1.1620166969447526e-5	-1.152478165050765e-5	-1.1679363428517748e-5	-1.1583865583611386e-5
-1.1564551409666359e-5	-1.1620350279896169e-5	-1.1525120576739681e-5	-1.1679571501375559e-5	-1.15841582394001e-5
-1.1564600968764466e-5	-1.1620580129472913e-5	-1.1525395066194191e-5	-1.1679779028475934e-5	-1.1584450585473743e-5
-1.1564955583954777e-5	-1.1620850736284906e-5	-1.152569793676823e-5	-1.1679986012982698e-5	-1.1584733209110547e-5
-1.1565383388539359e-5	-1.1621079585908104e-5	-1.152599337893501e-5	-1.1680192460514599e-5	-1.1585014276848607e-5
-1.1565563824296395e-5	-1.1621276756230307e-5	-1.152632113189111e-5	-1.1680398376722691e-5	-1.1585289765281595e-5
-1.1565665220821277e-5	-1.1621493327619904e-5	-1.1526583379585289e-5	-1.1680603770721689e-5	-1.1585564494955811e-5


==> maxvolnmf/figures/conv_moffett.txt <==
-0.0005333517059153126	-0.0005333516360496155	-0.0005333516360496155	-0.0005333516277370871	-0.0005333516277370871
-0.0005334354762016305	-0.0005334259897784619	-0.0005334259419920259	-0.0005334216689874033	-0.0005333935908169863
-0.0005336723671587511	-0.0005336296317710161	-0.000533583471003421	-0.000533543394116161	-0.0005336613620217454
-0.0005337699426337537	-0.0005340640668707985	-0.0005338211019905798	-0.0005349067859903423	-0.0005344734508294715
-0.0005340576995807862	-0.0005343932927503673	-0.0005339370478864272	-0.0005360834443393632	-0.0005349834807452284
-0.0005342465931815432	-0.0005347506241373441	-0.0005341148129594743	-0.0005368494383605968	-0.0005352733282775223
-0.0005344165247502077	-0.0005350110447182269	-0.0005342391435803231	-0.0005376486028116378	-0.000535645036954728
-0.0005346854078911837	-0.0005353788732113986	-0.0005344340972721656	-0.0005383302571375285	-0.0005359774864643178
-0.0005348927727569648	-0.000535623020764924	-0.0005345438019228496	-0.0005389517146834493	-0.000536296582210706
-0.0005349956911771845	-0.0005359373383073416	-0.0005347216737130696	-0.0005395172846428385	-0.0005366050484842165
-0.0005352027934757128	-0.0005362105043345366	-0.0005348271382464492	-0.0005400179206477797	-0.0005369030223401226
-0.0005354410100525491	-0.000536557647747378	-0.0005349984726798734	-0.0005404624715218404	-0.0005371907178353438
-0.0005356425305754412	-0.0005367711358622515	-0.0005350993545602672	-0.0005408521936975969	-0.0005374669100177324
-0.0005358843709220442	-0.0005370492234192659	-0.0005352631839987754	-0.000541193907366448	-0.0005377332390191878
-0.0005360136346295095	-0.0005372624482081709	-0.0005353718572275814	-0.0005414941097800013	-0.0005379902360757424
-0.0005361299209519276	-0.0005375521450804502	-0.0005355315680036631	-0.0005417578911955154	-0.0005382382612854125
-0.0005362784350441843	-0.0005377639218302572	-0.0005356333859522566	-0.000541988998341412	-0.0005384761581711465
-0.0005364935878107269	-0.0005380314839794173	-0.0005357859607053363	-0.0005421923962306038	-0.0005387058049147686
-0.0005366496564220629	-0.0005382322041075265	-0.0005358834622356732	-0.0005423726000894758	-0.000538925593688071
-0.0005368441523904042	-0.0005385032188476831	-0.0005360330041098942	-0.0005425326381929198	-0.0005391340460676232
-0.0005370067937739521	-0.0005387275456955311	-0.0005361355826980109	-0.0005426750127308958	-0.0005393327130961328
-0.0005370964098343091	-0.0005389773910248198	-0.0005362835775111349	-0.0005428021064882453	-0.0005395197802230131
-0.0005372545583431522	-0.0005391695423839568	-0.0005363682211842159	-0.0005429162556040425	-0.0005396969972762887
-0.0005374273659327634	-0.0005394164933366853	-0.0005365086834977258	-0.0005430197816982933	-0.000539866727647283
-0.000537530092010076	-0.0005396058759003736	-0.000536594816069705	-0.0005431146018032007	-0.0005400318737469618
-0.0005376974900645455	-0.0005398424831466479	-0.0005367352235104876	-0.0005432023770458599	-0.0005401902014016287
-0.0005378824383735312	-0.0005400114155064487	-0.0005368274037612722	-0.0005432842010413574	-0.0005403400092098632
-0.0005379706576250671	-0.0005402264752831511	-0.0005369663321469714	-0.0005433610150960897	-0.00054047978761955
-0.000538158943306152	-0.0005403902767455224	-0.0005370578311483748	-0.0005434336091866065	-0.0005406097741058066
-0.000538277759854939	-0.0005405956959488899	-0.0005371930958853594	-0.0005435025049994958	-0.0005407308215358095
-0.0005384046142340965	-0.0005407282502056032	-0.0005372714386220907	-0.0005435681682493644	-0.0005408444715212699
-0.000538586778378612	-0.00054091071722196	-0.0005374016821782794	-0.0005436309979768718	-0.0005409535804177837
-0.0005387448492650572	-0.0005410556243752463	-0.0005374811373674287	-0.000543691319490829	-0.0005410587343303859
-0.0005388466851138735	-0.0005412395077276809	-0.0005376106601157202	-0.0005437493880031707	-0.0005411600519744588
-0.0005390344271733168	-0.0005413779414494338	-0.0005376897622189201	-0.0005438054004738929	-0.0005412560507631317
-0.0005391650444887817	-0.0005415338123333454	-0.0005378164630586624	-0.0005438594785074625	-0.0005413453171700693
-0.0005392868554263326	-0.0005416494798214241	-0.0005378928579663305	-0.00054391178935307	-0.0005414283427332002
-0.0005394549868195861	-0.0005418020618384565	-0.0005380168181018634	-0.0005439624488533399	-0.000541506265089876
-0.0005395930176482543	-0.0005419320194794548	-0.0005380841187419463	-0.0005440115653423787	-0.0005415788938332065
-0.0005396776845166451	-0.0005420810007492939	-0.0005382044263180658	-0.000544059235170157	-0.0005416499391279993
-0.0005398107870157595	-0.0005421944461757741	-0.0005382786917920357	-0.0005441055357959934	-0.000541717355400463
-0.0005399796222844141	-0.0005423223807976054	-0.000538398641847107	-0.000544150541177189	-0.0005417824813877351
-0.0005401295168404142	-0.0005424169192159017	-0.0005384649361804424	-0.000544194318696377	-0.0005418441764105948
-0.000540251136927668	-0.0005425336954378616	-0.0005385789831271006	-0.0005442369563552709	-0.0005419023089175686
-0.0005403600021425788	-0.0005426273786553549	-0.0005386471917144608	-0.0005442784878059756	-0.0005419560310124524
-0.000540446872682995	-0.0005427435579769243	-0.0005387604996275177	-0.0005443189686370264	-0.0005420066900534067
-0.0005406078638175129	-0.0005428309712780545	-0.0005388236186070255	-0.0005443584315020566	-0.0005420543304548864
-0.0005407313400519808	-0.0005429381538974222	-0.000538931683412926	-0.0005443969143747906	-0.0005420987099406839
-0.0005408395370950601	-0.0005430136789526003	-0.0005389958895148149	-0.0005444344577153955	-0.0005421405989441813
-0.0005409696628496127	-0.0005431106404851676	-0.00053910260125616	-0.0005444710850052193	-0.0005421805497324722
-0.000541068573088684	-0.0005431846683752078	-0.0005391665820626149	-0.0005445068006091813	-0.000542217756872483
-0.0005411410918796534	-0.000543274389632242	-0.0005392699240243653	-0.0005445416750169472	-0.0005422537355106846
-0.0005412790821322952	-0.0005433432376755001	-0.0005393324943347625	-0.0005445757426868075	-0.0005422891740905017
-0.0005414069240671016	-0.0005434253155438104	-0.0005394325463114579	-0.0005446090370830884	-0.0005423239727159009
-0.0005415132685702363	-0.0005434862295507237	-0.0005394928880371717	-0.0005446415804697844	-0.0005423571993519873
-0.0005416286283992227	-0.0005435654217607233	-0.0005395899594480254	-0.0005446733936609736	-0.0005423891893488565
-0.0005417059704270471	-0.0005436262614201308	-0.0005396503791685747	-0.0005447045036013616	-0.0005424194374205071
-0.0005417872414471227	-0.0005437004633774022	-0.0005397442534668778	-0.0005447349371298562	-0.0005424479263785025
-0.0005418888750341287	-0.0005437506398587812	-0.0005398027332012313	-0.0005447647152422798	-0.0005424754616234525
-0.0005420042900847454	-0.0005438156788270726	-0.0005398941028516053	-0.0005447938572350596	-0.0005425006445567843
-0.0005420715501449565	-0.0005438640126407344	-0.000539954854623319	-0.0005448223834060656	-0.000542524947492134
-0.0005421811835264548	-0.0005439252331779954	-0.0005400440655158763	-0.0005448503218439462	-0.0005425485090512168
-0.0005422637030052916	-0.0005439728470058568	-0.0005401042859617766	-0.0005448776973304416	-0.0005425710800889115
-0.0005423330932324106	-0.0005440316422517135	-0.0005401903383981994	-0.0005449045251652784	-0.0005425925574819877
-0.000542437489454517	-0.0005440748876496262	-0.0005402480158498266	-0.0005449308187568788	-0.0005426132832528525
-0.0005425265872340895	-0.0005441280614891299	-0.0005403311433963981	-0.0005449565927547674	-0.0005426334041271772
-0.0005425885484899792	-0.000544166236825354	-0.0005403896662478691	-0.0005449818660220841	-0.0005426528807645648
-0.0005426841701580718	-0.0005442152450902706	-0.0005404703818817092	-0.0005450066535752332	-0.0005426710127493641
-0.000542770749905305	-0.0005442539330081294	-0.0005405286984272973	-0.0005450309754402329	-0.0005426895034251958
-0.0005428396699612714	-0.0005443019852450115	-0.0005406064633947858	-0.0005450548490445537	-0.0005427063479709558
-0.0005429261778251528	-0.0005443377939717208	-0.0005406567603523498	-0.0005450782887989441	-0.0005427228506537668
-0.0005430230121611522	-0.0005443814047109253	-0.0005407305420097625	-0.0005451013044395154	-0.0005427401571329119
-0.0005430956791865689	-0.0005444131788538499	-0.0005407824081743011	-0.0005451239038310627	-0.000542757189318507
-0.0005431961459526805	-0.0005444525374235462	-0.0005408546697318297	-0.0005451460978260403	-0.0005427738490832827
-0.0005432735468566017	-0.0005444797177457667	-0.0005408945063042259	-0.0005451678999441601	-0.0005427900395949857
-0.0005433155596328401	-0.0005445165043100118	-0.0005409622359420736	-0.0005451893211274294	-0.0005428058194300566
-0.000543408074526935	-0.0005445409386794138	-0.0005410010468847293	-0.0005452103702960706	-0.0005428212866216374
-0.0005434833926157031	-0.000544576399307758	-0.0005410677009905439	-0.0005452310575514748	-0.0005428363734251634
-0.0005435366420193197	-0.0005445992564560361	-0.000541103560955715	-0.0005452513924086672	-0.0005428517078416831
-0.0005436204222552795	-0.0005446336301078346	-0.0005411672385465098	-0.0005452713826835922	-0.0005428668645383092
-0.0005436800156790249	-0.0005446532797902928	-0.0005412084856078209	-0.0005452910350531553	-0.0005428816286803386
-0.0005437278221434058	-0.0005446846139892884	-0.0005412711338110126	-0.0005453103583314214	-0.0005428957272764314
-0.000543801144914434	-0.0005447139540341733	-0.0005413030676682188	-0.0005453293624857866	-0.0005429097512738717
-0.0005438455058574997	-0.0005447486634092077	-0.0005413616770851765	-0.0005453480574259261	-0.000542923416280543
-0.0005439123716832488	-0.000544767444659195	-0.0005414014622309963	-0.0005453664502340107	-0.0005429364320864639
-0.0005440021323636697	-0.0005447975537016756	-0.0005414605281613219	-0.0005453845467793436	-0.0005429497243249952
-0.000544076998849343	-0.0005448146171815872	-0.0005414965118103165	-0.0005454023546318172	-0.0005429635623064217
-0.0005441398424373948	-0.0005448428737965394	-0.0005415521816413174	-0.0005454198805071112	-0.0005429770588129834
-0.0005441937752724581	-0.0005448640196054366	-0.0005415875530515321	-0.0005454371312530122	-0.0005429899060706792
-0.0005442442764727179	-0.0005448920194278127	-0.0005416416428618437	-0.0005454541137717812	-0.0005430029681850401
-0.0005442989861167816	-0.0005449094346331118	-0.0005416755143204049	-0.0005454708336140596	-0.0005430161290395879
-0.0005443319797253952	-0.0005449357712545269	-0.000541727523427411	-0.000545487296941978	-0.000543028718576324
-0.0005443747215792464	-0.0005449520732246573	-0.0005417645750102717	-0.0005455035117233713	-0.000543041128405996
-0.0005444357821998748	-0.0005449779221454391	-0.0005418154315160429	-0.000545519485960044	-0.000543053416667941
-0.0005444717382205344	-0.0005449949053911885	-0.0005418467522272125	-0.0005455352269540956	-0.0005430656063322448
-0.0005445230794148894	-0.0005450197070127573	-0.000541894813491579	-0.0005455507389737869	-0.0005430776950450556
-0.0005445663445888672	-0.0005450351936803915	-0.0005419292323756944	-0.0005455660248940934	-0.0005430896869647589
-0.0005445986050460511	-0.0005450594380911937	-0.0005419766828509388	-0.0005455810935873184	-0.0005431015805908399
-0.0005446437987772161	-0.0005450742638320974	-0.0005420097245867175	-0.0005455959507727995	-0.0005431133820586807
-0.0005446897837925679	-0.0005450977285723607	-0.0005420548735215076	-0.0005456106022463151	-0.000543125084798452
-0.0005447240198406238	-0.0005451153531852618	-0.0005420870994583213	-0.0005456250528148787	-0.000543136672941615
-0.0005447624660446301	-0.0005451391468426532	-0.0005421310246391884	-0.0005456393067358941	-0.0005431481547351951
-0.0005447993258533924	-0.0005451617942614782	-0.0005421629545291684	-0.0005456533681437552	-0.0005431595555297316
-0.000544831990416914	-0.0005451853714314627	-0.0005422053626805341	-0.0005456672411472102	-0.0005431708565394597
-0.0005448698669915891	-0.0005452007336523383	-0.0005422358979013494	-0.0005456809293918851	-0.0005431821405811464
-0.0005449045246361253	-0.0005452188331778421	-0.0005422765773022799	-0.0005456944366982743	-0.0005431934957331162
-0.0005449235373905305	-0.0005452399320577866	-0.0005423043311076472	-0.0005457077676057132	-0.0005432047963607579
-0.000544959069244785	-0.0005452627858942799	-0.0005423433619826586	-0.0005457209253939136	-0.000543216027473585
-0.0005449907732081539	-0.0005452844922122418	-0.0005423684181598586	-0.0005457339141237791	-0.0005432275936924648
-0.000545017542628714	-0.0005453062900831115	-0.0005424059337066176	-0.0005457467375121415	-0.0005432393663746632
-0.0005450465369829813	-0.0005453239513387814	-0.0005424276330018658	-0.0005457593988520567	-0.0005432502865227356
-0.000545080926839179	-0.0005453435423980969	-0.0005424636984122226	-0.0005457719018123672	-0.0005432617250198271
-0.0005451025789260943	-0.0005453550586034808	-0.000542488274160068	-0.0005457842499202029	-0.0005432725870509588
-0.0005451393420404273	-0.0005453727533092285	-0.000542523696670031	-0.0005457964462238623	-0.0005432835016782971
-0.000545167596118446	-0.0005453926284414488	-0.0005425418550010322	-0.0005458084932402801	-0.0005432946409956335
-0.0005451992872913652	-0.0005454114952168532	-0.0005425755485081239	-0.0005458203941718885	-0.0005433061615956633
-0.0005452247332180216	-0.0005454299559461863	-0.0005425988533118276	-0.0005458321519427477	-0.0005433180055674182
-0.0005452494460965074	-0.000545448068860113	-0.0005426321241639402	-0.0005458437692764011	-0.0005433300120356412
-0.0005452710313682875	-0.000545464072031116	-0.0005426557685264641	-0.0005458552489607251	-0.0005433410414791542
-0.0005453019491675319	-0.0005454808659262534	-0.000542687656542163	-0.0005458665926550944	-0.0005433517220413041
-0.000545327960428045	-0.0005454986276056723	-0.0005427088235028957	-0.0005458778015097817	-0.000543363011587417
-0.0005453513238783382	-0.000545515955438643	-0.000542739482758067	-0.0005458888778116921	-0.0005433736419684998
-0.0005453731784634964	-0.0005455312481663502	-0.000542761773745486	-0.000545899823483703	-0.0005433842849769178
-0.0005453971692346485	-0.0005455466261965145	-0.0005427918042442186	-0.0005459106430249151	-0.000543394981586155
-0.0005454189667578668	-0.0005455568501251754	-0.0005428133507450289	-0.0005459213394477956	-0.0005434058294670026
-0.0005454417212287237	-0.0005455711468475488	-0.0005428422571915293	-0.0005459319150876127	-0.000543416117270832
-0.0005454527643347914	-0.0005455849481915307	-0.0005428630172793776	-0.0005459423720833797	-0.0005434269038350046
-0.0005454762288574575	-0.0005455994444197837	-0.0005428910163451688	-0.000545952712331164	-0.0005434373909154148
-0.0005455031180000346	-0.0005456151742199344	-0.0005429112539343884	-0.0005459629378588383	-0.0005434477908633787
-0.0005455282021896747	-0.0005456304793876947	-0.0005429384168528983	-0.0005459730512592408	-0.0005434586163640896
-0.0005455368806316694	-0.0005456451266195705	-0.0005429576640736195	-0.0005459830556904146	-0.000543469278590532
-0.000545554921765672	-0.0005456581649697581	-0.0005429838727161553	-0.0005459929532870721	-0.000543479985205653
-0.0005455776832061188	-0.0005456682066592393	-0.0005430021995031737	-0.0005460027453404256	-0.0005434906296607523
-0.0005455874353922057	-0.0005456793560174417	-0.0005430275863116608	-0.0005460124280980807	-0.0005435009278502423
-0.0005456089436237651	-0.0005456930373892064	-0.0005430440047904995	-0.0005460220030595517	-0.0005435118181805587
-0.000545631218484903	-0.000545703232249762	-0.0005430684073629251	-0.0005460315049182338	-0.000543522489869105
-0.0005456496825518978	-0.0005457159598334973	-0.0005430858333338088	-0.0005460408851836638	-0.0005435328915435969
-0.0005456643080960072	-0.0005457244788558051	-0.0005431096972718425	-0.0005460501727337259	-0.0005435436316839222
-0.0005456751393474238	-0.0005457370948568004	-0.0005431258432854796	-0.0005460593669269866	-0.0005435540029367599
-0.0005456879551380535	-0.0005457508395641173	-0.0005431488018536318	-0.0005460684801386769	-0.0005435644485743507
-0.0005457001677595038	-0.000545764567651295	-0.0005431651946421084	-0.0005460775425006484	-0.000543575057815867
-0.000545716758001969	-0.00054577790334847	-0.0005431875547913415	-0.000546086488539189	-0.0005435852231379597
-0.0005457268398876401	-0.0005457911106080901	-0.0005432038928656188	-0.000546095350633717	-0.000543595690219615
-0.0005457413333106039	-0.00054580325349262	-0.0005432256147140309	-0.0005461041294137386	-0.0005436061721643199
-0.0005457512729523312	-0.0005458157962530542	-0.0005432412636561621	-0.0005461128265275449	-0.0005436164507938957
-0.0005457655255904313	-0.000545826046874457	-0.0005432622698255829	-0.0005461214434812865	-0.0005436267618601205
-0.0005457790957617499	-0.0005458377092255591	-0.0005432773290957598	-0.000546129981612947	-0.0005436368892721507
-0.0005457926134535605	-0.0005458472922703745	-0.0005432976747782018	-0.0005461384425166567	-0.0005436465420461292
-0.000545802281048539	-0.0005458586430760108	-0.0005433126792423448	-0.0005461468273544568	-0.0005436565223281982
-0.0005458166977101227	-0.0005458689738757726	-0.000543332543756784	-0.0005461551376973854	-0.0005436660123359396
-0.0005458239975309703	-0.0005458800991351561	-0.0005433464745721766	-0.0005461633747389083	-0.0005436755844961501
-0.0005458384236138667	-0.0005458891936028336	-0.0005433656835676821	-0.0005461715397802348	-0.0005436856319902781
-0.0005458519716795913	-0.0005458998291445461	-0.0005433798675728828	-0.0005461796339127914	-0.0005436956871842759
-0.0005458653598659385	-0.0005459093914458813	-0.000543398712824909	-0.0005461876584121402	-0.0005437053599072463
-0.0005458774909970387	-0.0005459195155891228	-0.0005434121253954321	-0.0005461956146890192	-0.0005437152897721089
-0.0005458916140253648	-0.0005459276721321018	-0.0005434304006225853	-0.0005462035037484329	-0.0005437252638212834
-0.0005459054972111823	-0.00054593649820556	-0.0005434442590746171	-0.0005462113265831084	-0.0005437350003586192
-0.0005459161593485294	-0.0005459464003272509	-0.0005434621785311403	-0.0005462190845454773	-0.0005437448326299623
-0.00054592995504029	-0.0005459570429326009	-0.0005434754841459725	-0.0005462267787355869	-0.0005437545830590378
-0.0005459387342659747	-0.0005459676193599617	-0.0005434929083452001	-0.0005462344100135901	-0.000543764233879566
-0.0005459530091021473	-0.0005459781089281609	-0.0005435059571957126	-0.0005462419794113692	-0.0005437739822634078
-0.0005459624478081779	-0.0005459878591310218	-0.0005435229940474009	-0.0005462494880541068	-0.0005437836171959703
-0.000545975423274585	-0.0005459978274083363	-0.0005435367428651835	-0.0005462569366488437	-0.000543793133585173
-0.0005459831594883142	-0.0005460072085749257	-0.0005435534801424741	-0.0005462643262654718	-0.000543802191848123
-0.0005459977243909844	-0.0005460157248682129	-0.0005435658874383298	-0.0005462716580970515	-0.0005438113557224404
-0.0005460090333699637	-0.0005460241025455852	-0.000543582099351511	-0.000546278933073407	-0.0005438207880615433
-0.0005460214784906227	-0.0005460316388661651	-0.0005435951515710513	-0.0005462861521025248	-0.0005438297964576761
-0.0005460305121894303	-0.000546040765045474	-0.0005436111603848692	-0.0005462932935433694	-0.0005438385518099914
-0.0005460386878487491	-0.0005460496465168839	-0.0005436235556493159	-0.00054630035932385	-0.0005438477767161151
-0.0005460488200827978	-0.0005460588645430802	-0.0005436391461084821	-0.0005463075309308955	-0.0005438564568910299
-0.0005460550801750549	-0.0005460661124710531	-0.0005436517081456095	-0.0005463145364720059	-0.0005438651342594908
-0.0005460653621388139	-0.0005460748079377292	-0.0005436670060273786	-0.0005463214956835627	-0.0005438739244431341
-0.000546076459060375	-0.000546083750625135	-0.0005436792340216841	-0.0005463284043227253	-0.0005438824413649122
-0.0005460861309820038	-0.0005460923235852677	-0.0005436942150094358	-0.0005463352634540655	-0.0005438915185260949
-0.0005460936110626639	-0.0005461006948425243	-0.000543706035322471	-0.0005463420738873896	-0.0005439000464465502
-0.000546102133063154	-0.0005461080241701926	-0.00054372066535626	-0.0005463488364469305	-0.0005439091800890206
-0.0005461106231146975	-0.0005461163663525725	-0.0005437326632894978	-0.0005463555515678837	-0.0005439174121320481
-0.0005461155194885097	-0.0005461230104328865	-0.0005437470722690917	-0.0005463622200978258	-0.0005439259019091459
-0.0005461261931186884	-0.0005461308055258403	-0.0005437588226616008	-0.000546368842867079	-0.0005439342353829049
-0.0005461360350379702	-0.0005461391002626412	-0.0005437729106014918	-0.0005463754206325354	-0.0005439425222376118
-0.0005461435964364158	-0.0005461458791904693	-0.0005437842076632156	-0.0005463819541120481	-0.0005439507336159604
-0.0005461512889001253	-0.000546153733565842	-0.0005437980078722024	-0.0005463884440546781	-0.0005439589259356938
-0.0005461583817612994	-0.0005461597278174122	-0.0005438096450386861	-0.0005463948910328531	-0.0005439671445072341
-0.0005461655197707723	-0.0005461670734002118	-0.0005438232294286423	-0.000546401295825427	-0.0005439752095287293
-0.0005461748234867781	-0.0005461741734612419	-0.0005438343273363646	-0.0005464076590787788	-0.0005439835335918075
-0.000546184298564654	-0.0005461818160323179	-0.000543847601155532	-0.0005464139814485731	-0.000543991549295874
-0.0005461922010845083	-0.0005461881068316029	-0.0005438588690585592	-0.0005464202636124399	-0.0005439998135395373
-0.0005462000791178566	-0.0005461952695313443	-0.0005438719454416396	-0.0005464265063135985	-0.0005440079115140502
-0.0005462081240862091	-0.0005462030132845603	-0.0005438830557804808	-0.0005464327105147845	-0.0005440159825184688
-0.0005462159790383693	-0.0005462105194084207	-0.0005438958680795906	-0.0005464389251083072	-0.000544023883815135
-0.000546221685399467	-0.0005462180035500823	-0.0005439064279714821	-0.0005464450527057493	-0.000544031963868042
-0.0005462302141378725	-0.0005462250133626316	-0.0005439189407089363	-0.0005464511501609719	-0.0005440399540115891
-0.0005462392701563141	-0.000546231595012034	-0.00054392956449773	-0.0005464572112963859	-0.0005440484058981718
-0.0005462451256546983	-0.000546238922766706	-0.0005439419076989859	-0.0005464632367575042	-0.0005440568650263009
-0.0005462536604434227	-0.0005462450464234127	-0.0005439524114717481	-0.0005464692271417987	-0.0005440652167509417
-0.0005462602086358374	-0.0005462521727116162	-0.0005439645538113672	-0.0005464751830957363	-0.0005440733068069948
-0.0005462685888132096	-0.0005462590676849101	-0.0005439748936704682	-0.0005464811049531394	-0.0005440811877775898
-0.0005462753747352801	-0.0005462662925803677	-0.0005439868195593805	-0.0005464869930436198	-0.0005440890400955185
-0.0005462826816369453	-0.0005462722992181246	-0.0005439971403579144	-0.0005464928481318673	-0.0005440967617854625
-0.0005462891813322387	-0.0005462791710297177	-0.0005440089038514865	-0.0005464986705142502	-0.0005441045661855406
-0.0005462952239479121	-0.0005462846970076237	-0.0005440190721351602	-0.0005465044605803548	-0.000544112398125148
-0.0005463011480988623	-0.000546291327410339	-0.0005440306315243124	-0.0005465102188228119	-0.000544120618746018
-0.0005463070545830209	-0.0005462979499303432	-0.0005440407909505791	-0.0005465159456566771	-0.0005441288276551874
-0.0005463125352038591	-0.0005463042129172165	-0.0005440521948411322	-0.0005465216413728485	-0.0005441366500034097
-0.000546318700073968	-0.0005463108042636523	-0.000544062005849806	-0.0005465273066573913	-0.0005441444069951356
-0.000546323645698264	-0.0005463164524962675	-0.000544073177784435	-0.0005465329416582671	-0.0005441520670022331
-0.0005463295109847729	-0.0005463227632359175	-0.0005440832099775573	-0.0005465385470728511	-0.0005441597216221355
-0.000546334331106225	-0.0005463293861249695	-0.0005440942949714798	-0.0005465441229900581	-0.0005441673657566055
-0.000546338733480242	-0.0005463356027040982	-0.0005441038533979222	-0.0005465496700530802	-0.0005441749713956655
-0.0005463436655425891	-0.0005463419774521618	-0.0005441146965425521	-0.0005465551885302561	-0.0005441824745413854
-0.000546347814361121	-0.0005463478444930661	-0.000544124453874541	-0.0005465606786959895	-0.0005441899660465594
-0.0005463529209021433	-0.0005463542663800111	-0.0005441352015563876	-0.0005465661410714837	-0.0005441974372370343
-0.000546356984184719	-0.0005463604786654083	-0.0005441446393333898	-0.0005465715759182326	-0.0005442048557202088
-0.0005463619574215316	-0.0005463666979595415	-0.0005441551745747556	-0.0005465769838070728	-0.0005442122866051773
-0.0005463675294600818	-0.0005463723393281044	-0.0005441647399848252	-0.0005465823650520356	-0.0005442197214404795
-0.0005463726490155919	-0.0005463782871410148	-0.0005441751886893795	-0.0005465877201184388	-0.000544227173555196
-0.000546377005685667	-0.0005463831941145409	-0.0005441845537742081	-0.0005465930492111929	-0.000544234529672993
-0.0005463833579679571	-0.0005463885038054276	-0.0005441948218586927	-0.0005465983527150284	-0.0005442418348456616
-0.0005463892884010167	-0.0005463942445581991	-0.0005442041564524382	-0.0005466036312282346	-0.000544249196146219
-0.0005463949626359236	-0.0005464002873821203	-0.0005442143170352949	-0.0005466088850626711	-0.0005442565444287651
-0.0005464004460498057	-0.0005464059171741114	-0.0005442235195278677	-0.0005466141143889194	-0.0005442638044842591
-0.0005464056196484893	-0.0005464112674649257	-0.0005442335287062247	-0.0005466193196369807	-0.0005442710696780459
-0.000546411117786057	-0.0005464164030208893	-0.0005442425149025952	-0.0005466245012554084	-0.0005442783384729929
-0.0005464168694631352	-0.0005464210598398487	-0.0005442523666841805	-0.0005466296596464426	-0.0005442855726542201
-0.0005464219775930682	-0.0005464259346921541	-0.0005442613164709463	-0.0005466347952362067	-0.0005442928328543456
-0.000546426868216895	-0.0005464299891586	-0.0005442710586458114	-0.0005466399084379902	-0.0005442999988297136
-0.0005464309754329673	-0.0005464346617686308	-0.0005442798581276623	-0.0005466449994109043	-0.0005443072138984852
-0.0005464352286385065	-0.000546439404108655	-0.0005442894640061876	-0.0005466500684749156	-0.0005443143724266897
-0.0005464397943413863	-0.0005464445951876403	-0.0005442982820782443	-0.0005466551159333921	-0.0005443214817794481
-0.0005464447209022558	-0.0005464499386265049	-0.000544307806278626	-0.0005466601420953275	-0.0005443286291097861
-0.0005464490445457554	-0.0005464551493376732	-0.0005443163664441896	-0.0005466651472123597	-0.0005443357271127482
-0.0005464523502154036	-0.0005464596896232559	-0.0005443257239852341	-0.0005466701314658163	-0.0005443428103691953
-0.0005464576761197727	-0.0005464643254277401	-0.0005443343301736301	-0.0005466750952445711	-0.0005443498627581278
-0.0005464625049808557	-0.0005464681588944183	-0.0005443436088144741	-0.0005466800387486198	-0.000544356890825733
-0.0005464677477621364	-0.0005464724897091287	-0.0005443522076728207	-0.0005466849623014762	-0.0005443638851817112
-0.0005464723104970535	-0.0005464775028024085	-0.0005443613959410542	-0.0005466898659093357	-0.0005443706342867586
-0.0005464772325715613	-0.0005464822199848657	-0.000544369759184899	-0.0005466947500201676	-0.0005443775857810598
-0.0005464812073003645	-0.0005464863871872006	-0.0005443787951920984	-0.0005466996148926878	-0.000544384510112721
-0.0005464854529130766	-0.0005464902603204357	-0.0005443870983475841	-0.0005467044608096186	-0.0005443914765032602
-0.0005464902579043931	-0.0005464953433484572	-0.000544396034372362	-0.0005467092880000844	-0.000544398364166542
-0.0005464946986103961	-0.0005464997951039023	-0.000544404098813322	-0.0005467140967044871	-0.0005444051044798475
-0.0005464994247427976	-0.0005465045229385067	-0.0005444129018932642	-0.0005467188871646517	-0.0005444118165243446
-0.0005465032707971556	-0.0005465089632335455	-0.0005444208760748557	-0.0005467236596742441	-0.0005444184230530602
-0.0005465084649730254	-0.0005465135061686459	-0.0005444295857779297	-0.000546728414335742	-0.0005444250805338846
-0.0005465113701029022	-0.0005465173605745394	-0.0005444376796314211	-0.000546733151511968	-0.0005444318073462144
-0.0005465167048324005	-0.0005465221739816486	-0.0005444463343644197	-0.0005467378713907561	-0.0005444383476868959
-0.0005465216012807845	-0.0005465267853467026	-0.0005444542515327018	-0.0005467425740538672	-0.000544445029160105
-0.0005465265491384338	-0.0005465309472045012	-0.0005444627824235439	-0.0005467472590027056	-0.0005444517957423035
-0.0005465304241002411	-0.0005465349916883548	-0.0005444706371812874	-0.0005467519249995225	-0.0005444584980923606
-0.0005465346617406755	-0.0005465398912127588	-0.0005444790785898113	-0.0005467565723261621	-0.0005444650424098644
-0.0005465386117366325	-0.0005465439288662517	-0.0005444868449960321	-0.0005467612009251326	-0.0005444716480616479
-0.0005465426992276182	-0.0005465485343233115	-0.0005444951976505487	-0.0005467658111450655	-0.0005444780578892519
-0.0005465470052512004	-0.0005465526431758713	-0.0005445028753946693	-0.0005467704032146948	-0.0005444846669227356
-0.0005465510281539119	-0.0005465563884270162	-0.0005445111394714379	-0.0005467749772450455	-0.0005444912947871483
-0.0005465553361902627	-0.00054655987399286	-0.0005445188706796476	-0.0005467795336824906	-0.0005444976416023864
-0.0005465597611508041	-0.0005465645478780275	-0.0005445270738758552	-0.0005467840726056711	-0.0005445041285351361
-0.0005465642404911191	-0.0005465691390456808	-0.0005445347000993454	-0.0005467885941977922	-0.0005445105291300511
-0.0005465686980415221	-0.0005465732298534635	-0.0005445427981618947	-0.0005467930987425502	-0.0005445168933431819
-0.0005465730298107503	-0.0005465771722537458	-0.0005445504458354388	-0.000546797586373017	-0.0005445233244200408
-0.0005465762466894747	-0.0005465802769214883	-0.0005445584814408105	-0.0005468020565733212	-0.0005445297947579931
-0.0005465805941849857	-0.000546583841794646	-0.0005445658711944811	-0.0005468065088875782	-0.0005445360370716234
-0.000546584889333009	-0.0005465879889220898	-0.0005445737901487615	-0.0005468109436695571	-0.0005445422598641231
-0.0005465894332570897	-0.0005465922002536172	-0.0005445812277409788	-0.0005468153608811776	-0.0005445486825939339
-0.0005465937600894601	-0.000546595629658328	-0.0005445890920063443	-0.0005468197609784144	-0.0005445548840431313
-0.0005465982232407002	-0.000546599276944262	-0.0005445965554564038	-0.0005468241439814737	-0.0005445610588794397
-0.0005466011402719534	-0.000546602747571286	-0.0005446043662389223	-0.0005468285102194892	-0.0005445672963827617
-0.0005466044165261107	-0.0005466064555921605	-0.0005446115846660882	-0.0005468328598948423	-0.0005445737194548384
-0.000546607705087593	-0.0005466106640124072	-0.0005446192741195516	-0.0005468371931534818	-0.0005445798464034972
-0.0005466100697354724	-0.0005466149109427758	-0.0005446263992219468	-0.0005468415102441505	-0.0005445862014321113
-0.0005466139988252179	-0.0005466193642996214	-0.0005446340113066891	-0.0005468458113348102	-0.0005445923628834226
-0.0005466177230699733	-0.0005466234688803025	-0.0005446412798306495	-0.0005468500966734105	-0.0005445985138122195
-0.000546621783103028	-0.0005466271044358517	-0.0005446488603651622	-0.0005468543663615622	-0.0005446046544394686
-0.000546625117358213	-0.0005466308737875492	-0.000544655917994202	-0.0005468586206594567	-0.000544610901524734
-0.0005466290850588313	-0.000546635318677438	-0.0005446633904009786	-0.00054686285967238	-0.0005446171225195009
-0.0005466321060165514	-0.0005466394520606194	-0.0005446703676778112	-0.0005468670836630272	-0.0005446231323862894
-0.0005466349287632497	-0.0005466429817195405	-0.0005446777665940052	-0.0005468712927878595	-0.0005446293365055928
-0.0005466383765318776	-0.0005466465057963668	-0.0005446847564813629	-0.0005468754870414546	-0.0005446353224856664
-0.0005466413391498637	-0.0005466499065684087	-0.0005446920982423017	-0.0005468796666931631	-0.000544641528182467
-0.00054664545475042	-0.0005466535288922766	-0.0005446989735952676	-0.0005468838319135781	-0.000544647674192505
-0.0005466493679619784	-0.0005466579834090298	-0.0005447062353174117	-0.0005468879828629502	-0.0005446537614254143
-0.0005466533141130182	-0.0005466621017246137	-0.0005447130314006806	-0.0005468921192168305	-0.0005446596791294671
-0.0005466569540492944	-0.00054666622337652	-0.0005447202213624024	-0.0005468962398559702	-0.0005446656580948381
-0.000546661005865054	-0.0005466696052403407	-0.0005447269847798777	-0.0005469003447359138	-0.0005446716704430869
-0.0005466641302026894	-0.0005466728519538176	-0.0005447341146286004	-0.0005469044341448882	-0.000544677538010265
-0.0005466681143234665	-0.0005466762987156645	-0.0005447407216031202	-0.0005469085082424427	-0.0005446835224057593
-0.0005466710256208715	-0.0005466803993876445	-0.0005447477668178285	-0.000546912567208033	-0.0005446895634886413
-0.0005466747696203404	-0.0005466841822632565	-0.0005447544276307687	-0.0005469166112480696	-0.0005446954611297568
-0.000546677580065859	-0.0005466874542362519	-0.0005447614329546917	-0.0005469206405411742	-0.0005447015558204369
-0.000546680576174256	-0.0005466905969425848	-0.0005447679728037798	-0.0005469246551554787	-0.0005447075216782016
-0.0005466832173024298	-0.0005466937210978725	-0.0005447749023309738	-0.0005469286554649564	-0.0005447134827088832
-0.0005466854450812792	-0.0005466964272730537	-0.0005447815016507492	-0.0005469326415214515	-0.0005447193191455413
-0.0005466892553861544	-0.0005467003296700851	-0.000544788392204872	-0.0005469366135460757	-0.0005447252993189552
-0.0005466910557142926	-0.0005467042759083615	-0.0005447947746502298	-0.0005469405714372351	-0.0005447310254332693
-0.0005466936439320969	-0.0005467081498581708	-0.000544801571379069	-0.0005469445157071758	-0.0005447369281919758
-0.0005466962463154014	-0.0005467115149438153	-0.0005448080138568512	-0.0005469484463364309	-0.0005447426982147726
-0.0005466975840501483	-0.0005467145183901705	-0.0005448147798425852	-0.000546952363536347	-0.0005447483822887587
-0.0005467000075117489	-0.0005467170779823451	-0.0005448211335830128	-0.0005469562673909754	-0.0005447541843425065
-0.0005467025991337143	-0.0005467208484523394	-0.0005448278340762984	-0.0005469601579597276	-0.0005447598385089892
-0.0005467038431400167	-0.0005467244787851496	-0.0005448341715609085	-0.0005469640356791214	-0.0005447656378256157
-0.000546706349219327	-0.0005467281505212979	-0.0005448408209302221	-0.0005469679005384141	-0.0005447712463464994
-0.0005467087855733896	-0.0005467314327177555	-0.000544847113746527	-0.0005469717527232115	-0.0005447770123792922
-0.0005467101927705707	-0.000546734548942063	-0.000544853706519048	-0.0005469755923857235	-0.0005447825909281774
-0.0005467125750484712	-0.0005467374705361752	-0.0005448599557793742	-0.000546979419686957	-0.0005447882419605166
-0.0005467144978172002	-0.000546741379132312	-0.0005448664927542833	-0.000546983234691775	-0.0005447938058089502
-0.0005467160257686123	-0.000546745104775247	-0.0005448726428616237	-0.0005469870375806195	-0.0005447993561103115
-0.0005467184780490674	-0.0005467485640972416	-0.0005448791133024811	-0.00054699082858205	-0.0005448051449291876
-0.0005467208447290015	-0.0005467518290501272	-0.00054488519577702	-0.0005469946077557814	-0.0005448108968115097
-0.0005467221151578789	-0.0005467550384471653	-0.0005448916070804436	-0.0005469983752969632	-0.0005448165862857738
-0.0005467255920163866	-0.0005467581993584584	-0.000544897652650718	-0.00054700213123457	-0.0005448221983041723
-0.0005467284124088774	-0.0005467615160959355	-0.0005449040118662257	-0.0005470058757420344	-0.0005448279886767051
-0.0005467316398670494	-0.0005467647433545882	-0.000544909974439731	-0.0005470096090440989	-0.0005448335409964373
-0.0005467344125935839	-0.000546767600515432	-0.0005449162734768139	-0.0005470133311800413	-0.0005448390877921306
-0.0005467369009319881	-0.0005467705924302288	-0.0005449223047427395	-0.0005470170422422688	-0.0005448445321626832
-0.0005467400014841231	-0.0005467743941286126	-0.0005449285756462363	-0.0005470207424441841	-0.0005448499528564544
-0.0005467431207917173	-0.0005467775553905874	-0.0005449343854261785	-0.0005470244318884433	-0.000544855358921461
-0.0005467463931374014	-0.0005467807472502242	-0.0005449405702353384	-0.0005470281106570525	-0.0005448609735767886
-0.0005467490641566926	-0.0005467835599468837	-0.000544946496697145	-0.0005470317790310464	-0.0005448664607647245
-0.0005467523534898658	-0.000546786119619281	-0.0005449526632178879	-0.0005470354370265231	-0.0005448718968205311
-0.0005467552885250366	-0.0005467885114340197	-0.0005449583762111597	-0.0005470390847963502	-0.0005448772492213231
-0.0005467583549954709	-0.000546792001710002	-0.0005449644611987862	-0.0005470427224612152	-0.0005448827513208093
-0.0005467610571528017	-0.0005467955155745837	-0.0005449702599348206	-0.0005470463500432063	-0.0005448880787307518
-0.000546764218027913	-0.0005467988073053303	-0.0005449763212368102	-0.0005470499678676704	-0.0005448935043163083
-0.0005467669349779201	-0.0005468018440942205	-0.0005449819258968828	-0.0005470535759285316	-0.0005448991491293143
-0.0005467700093787654	-0.0005468048523411715	-0.0005449879135293672	-0.0005470571743284482	-0.0005449046345152484
-0.000546771413764735	-0.000546807682766908	-0.000544993601746171	-0.0005470607631324878	-0.0005449101084022488
-0.000546774540092612	-0.0005468111039144902	-0.00054499956481429	-0.0005470643425255401	-0.0005449153535613179
-0.0005467767735485667	-0.0005468137175339587	-0.0005450050385261597	-0.0005470679126501227	-0.0005449207044227831
-0.0005467793962314622	-0.0005468161529066276	-0.0005450109281873928	-0.0005470714735683317	-0.0005449262774430901
-0.0005467814704254678	-0.0005468184340548431	-0.0005450166654183308	-0.0005470750252471476	-0.0005449315893667546
-0.0005467844936147025	-0.0005468217874753152	-0.0005450225728599095	-0.000547078568049971	-0.0005449371299649799
-0.0005467869908794555	-0.0005468246083578192	-0.0005450281734383633	-0.0005470821018645473	-0.0005449425508902647
-0.00054678947380706	-0.0005468274340299749	-0.0005450340070687161	-0.0005470856269252034	-0.0005449477109800905
-0.0005467921967907479	-0.0005468303141995941	-0.0005450394370261579	-0.0005470891433180144	-0.0005449531103764865
-0.0005467945703037722	-0.000546833385825878	-0.0005450452036304273	-0.0005470926511261901	-0.0005449585039683604
-0.0005467977002639255	-0.0005468360113861073	-0.0005450506313461508	-0.0005470961504256755	-0.0005449637585313274
-0.0005468005757891409	-0.0005468388362667345	-0.0005450563620242237	-0.0005470996412947884	-0.0005449692019277184
-0.0005468034733526036	-0.0005468410735133475	-0.0005450617938825613	-0.0005471031239240143	-0.0005449744297596041
-0.0005468060200607401	-0.0005468437775158106	-0.0005450674901892101	-0.0005471065983061052	-0.0005449797669236218
-0.0005468090853314238	-0.0005468465290238481	-0.0005450727064574891	-0.000547110064644248	-0.0005449849658800995
-0.0005468116640503344	-0.0005468488889819608	-0.000545078333100007	-0.0005471135229672693	-0.0005449903561452901
-0.0005468146173193865	-0.000546851386696784	-0.0005450838367892642	-0.0005471169733689211	-0.0005449956070062561
-0.000546817103580721	-0.0005468542676019047	-0.0005450894913651614	-0.0005471204159399795	-0.0005450009095078734
-0.0005468201188998992	-0.0005468569487642353	-0.0005450946917575055	-0.0005471238507922053	-0.0005450060601005643
-0.0005468218153547704	-0.0005468587433226405	-0.0005451002425252154	-0.0005471272779052331	-0.0005450112166303053
-0.0005468248686502393	-0.000546861091517563	-0.0005451055717631086	-0.0005471306968602638	-0.000545016405884022
-0.0005468274560251535	-0.000546864488099651	-0.0005451111162866959	-0.0005471341076909119	-0.0005450215224556194
-0.0005468305069998102	-0.0005468677041008859	-0.0005451163036410276	-0.0005471375104214372	-0.0005450266441415206
-0.0005468327975301274	-0.0005468706669015051	-0.0005451217846075305	-0.0005471409051977223	-0.0005450316153585411
-0.0005468358302057012	-0.0005468730668178873	-0.0005451269460559257	-0.0005471442919651405	-0.0005450365785692935
-0.0005468381063401433	-0.0005468752223937099	-0.0005451323910175593	-0.0005471476700879283	-0.0005450415300990226
-0.0005468411320309357	-0.0005468773428475926	-0.0005451374871819584	-0.0005471510395182196	-0.0005450464343498444
-0.0005468432762089329	-0.0005468804283944419	-0.0005451428880250831	-0.000547154400395174	-0.0005450512498798019
-0.0005468462746067457	-0.0005468833924424288	-0.0005451479158367884	-0.000547157752793976	-0.0005450560064370292
-0.0005468475946748537	-0.0005468862274945967	-0.0005451532733981969	-0.0005471610968056732	-0.0005450608607345832
-0.0005468494643649839	-0.0005468883964198919	-0.0005451582895795381	-0.0005471644326287525	-0.0005450656478545628
-0.0005468511982823379	-0.0005468904651784337	-0.0005451636135421882	-0.0005471677603180034	-0.0005450704527274028
-0.000546852011614247	-0.0005468929581430434	-0.0005451685418471051	-0.0005471710799839497	-0.000545075262819133
-0.0005468549514887964	-0.0005468961331311391	-0.0005451738198910818	-0.0005471743916752811	-0.0005450800509941454
-0.0005468574222426535	-0.0005468990713563911	-0.0005451788827011595	-0.0005471776955547733	-0.0005450848599460046
-0.000546860343783355	-0.0005469012578143005	-0.0005451841565160998	-0.0005471809916902555	-0.000545089645454819
-0.0005468629272912626	-0.0005469035887349418	-0.0005451890911738146	-0.0005471842802493756	-0.0005450946596496129
-0.0005468657440856454	-0.0005469062839664996	-0.0005451943069587759	-0.0005471875613089793	-0.0005450996088086572
-0.0005468684565397734	-0.0005469088499864781	-0.0005451991970742808	-0.0005471908349837635	-0.0005451043783108462
-0.0005468709455841722	-0.0005469119256832984	-0.0005452043759961957	-0.0005471941013181828	-0.0005451091519611209
-0.0005468738014017175	-0.000546914640775748	-0.0005452092135050481	-0.0005471973604814276	-0.0005451138782442613
-0.00054687536065122	-0.0005469168434956032	-0.0005452143537731368	-0.0005472006124937536	-0.0005451186403820958
-0.0005468782622109767	-0.000546919075257095	-0.0005452191919715454	-0.0005472038574527917	-0.0005451234579893193
-0.0005468806784559362	-0.0005469223201819071	-0.0005452243033322876	-0.000547207095411767	-0.0005451282043918522
-0.0005468836008340961	-0.000546925170826984	-0.0005452290969624867	-0.0005472103265253386	-0.000545132940620689
-0.0005468856360119495	-0.0005469281886293241	-0.0005452341712940428	-0.000547213550794681	-0.0005451377206271613
-0.0005468885401127666	-0.0005469310372253024	-0.0005452389243924149	-0.0005472167682933454	-0.0005451423700419475
-0.0005468909163163143	-0.0005469334315961207	-0.000545243963269172	-0.0005472199792474728	-0.0005451471065043302
-0.0005468938158409867	-0.0005469357023433655	-0.0005452486627984636	-0.0005472231836345245	-0.0005451520892589788
-0.0005468958342255421	-0.0005469381285477798	-0.0005452536643291508	-0.0005472263815120954	-0.0005451568768112447
-0.0005468986944472103	-0.0005469404121834325	-0.0005452582991974395	-0.0005472295729045436	-0.0005451614934087346
-0.0005469011111709956	-0.0005469424966645674	-0.0005452632621988832	-0.0005472327580754181	-0.0005451660844558451
-0.0005469039966936368	-0.0005469446875224574	-0.0005452679075573547	-0.0005472359369896486	-0.0005451706595485551
-0.0005469062933101162	-0.0005469479020424406	-0.0005452728445362146	-0.0005472391097393427	-0.0005451752227794322
-0.000546909151719325	-0.0005469507374147463	-0.0005452775260301317	-0.000547242276401061	-0.0005451797765394047
-0.0005469111667182174	-0.0005469537681852793	-0.000545282443142674	-0.0005472454370405954	-0.0005451843206844243
-0.0005469140107904831	-0.000546956653157043	-0.0005452870304461525	-0.0005472485917432993	-0.0005451888565834484
-0.0005469163813395352	-0.0005469593511547516	-0.0005452919023041155	-0.0005472517405842612	-0.0005451933816593773
-0.000546919228079548	-0.000546961718883417	-0.0005452964378111771	-0.000547254883614475	-0.0005451978962178075
-0.0005469215994247893	-0.0005469635134582686	-0.0005453012747211924	-0.0005472580209165882	-0.0005452023997276866
-0.0005469244279788184	-0.0005469655482110614	-0.0005453057248729709	-0.0005472611525350192	-0.0005452068937409188
-0.0005469264536934111	-0.0005469685750939356	-0.0005453105218686871	-0.0005472642785950033	-0.0005452113726257567
-0.0005469292702929148	-0.0005469713093186215	-0.0005453151090510317	-0.0005472673990706636	-0.0005452158434324251
-0.0005469316192336317	-0.0005469735494616776	-0.0005453199062914105	-0.0005472705141557292	-0.0005452202997702227
-0.0005469344148736532	-0.0005469756465877923	-0.0005453243490635468	-0.0005472736238691214	-0.0005452247440823634
-0.0005469364316754114	-0.0005469778051127297	-0.0005453290909984503	-0.0005472767282518464	-0.0005452291773739162
-0.0005469392283532431	-0.0005469800248024183	-0.0005453334440139626	-0.0005472798273717683	-0.0005452335981780097
-0.0005469415632909613	-0.0005469831026416927	-0.0005453381473489475	-0.0005472829212638187	-0.0005452379988077237
-0.0005469443459000026	-0.000546985567120065	-0.000545342571031427	-0.000547286010022981	-0.000545242387904444
-0.0005469463609413245	-0.0005469880247446046	-0.0005453472603425628	-0.0005472890937374787	-0.0005452467644919536
-0.000546949139338764	-0.0005469903932222772	-0.000545351624914111	-0.0005472921724513615	-0.0005452511310250539
-0.000546951421430352	-0.0005469924971946347	-0.000545356278213255	-0.0005472952462068541	-0.000545255597704506
-0.0005469541910271341	-0.000546994546580707	-0.0005453606576345581	-0.0005472983150418554	-0.0005452600280857206
-0.0005469562864722854	-0.0005469974455832214	-0.0005453652896823301	-0.0005473013790364676	-0.0005452645151813804
-0.0005469590461462592	-0.0005469998280884859	-0.0005453695828576856	-0.0005473044382865174	-0.000545269079640126
-0.0005469603311328205	-0.0005470022201295704	-0.0005453741749554483	-0.0005473074927866324	-0.0005452736557443126
-0.0005469630389435965	-0.0005470045347373876	-0.0005453783864883524	-0.0005473105426462871	-0.0005452782220630456
-0.00054696511431287	-0.0005470061328097847	-0.0005453829419417744	-0.0005473135878853658	-0.0005452827838158976
-0.0005469678208311396	-0.0005470081136822	-0.0005453872200904824	-0.0005473166285516334	-0.0005452871560927967
-0.0005469698972472792	-0.0005470110387979212	-0.000545391762453611	-0.000547319664685815	-0.0005452915055703426
-0.0005469725832218819	-0.0005470137704804215	-0.0005453959824979254	-0.0005473226963520412	-0.0005452958170764181
-0.0005469746333082242	-0.0005470160361171444	-0.0005454004904379979	-0.0005473257236842021	-0.0005453001509338573
-0.0005469773037423551	-0.0005470182021781004	-0.0005454046785178637	-0.0005473287467147784	-0.0005453044909233906
-0.000546979312155702	-0.0005470200224935569	-0.0005454091579660061	-0.0005473317654159062	-0.000545308799653779
-0.0005469819523353	-0.0005470221074151754	-0.000545413345423864	-0.0005473347798629295	-0.0005453131023738734
-0.0005469839060263087	-0.0005470251552196976	-0.0005454178017079951	-0.0005473377901263988	-0.0005453176389511678
-0.0005469864478607628	-0.0005470279287602983	-0.0005454219331160991	-0.0005473407962535727	-0.0005453221424599408
-0.000546988348377693	-0.0005470306505188236	-0.0005454263567271349	-0.0005473437982912857	-0.0005453266814642668
-0.0005469906294317765	-0.0005470335793114677	-0.0005454303950682691	-0.0005473467962608123	-0.0005453310515458125
-0.0005469922831480541	-0.0005470361478461521	-0.0005454347820244255	-0.0005473497902598536	-0.0005453356247582103
-0.0005469934989752827	-0.0005470381607397134	-0.0005454388657331937	-0.0005473527802893908	-0.0005453400644491817
-0.000546995408725977	-0.0005470402237308745	-0.0005454432367740933	-0.0005473557664092897	-0.0005453442853197671
-0.0005469964902076903	-0.0005470428577010746	-0.0005454472287533506	-0.0005473587487110322	-0.0005453486626382481
-0.0005469990556217918	-0.00054704536067794	-0.0005454515626852653	-0.0005473617271911123	-0.000545353066165419
-0.0005470008804620992	-0.000547047868977227	-0.0005454556138434141	-0.0005473647019223239	-0.00054535732743866
-0.0005470031596844088	-0.0005470500284567774	-0.0005454599351847483	-0.0005473676729619601	-0.0005453615609341009
-0.0005470047953705616	-0.0005470517648727705	-0.0005454639282697438	-0.0005473706403071237	-0.0005453659330091274
-0.0005470064121353575	-0.0005470537202188974	-0.0005454682174104407	-0.0005473736040393848	-0.0005453703317685342
-0.0005470078206677078	-0.0005470563523533366	-0.0005454721134173594	-0.0005473765641667956	-0.0005453746068968928
-0.0005470081958239301	-0.0005470589621339567	-0.0005454763665484766	-0.0005473795207525059	-0.000545378885931662
-0.000547010732592065	-0.0005470616912628398	-0.0005454803650399532	-0.0005473824738167223	-0.0005453833277962492
-0.0005470126841328885	-0.0005470639338454211	-0.0005454846135243092	-0.0005473854233866186	-0.0005453876752742992
-0.0005470144470649467	-0.0005470656240319031	-0.0005454885383227429	-0.0005473883694798486	-0.0005453920865455768
-0.0005470166095114355	-0.0005470672776355775	-0.0005454927515376516	-0.0005473913121562889	-0.0005453962030565429
-0.0005470187273285292	-0.0005470701284580163	-0.0005454965813499305	-0.0005473942514912072	-0.0005454003901372553
-0.0005470213044341323	-0.0005470730640256477	-0.0005455007593939368	-0.0005473971875004981	-0.0005454046530288685
-0.0005470233859792622	-0.0005470759542010574	-0.0005455046486210795	-0.0005474001202042506	-0.0005454088191376997
-0.0005470258999075283	-0.000547078459610895	-0.0005455088152267619	-0.0005474030496394254	-0.0005454129699834842
-0.000547028139710457	-0.0005470804646732588	-0.0005455126946676372	-0.000547405975855513	-0.0005454171504166563
-0.0005470306335087063	-0.0005470823890823221	-0.0005455168389647443	-0.0005474088988833774	-0.0005454212788967373
-0.0005470324682420407	-0.0005470845531385053	-0.0005455206587833297	-0.000547411818754531	-0.0005454255468495456
-0.0005470350477976154	-0.0005470865680293427	-0.0005455247728813846	-0.000547414735497432	-0.0005454298751380356
-0.0005470355256734967	-0.0005470882718194054	-0.0005455284783219882	-0.0005474176491521593	-0.0005454340544222014
-0.0005470381114836925	-0.0005470900997000656	-0.0005455325562263572	-0.0005474205597669106	-0.0005454381706467533
-0.0005470402803591738	-0.0005470929742711357	-0.0005455364322107266	-0.0005474234673755955	-0.000545442458847124
-0.0005470428543243955	-0.0005470955651612743	-0.0005455405201731585	-0.0005474263719833633	-0.0005454464329856112
-0.0005470451826016902	-0.0005470982998085526	-0.0005455442653441447	-0.0005474292736336228	-0.0005454505445123321
-0.0005470477695483136	-0.0005471008848906331	-0.0005455483075409126	-0.0005474321723561118	-0.0005454546435901238
-0.0005470502292892772	-0.0005471032551861174	-0.0005455520237604278	-0.0005474350681737388	-0.0005454587764533015
-0.000547052867520569	-0.00054710533235148	-0.0005455560427717908	-0.0005474379611498668	-0.000545462892926421
-0.000547055258447971	-0.0005471070541113517	-0.0005455597053665946	-0.0005474408512805938	-0.0005454668991007188
-0.000547057883609517	-0.0005471089576006015	-0.000545563696911018	-0.0005474437385973331	-0.0005454707822894434
-0.0005470602862578743	-0.0005471116140704709	-0.000545567439161917	-0.0005474466231327749	-0.0005454749942858203
-0.0005470628926859367	-0.0005471141569115922	-0.0005455714255673642	-0.0005474495049295794	-0.0005454789179905554
-0.0005470652695387336	-0.0005471165298907628	-0.000545575087925196	-0.0005474523840319708	-0.0005454830435852827
-0.000547067884584249	-0.0005471186566466541	-0.0005455790408959201	-0.000547455260454865	-0.0005454873042155618
-0.0005470702920481512	-0.0005471201339831501	-0.0005455826267427845	-0.0005474581342312091	-0.0005454913112489174
-0.0005470729195596066	-0.0005471218913468074	-0.0005455865498067673	-0.0005474610053904173	-0.0005454956747234839
-0.0005470752579906478	-0.0005471244577661056	-0.0005455901875973432	-0.0005474638739611162	-0.0005454997563776915
-0.000547077894356249	-0.0005471270599925473	-0.000545594100324856	-0.0005474667399404494	-0.0005455038378261658
-0.0005470803427897129	-0.0005471297634165678	-0.0005455977625940569	-0.0005474696033524873	-0.0005455078634460202
-0.0005470829666168216	-0.0005471320949616927	-0.0005456016618194968	-0.0005474724642322232	-0.0005455118384922107
-0.0005470852827633528	-0.0005471339506653856	-0.0005456052288556889	-0.0005474753226217155	-0.0005455158082584016
-0.0005470879259516351	-0.000547135594555177	-0.000545609092874332	-0.0005474781785282194	-0.0005455199088255115
-0.0005470903067784444	-0.0005471382037905796	-0.0005456126460058918	-0.0005474810319750984	-0.0005455237917369165
-0.0005470929233388955	-0.00054714040429304	-0.0005456164903067196	-0.0005474838796600547	-0.0005455277494247291
-0.0005470950474550232	-0.0005471423504873897	-0.0005456199422480992	-0.0005474867209769624	-0.0005455316385139765
-0.0005470976702745125	-0.0005471440467847497	-0.0005456237533805347	-0.0005474895506744849	-0.0005455355200046126
-0.0005470994728458622	-0.0005471462069542045	-0.0005456273333654098	-0.0005474923884427544	-0.0005455395401402989
-0.000547102078029373	-0.0005471479922752987	-0.0005456311476598639	-0.0005474952246985533	-0.0005455435690082706
-0.0005471042988194926	-0.0005471494899776519	-0.0005456346431609437	-0.0005474980583540341	-0.0005455475173628168
-0.0005471069027932886	-0.0005471510897083097	-0.000545638423153285	-0.0005475008896373822	-0.0005455515156494043
-0.0005471086952927651	-0.0005471537585095054	-0.0005456418492678819	-0.0005475037185733687	-0.0005455553785680411
-0.0005471112955147285	-0.0005471561985791574	-0.0005456456011908804	-0.0005475065451760058	-0.000545559446055078
-0.0005471134707150639	-0.0005471587061655874	-0.0005456491379791513	-0.0005475093695359128	-0.0005455631665745621
-0.000547116074673116	-0.0005471607750263555	-0.0005456528927156905	-0.000547512191617776	-0.0005455670471695487
-0.0005471178444954158	-0.0005471623661879038	-0.0005456563215252634	-0.0005475150114513167	-0.0005455709274604528
-0.0005471204260620343	-0.0005471639700289869	-0.0005456600378499232	-0.0005475178291402703	-0.000545574931740197
-0.0005471225934386895	-0.0005471666146130764	-0.0005456633769111326	-0.0005475206446637005	-0.0005455788328316501
-0.0005471251818160046	-0.0005471689436176702	-0.0005456670631097192	-0.0005475234580350692	-0.0005455826971816674
-0.0005471269212701966	-0.0005471713033733097	-0.0005456704722369486	-0.0005475262692652698	-0.0005455864846600812
-0.0005471295362060156	-0.0005471731975547356	-0.0005456741521978535	-0.0005475290828616003	-0.000545590431936661
-0.0005471316804134122	-0.0005471745783837579	-0.0005456775547850498	-0.0005475318969756006	-0.0005455942433903073
-0.0005471343010067664	-0.0005471761384555347	-0.0005456812164213248	-0.0005475347084089044	-0.0005455980062800414
-0.0005471361018678211	-0.0005471787886269883	-0.0005456845974413842	-0.0005475375179024453	-0.0005456019178361026
-0.000547138714007255	-0.0005471813536089034	-0.0005456882388110305	-0.0005475403282291612	-0.0005456056572993131
-0.0005471408897533007	-0.0005471837419974126	-0.0005456916088227716	-0.0005475431391109543	-0.0005456095456110642
-0.0005471435065497901	-0.0005471859530071833	-0.0005456952320903169	-0.0005475459479529895	-0.0005456133306532205
-0.0005471452506528341	-0.0005471878921766958	-0.0005456985823926924	-0.0005475487546969734	-0.0005456171310775371
-0.0005471478626422383	-0.0005471891371474167	-0.0005457021859953566	-0.0005475515835185757	-0.0005456209409476734
-0.0005471499315688403	-0.0005471907329346102	-0.0005457055176155488	-0.0005475543630486391	-0.0005456248057156909
-0.000547152544720627	-0.0005471931142669759	-0.0005457091019672191	-0.0005475571874233511	-0.000545628528056472
-0.0005471542748585252	-0.0005471956918927012	-0.0005457124223917616	-0.0005475599872645108	-0.0005456323282407715
-0.0005471568849116941	-0.0005471978405333489	-0.0005457159890500927	-0.0005475627839963388	-0.0005456360413565366
-0.0005471589214359886	-0.0005471996928510423	-0.0005457192880654358	-0.000547565578346917	-0.0005456398258073485
-0.0005471615315718213	-0.0005472013017153287	-0.0005457228351487518	-0.0005475683681465818	-0.0005456434975679892
-0.0005471633899705199	-0.0005472034208995719	-0.0005457261015737148	-0.0005475711307858658	-0.0005456472427382815
-0.0005471659939498093	-0.0005472051606040878	-0.0005457296272169057	-0.0005475739150285089	-0.0005456511025580997
-0.000547168154711439	-0.0005472065680513954	-0.0005457328714395476	-0.0005475766978211959	-0.0005456548635657235
-0.0005471707652366653	-0.000547208096215632	-0.0005457363778375115	-0.000547579503010503	-0.0005456586350946917
-0.0005471726030804952	-0.0005472107240239603	-0.0005457395993160965	-0.0005475822830912032	-0.000545662345530124
-0.0005471752038654764	-0.0005472131846442378	-0.0005457430864378882	-0.0005475850606224233	-0.0005456661492078389
-0.0005471773557966345	-0.0005472157279605638	-0.0005457462823671826	-0.0005475878371423865	-0.0005456699029489735
-0.0005471799605821871	-0.000547217846165258	-0.0005457497499069746	-0.0005475906121706847	-0.0005456736617359764
-0.0005471817348557749	-0.0005472196302586392	-0.0005457529963853576	-0.0005475933604146131	-0.0005456774117745929
-0.0005471843337072249	-0.0005472212179919291	-0.0005457564592927535	-0.000547596154582682	-0.0005456812342384651
-0.0005471864216187605	-0.0005472234534364101	-0.0005457596429508764	-0.0005475989225370326	-0.0005456849469294936


==> maxvolnmf/figures/conv_samson.txt <==
-0.0005068631335658953	-0.0005068623089192638	-0.0005068623089192638	-0.0005068623070480524	-0.0005068623070480524
-0.0005072096884814247	-0.0005072064825759296	-0.0005072063516811723	-0.000507261293357486	-0.000507204257464057
-0.0005073277316371159	-0.0005072887496091347	-0.0005072460382280817	-0.0005075011843160301	-0.000507324865777319
-0.0005074458858811802	-0.0005074325257312112	-0.0005073173705626665	-0.0005077038147899095	-0.0005074728544498641
-0.0005075831994053345	-0.0005076001669374975	-0.0005074018892240732	-0.0005078587038932021	-0.0005076405635532633
-0.0005078778076534326	-0.000507751187992445	-0.0005074831392913105	-0.0005080055991866279	-0.0005077548132323872
-0.00050802706023868	-0.0005079031802354905	-0.0005075596217742821	-0.0005081416506822463	-0.0005078444662676488
-0.0005082424320063436	-0.0005080409303371274	-0.000507632668707868	-0.0005082707410489877	-0.0005079431023412707
-0.0005084182387551801	-0.0005081788205120695	-0.0005076977952037634	-0.0005083934263461785	-0.0005080310187971698
-0.0005086022638822218	-0.0005083053199733644	-0.0005077584023234082	-0.0005085103062512102	-0.0005080884881775805
-0.0005088174953441974	-0.0005084313055753705	-0.000507816315435423	-0.0005086229969897979	-0.0005081378856543998
-0.0005089440469519229	-0.0005085482154749823	-0.0005078705494805139	-0.0005087316139734385	-0.0005081989259822517
-0.000509084140263584	-0.0005086642777332783	-0.000507922262302766	-0.0005088364193078692	-0.000508257531117457
-0.0005092106398729701	-0.0005087730626217571	-0.0005079705730487762	-0.0005089382729873462	-0.0005083015499408474
-0.0005093335405403132	-0.0005088810910736718	-0.0005080166693868365	-0.0005090370439352194	-0.0005083409939473694
-0.0005094106708021254	-0.0005089830942852003	-0.0005080607793844818	-0.0005091328912112112	-0.0005083860185386912
-0.0005095308123921594	-0.0005090835557979964	-0.000508103209797927	-0.0005092263199617285	-0.0005084291011383833
-0.0005096618389922417	-0.0005091793844700058	-0.0005081432552467935	-0.0005093171482064333	-0.0005084643809095807
-0.000509807448339959	-0.0005092742987976423	-0.000508181631447376	-0.0005094057359491856	-0.0005084989102453281
-0.000509936426630387	-0.0005093652645533361	-0.0005082185659974568	-0.0005094921828191008	-0.0005085367943117106
-0.0005100770503560928	-0.0005094548389850373	-0.0005082539215921058	-0.0005095765679973474	-0.0005085733733690978
-0.0005101759830662301	-0.0005095414232324238	-0.0005082881954965137	-0.0005096590726949557	-0.000508605692211936
-0.0005102825854085551	-0.0005096264776208059	-0.0005083214347171747	-0.0005097397699561344	-0.0005086378030375201
-0.00051040091308791	-0.0005097092968676867	-0.0005083535479358154	-0.0005098187288619941	-0.0005086714892169376
-0.0005104806976099063	-0.000509789656038767	-0.0005083847370140932	-0.0005098960641563547	-0.0005087036059889145
-0.0005105926107237645	-0.0005098686198208484	-0.0005084151935075163	-0.0005099718382841249	-0.0005087330736099915
-0.0005106688898985261	-0.0005099453978789157	-0.0005084447865713923	-0.0005100460935363067	-0.0005087625289032994
-0.0005107453627523287	-0.0005100211250102273	-0.0005084736160705736	-0.000510118911670309	-0.0005087930371207871
-0.0005108675007374269	-0.0005100944989951934	-0.0005085022476754048	-0.000510190333227807	-0.000508822854156415
-0.0005109172277715981	-0.0005101672298376201	-0.0005085300737641695	-0.0005102604073208166	-0.0005088511861073744
-0.0005110025867585664	-0.0005102374815729711	-0.0005085571080635179	-0.0005103291957486787	-0.0005088790621470093
-0.0005110852801529922	-0.0005103074657893981	-0.0005085835794041495	-0.0005103967332285532	-0.000508907015565147
-0.0005111687832603989	-0.0005103745594958332	-0.000508609595051281	-0.0005104630595567011	-0.0005089343955036456
-0.0005112475623272128	-0.0005104419243874608	-0.0005086348834229995	-0.0005105282192696956	-0.0005089609975525847
-0.0005113144429966695	-0.0005105061013708242	-0.0005086598514352406	-0.000510592244025087	-0.0005089871347070678
-0.0005113980196404591	-0.0005105710648090227	-0.0005086844240359404	-0.0005106551754823522	-0.0005090130919296156
-0.0005114803380502765	-0.0005106318027529805	-0.0005087085820097443	-0.0005107170461260348	-0.0005090389092213125
-0.0005115592500446586	-0.0005106944062966152	-0.0005087321894582037	-0.0005107778906378173	-0.0005090643956066647
-0.0005116377577816693	-0.0005107533189979583	-0.0005087555686420531	-0.0005108377486885735	-0.0005090892950017752
-0.0005117658113991143	-0.0005108140446363456	-0.0005087785113531004	-0.0005108966458370048	-0.000509113653116713
-0.0005118367734188703	-0.0005108721632582784	-0.0005088012584870327	-0.0005109546144603238	-0.0005091378494892432
-0.0005119363061825483	-0.000510931298113751	-0.0005088236617112608	-0.0005110116872475411	-0.0005091618347961964
-0.0005120249364425795	-0.0005109867092416198	-0.0005088457084098498	-0.0005110678947280214	-0.0005091852450460443
-0.0005120726196290841	-0.0005110438904371794	-0.0005088673696261025	-0.000511123262903767	-0.0005092082104181613
-0.0005121506460491685	-0.0005110983277278704	-0.0005088888007558877	-0.0005111778168414743	-0.0005092312271080901
-0.0005122106740334308	-0.0005111540426480653	-0.0005089099718106466	-0.0005112315771334813	-0.0005092542108472021
-0.0005122505814748976	-0.0005112064800552965	-0.0005089308822300158	-0.000511284565494348	-0.0005092765909927916
-0.0005123261240493943	-0.000511260538643079	-0.0005089515852936637	-0.0005113368008895788	-0.0005092984047758215
-0.0005123836799074865	-0.000511311607653168	-0.0005089720166137952	-0.0005113883028174766	-0.0005093201831874777
-0.0005124422846755269	-0.0005113642485189955	-0.0005089923336115039	-0.0005114390908471292	-0.0005093419206021938
-0.0005125150268374082	-0.0005114129761048844	-0.0005090123730951499	-0.0005114891817302215	-0.0005093631603535701
-0.0005125658932109695	-0.0005114640602254865	-0.0005090320686589342	-0.0005115385913223322	-0.0005093839436100213
-0.0005126440180049177	-0.0005115114396856784	-0.0005090515833536769	-0.0005115873377335405	-0.0005094047289727231
-0.0005127097229509815	-0.000511561229602976	-0.0005090708729215587	-0.0005116354363120913	-0.0005094255147121439
-0.0005127716418392754	-0.000511607209552399	-0.0005090899610705519	-0.0005116829030113219	-0.0005094459010495073
-0.00051282299287419	-0.0005116557810801145	-0.0005091087914882569	-0.0005117297522993346	-0.0005094658607848834
-0.0005128721539206087	-0.0005117008712079628	-0.000509127470116336	-0.0005117759994431305	-0.0005094857073395006
-0.0005129222289033413	-0.000511748313667603	-0.0005091459782296202	-0.0005118216572272192	-0.0005095054507073312
-0.0005129554218818791	-0.0005117934811378025	-0.0005091643608588165	-0.0005118667401543288	-0.0005095248754492813
-0.0005130020987214287	-0.0005118400746778695	-0.0005091826062833257	-0.0005119112614516707	-0.0005095440150932954
-0.0005130644138984502	-0.000511883444742568	-0.0005092006249554947	-0.000511955232511549	-0.0005095630767873296
-0.0005131339936092963	-0.0005119287709967686	-0.000509218520909644	-0.0005119986652755197	-0.0005095820201729218
-0.0005132054442391757	-0.0005119717639479246	-0.0005092362413847246	-0.00051204157090834	-0.0005096006960702513
-0.000513248958246024	-0.0005120162137518655	-0.0005092538197719463	-0.0005120839612033653	-0.0005096191397399449
-0.000513304972853962	-0.0005120581480520641	-0.0005092711815412011	-0.0005121258474881251	-0.000509637468746151
-0.0005133667138090016	-0.0005121015712359936	-0.0005092883823158657	-0.0005121672404922352	-0.0005096556350629277
-0.0005134212101128339	-0.0005121425235755973	-0.0005093054027423284	-0.0005122081528871523	-0.0005096735511124833
-0.0005134697288921893	-0.000512184975765298	-0.0005093222492563805	-0.0005122485953197596	-0.000509691284998744
-0.0005135220516182881	-0.0005122250061872317	-0.0005093389429794528	-0.0005122885763359355	-0.0005097089403853803
-0.0005135532065281709	-0.0005122665292161586	-0.0005093554862155926	-0.0005123281069970992	-0.0005097264721503278
-0.0005135856726153897	-0.0005123057649378202	-0.0005093719836482258	-0.0005123671990379752	-0.0005097438011419745
-0.0005136327756581529	-0.0005123464167492384	-0.0005093883513411113	-0.0005124058647179797	-0.0005097609573024391
-0.0005136781150606362	-0.0005123848200443476	-0.000509404538042807	-0.0005124441138248387	-0.0005097780006845589
-0.000513724587836254	-0.0005124246172563968	-0.0005094205142775229	-0.0005124819547890077	-0.0005097949105023903
-0.0005137908544543563	-0.0005124621138442962	-0.0005094364525431035	-0.000512519395224411	-0.0005098116483925529
-0.0005138277030746691	-0.0005125010594908255	-0.0005094523056508473	-0.000512556442340396	-0.0005098282245636594
-0.000513869698628909	-0.0005125378155766931	-0.0005094679507123041	-0.0005125931050330038	-0.0005098446887378643
-0.0005139324758433523	-0.00051257597764252	-0.0005094836243045626	-0.0005126293901464476	-0.0005098610399400319
-0.0005139646011760801	-0.0005126120025034596	-0.0005094990483534338	-0.0005126653048456468	-0.0005098772712088675
-0.0005140173991455325	-0.0005126494039705168	-0.0005095144838222063	-0.0005127008564867916	-0.0005098933553590887
-0.0005140654839547595	-0.0005126845965941476	-0.0005095296078236147	-0.0005127360523073611	-0.0005099093146143389
-0.0005141017789438183	-0.0005127212336020576	-0.0005095446918846614	-0.0005127708983567599	-0.0005099251618462594
-0.0005141435803046367	-0.0005127557412463576	-0.0005095596693551511	-0.0005128054011601724	-0.0005099408983497651
-0.0005141796440132293	-0.0005127916762008078	-0.0005095745974303711	-0.0005128395667471865	-0.0005099564992319625
-0.0005142255118087936	-0.0005128254759653028	-0.0005095893520641908	-0.0005128734013246813	-0.0005099719769701235
-0.0005142683601776037	-0.0005128607204603057	-0.0005096040147508439	-0.0005129069106492381	-0.0005099873635294088
-0.0005143114501785311	-0.000512893757312202	-0.0005096185281378374	-0.0005129401000437499	-0.0005100026577092582
-0.0005143632864538916	-0.0005129283206107236	-0.0005096330207230264	-0.0005129729751252445	-0.0005100178302126316
-0.0005144041330986007	-0.0005129605366233605	-0.0005096473697665512	-0.0005130055451590622	-0.0005100328758213197
-0.0005144402447839774	-0.0005129944278814903	-0.000509661705194619	-0.0005130378161610108	-0.0005100478365879493
-0.0005144909903761424	-0.0005130261171283313	-0.0005096759252234912	-0.0005130697937284302	-0.0005100627108436547
-0.0005145203765194118	-0.0005130594165254623	-0.0005096901225113579	-0.0005131014833994783	-0.0005100774634363062
-0.0005145592785332996	-0.0005130901008573271	-0.000509704127313985	-0.0005131328900807848	-0.0005100920971335916
-0.0005146046086421743	-0.0005131227336755623	-0.0005097180716629034	-0.0005131640172134817	-0.0005101066579118926
-0.0005146361716498647	-0.0005131527753938976	-0.0005097319186978513	-0.0005131948710045456	-0.0005101211480100183
-0.0005146740915741221	-0.000513184833797866	-0.0005097456800172071	-0.0005132254558176388	-0.0005101355249663125
-0.0005147053754694784	-0.0005132142733175946	-0.0005097593001774553	-0.000513255776221116	-0.0005101497861394293
-0.000514735793048821	-0.0005132457764285162	-0.0005097728870029003	-0.000513285836381349	-0.0005101639788194292
-0.0005147747372279672	-0.000513274797341321	-0.0005097863934309129	-0.0005133156406642138	-0.0005101781048529149
-0.000514799853064838	-0.0005133057860667274	-0.0005097998616835829	-0.0005133451934917825	-0.000510192125017604
-0.0005148514021559452	-0.0005133342132181294	-0.0005098132215609126	-0.0005133744992210762	-0.0005102060371286152
-0.0005148992489235054	-0.000513364673595493	-0.0005098265218490478	-0.0005134035607643378	-0.0005102198849961424
-0.0005149409703443903	-0.0005133925939908041	-0.0005098397123903045	-0.000513432381557157	-0.0005102336726887996
-0.0005149898271591516	-0.0005134225618348665	-0.0005098528516755257	-0.0005134609664153771	-0.0005102473623194236
-0.0005150143089271029	-0.000513449937012086	-0.0005098658676584479	-0.000513489320810687	-0.0005102609536287124
-0.0005150512646953897	-0.0005134794128171135	-0.0005098788968049912	-0.0005135174485648045	-0.000510274481103207
-0.0005150884414029074	-0.0005135063268273103	-0.0005098918218846558	-0.0005135453529133084	-0.0005102879488846489
-0.0005151127598533045	-0.000513535340607903	-0.000509904705632422	-0.0005135730371233641	-0.0005103013250468562
-0.0005151387870605737	-0.0005135619314762028	-0.000509917437187005	-0.0005136005044206257	-0.0005103146120098522
-0.0005151773003143882	-0.0005135905156413735	-0.0005099302271358043	-0.0005136277582436548	-0.0005103278389666027
-0.0005152027026963095	-0.0005136165799653708	-0.0005099428846064999	-0.0005136548016397804	-0.0005103410075046836
-0.0005152443761682057	-0.0005136447133545256	-0.000509955524464331	-0.0005136816377582199	-0.0005103542163357058
-0.0005152868705874963	-0.00051367048597762	-0.0005099680895704335	-0.0005137082693890736	-0.0005103674921107254
-0.000515309378271887	-0.0005136982141104902	-0.0005099806178802353	-0.0005137346996530823	-0.0005103806512707042
-0.0005153426618885047	-0.0005137235510062974	-0.0005099930293326102	-0.000513760931375791	-0.0005103937600763734
-0.000515373946170864	-0.0005137508600929067	-0.000510005404347392	-0.0005137869665801667	-0.0005104067535203866
-0.000515399721577687	-0.0005137758189712514	-0.0005100176550781256	-0.0005138128093619841	-0.0005104197330371721
-0.0005154296640670914	-0.0005138027251594043	-0.0005100298563412926	-0.0005138384626118297	-0.0005104325742090823
-0.0005154552233907288	-0.0005138271881385711	-0.000510042013196987	-0.0005138639289961775	-0.000510445434753778
-0.0005154756147118254	-0.0005138536860909	-0.0005100541156199594	-0.0005138892112353594	-0.0005104581864971935
-0.0005155071030281783	-0.0005138777171282527	-0.0005100661446892929	-0.0005139143107502486	-0.0005104708920574927
-0.0005155382651349997	-0.0005139038260872265	-0.0005100781323960409	-0.0005139392304873905	-0.0005104835240204244
-0.0005155587709640879	-0.0005139275996349164	-0.0005100900450648328	-0.0005139639935356605	-0.0005104961156711999
-0.0005155876217523076	-0.000513953352061034	-0.000510101929524652	-0.0005139886142731446	-0.0005105086088483782
-0.0005156219943914847	-0.0005139766332744167	-0.0005101137247101224	-0.0005140131135736415	-0.0005105209621630265
-0.0005156439875798858	-0.0005140020063783429	-0.0005101255336385175	-0.0005140374550531057	-0.0005105332768533462
-0.0005156790779595429	-0.0005140250179514496	-0.0005101372630006846	-0.000514061639781541	-0.0005105456135604737
-0.0005157062192207277	-0.0005140500520362716	-0.0005101489433914127	-0.0005140856165464305	-0.0005105578702813433
-0.0005157404161710797	-0.00051407270675353	-0.0005101605111673031	-0.0005141095124892706	-0.0005105699795095208
-0.0005157660442983797	-0.0005140973986843925	-0.0005101720404336572	-0.0005141331510203024	-0.0005105820881907618
-0.0005157928890336119	-0.0005141197751091003	-0.0005101835027014554	-0.0005141567176769987	-0.0005105940893581417
-0.0005158244812178901	-0.0005141441443754979	-0.0005101949520746782	-0.0005141800697598942	-0.0005106060754646852
-0.000515854158828914	-0.0005141660925074349	-0.0005102063085528029	-0.0005142032246667837	-0.000510617957010242
-0.0005158921574573588	-0.0005141901268805142	-0.0005102176701346005	-0.0005142262604627352	-0.0005106298346790773
-0.0005159106863780818	-0.0005142119560364928	-0.0005102289466102446	-0.0005142491231628959	-0.0005106416094659581
-0.0005159389919250283	-0.0005142357027132612	-0.0005102401977518068	-0.0005142718106897693	-0.0005106533801932727
-0.0005159624217555189	-0.0005142570401795745	-0.0005102513597596413	-0.0005142943472727722	-0.0005106650427715716
-0.0005159773828191323	-0.0005142804546002218	-0.0005102625450965974	-0.000514316738404709	-0.0005106767283550646
-0.0005159969665318685	-0.0005143021339429025	-0.000510273667303166	-0.0005143389865028125	-0.0005106882876452913
-0.0005160204410469479	-0.0005143253502746294	-0.0005102847336443899	-0.0005143610924932999	-0.0005106998649591494
-0.0005160353790229996	-0.0005143460160467737	-0.0005102957224288392	-0.0005143830591427135	-0.0005107113113254202
-0.0005160532344950072	-0.0005143688255155365	-0.0005103066836847729	-0.0005144048878686867	-0.0005107226839972589
-0.0005160752488875929	-0.0005143898632313685	-0.0005103175901882706	-0.0005144265803060825	-0.0005107340251156615
-0.0005160942510468849	-0.0005144124825344248	-0.0005103284719198083	-0.0005144481387097543	-0.0005107453064624439
-0.0005161117922290448	-0.0005144324321013714	-0.0005103392923321023	-0.0005144695647534428	-0.0005107565423265462
-0.0005161404205015911	-0.0005144546598657711	-0.0005103500732040889	-0.0005144908598585281	-0.0005107677280237878
-0.0005161596211807542	-0.0005144760067724044	-0.0005103608152600229	-0.0005145120259412318	-0.0005107788667133113
-0.0005161807803190501	-0.0005144983020737457	-0.0005103715269500278	-0.0005145330644426084	-0.0005107899569170389
-0.0005162003627363666	-0.0005145179275577674	-0.0005103821831736263	-0.0005145539762706578	-0.000510801001376737
-0.0005162196151541195	-0.000514539622793032	-0.0005103928134981936	-0.000514574763910421	-0.0005108120003033977
-0.0005162459706302809	-0.0005145598463758789	-0.0005104033760130136	-0.0005145954280653859	-0.0005108229544698135
-0.0005162765485649927	-0.0005145814189556215	-0.0005104139240406983	-0.0005146159697549422	-0.0005108338636306553
-0.0005162963875166818	-0.0005146005082424155	-0.0005104244098107128	-0.0005146363904134185	-0.0005108447295716273
-0.0005163160110237319	-0.0005146216788176347	-0.0005104348891181703	-0.0005146566918741509	-0.0005108555523868796
-0.000516342388180043	-0.0005146415863521882	-0.0005104452998248007	-0.0005146768754179752	-0.0005108663323202485
-0.0005163664155834818	-0.0005146626929612077	-0.000510455697021706	-0.0005146969421020366	-0.0005108770682256158
-0.0005163862985484468	-0.0005146810907147142	-0.0005104660305420246	-0.0005147168932096817	-0.0005108877611899011
-0.0005164071148330608	-0.0005147017448396488	-0.0005104763611348877	-0.0005147367299929495	-0.0005108984115932894
-0.00051642964972508	-0.00051472176596052	-0.000510486621248642	-0.0005147564535188127	-0.0005109090217387984
-0.0005164456707761156	-0.0005147425549262887	-0.0005104968681822191	-0.0005147760650630583	-0.000510919590528208
-0.0005164686446647653	-0.0005147605756826904	-0.0005105070549100594	-0.0005147955656018574	-0.0005109301201287964
-0.0005164891466547133	-0.0005147807522833858	-0.0005105172399867663	-0.0005148149563858624	-0.0005109406095683205
-0.0005165104740233639	-0.0005148004442853128	-0.0005105273613805821	-0.0005148342386148009	-0.0005109510601885692
-0.0005165296052356507	-0.0005148207709256121	-0.000510537456292067	-0.0005148534132028042	-0.0005109615641702142
-0.0005165441920869992	-0.0005148389341327901	-0.0005105474852443706	-0.0005148724811788578	-0.0005109719272520558
-0.0005165708033776672	-0.0005148587102426615	-0.0005105575304497391	-0.0005148914436572504	-0.0005109823253921738
-0.0005165881217825413	-0.0005148769913867577	-0.0005105675138568119	-0.0005149103016600245	-0.0005109926159934376
-0.0005166089474372378	-0.0005148966141413022	-0.0005105774807595425	-0.0005149290561349384	-0.0005110029716244273
-0.0005166250322692372	-0.0005149139886216664	-0.0005105873875500547	-0.0005149477081076992	-0.0005110131821122633
-0.0005166488066844345	-0.0005149333124453795	-0.0005105972742836837	-0.0005149662589460477	-0.0005110234638238134
-0.0005166687106547763	-0.0005149516700478924	-0.0005106071036522523	-0.0005149847095414557	-0.0005110337417361902
-0.0005166862132045863	-0.0005149710091390618	-0.0005106169303756446	-0.0005150030604264881	-0.0005110440339181955
-0.0005167142191790282	-0.0005149881675689256	-0.0005106267035596766	-0.0005150213128983674	-0.0005110541815642455
-0.0005167371377912854	-0.0005150070878507842	-0.000510636458589175	-0.0005150394678536803	-0.0005110642768359333
-0.0005167585044620622	-0.0005150249677467641	-0.0005106461527169258	-0.0005150575259128213	-0.00051107436798917
-0.00051678611301054	-0.000515043861533672	-0.0005106558457054348	-0.0005150754882040101	-0.0005110845121008855
-0.0005168002671796693	-0.0005150605567693122	-0.0005106654861176845	-0.0005150933556063699	-0.0005110945131767356
-0.0005168200792897296	-0.0005150790603612652	-0.0005106751409201662	-0.000515111128848014	-0.0005111044699513407
-0.0005168364179502718	-0.0005150964138017358	-0.00051068473372801	-0.0005151288087104844	-0.0005111143818057791
-0.0005168554056711996	-0.0005151148604397492	-0.0005106943055347384	-0.0005151463963906194	-0.0005111243083537569
-0.000516874035257877	-0.000515131096529663	-0.0005107038143077141	-0.000515163892751713	-0.0005111343484095312
-0.000516902966379287	-0.0005151491912953869	-0.0005107133261963623	-0.0005151812986557605	-0.0005111442830817119
-0.0005169309505921238	-0.0005151660806412507	-0.0005107228016250553	-0.00051519861463171	-0.0005111540563320821
-0.0005169537731120203	-0.000515184118905186	-0.0005107322666906599	-0.0005152158418420156	-0.0005111639271596594
-0.0005169723372137235	-0.0005151999777834865	-0.0005107416785002094	-0.0005152329813071779	-0.0005111736803692959
-0.0005169953899063736	-0.0005152176924037179	-0.0005107510609509125	-0.0005152500331448419	-0.000511183496803016
-0.0005170143033691122	-0.0005152341933656452	-0.000510760399390208	-0.0005152669986461072	-0.0005111931862072643
-0.0005170296493567624	-0.0005152518551975252	-0.0005107697294322601	-0.0005152838784971235	-0.0005112029406118862
-0.0005170470796361292	-0.0005152673609779641	-0.0005107790150523907	-0.0005153006738317264	-0.0005112125077793236
-0.0005170616458813698	-0.0005152847121261187	-0.0005107882941373336	-0.0005153173852381393	-0.0005112221925050522
-0.0005170776355666999	-0.0005153008249890007	-0.0005107975139056945	-0.0005153340137765094	-0.0005112318527835202
-0.0005170919252454505	-0.0005153181175710236	-0.0005108067567135137	-0.0005153505595230515	-0.0005112414804225865
-0.000517110839225844	-0.0005153334685975268	-0.000510815955996865	-0.0005153670237923005	-0.0005112509288442692
-0.0005171306439771241	-0.0005153504792786131	-0.0005108251308084243	-0.0005153834071291092	-0.0005112604852989979
-0.0005171507023981721	-0.0005153653544383004	-0.0005108342467053396	-0.0005153997103470413	-0.0005112700578772314
-0.0005171653218251397	-0.0005153821500163967	-0.00051084335423112	-0.0005154159337531202	-0.0005112795575071106
-0.0005171818363125401	-0.0005153971025422866	-0.0005108524191073113	-0.0005154320781480468	-0.0005112890788409375
-0.0005171989508545065	-0.0005154137631581842	-0.0005108614886979351	-0.0005154481443548137	-0.0005112985170294276
-0.0005172150178590485	-0.0005154282596897524	-0.0005108705133415682	-0.0005154641332597462	-0.0005113079811191019
-0.0005172359155116294	-0.0005154447250748813	-0.000510879528594026	-0.0005154800455505559	-0.0005113173602016838
-0.0005172537081553911	-0.0005154593388279405	-0.0005108884998835257	-0.0005154958812422894	-0.000511326767036966
-0.0005172698744043021	-0.0005154756898684817	-0.0005108974694756815	-0.0005155116415188867	-0.0005113360887433583
-0.0005172817974009421	-0.0005154904483588413	-0.0005109063798163107	-0.0005155273271874015	-0.0005113454387729852
-0.0005172955262476434	-0.0005155066678287571	-0.0005109152863524508	-0.0005155429388815033	-0.0005113547040871288
-0.0005173079617847452	-0.0005155208088943035	-0.0005109241340354275	-0.0005155584772206059	-0.0005113639983988287
-0.0005173210563552803	-0.0005155368179963688	-0.0005109329826930389	-0.000515573942974801	-0.0005113732299013016
-0.0005173370827367959	-0.0005155506897478124	-0.0005109418260109467	-0.0005155893366138879	-0.0005113825200185938
-0.000517351582515036	-0.0005155665380276741	-0.000510950646662966	-0.0005156046588576447	-0.0005113917028282771
-0.0005173618171968209	-0.0005155806873404372	-0.0005109594101044573	-0.0005156199103278405	-0.0005114009421460181
-0.000517378216154293	-0.0005155964307445185	-0.0005109681733733455	-0.0005156350915145339	-0.0005114100695408148
-0.000517394014798835	-0.0005156099639697547	-0.0005109768908912667	-0.000515650202676513	-0.0005114192422400853
-0.0005174003692860454	-0.0005156255167365466	-0.0005109856260438494	-0.0005156652446196315	-0.0005114283597539303
-0.0005174164144887237	-0.0005156399280276628	-0.0005109943108810063	-0.0005156802180564301	-0.0005114375105971759
-0.0005174288249907926	-0.0005156554715668113	-0.0005110029826137418	-0.0005156951239625036	-0.0005114466230469236
-0.0005174375555833082	-0.0005156684136434278	-0.0005110115956900534	-0.0005157099625540074	-0.0005114557258413805
-0.0005174517196627713	-0.0005156836652287703	-0.0005110202161500231	-0.0005157247341593654	-0.0005114647820027622
-0.0005174700648685521	-0.00051569831300946	-0.0005110288105089681	-0.0005157394396147599	-0.0005114738471211939
-0.0005174780191657316	-0.0005157136909773221	-0.0005110373900505417	-0.0005157540797289997	-0.000511482886045925
-0.0005174915227291134	-0.0005157268078076193	-0.0005110459242131817	-0.0005157686551558958	-0.0005114918945784564
-0.0005175064022787806	-0.0005157418130945247	-0.0005110544552579795	-0.0005157831664295441	-0.0005115008799111512
-0.0005175200387287375	-0.0005157548482199452	-0.0005110629418933184	-0.0005157976143770632	-0.000511509838848492
-0.0005175346076689332	-0.0005157697284015128	-0.0005110714289665899	-0.0005158119991536269	-0.0005115187723188179
-0.0005175491314035838	-0.0005157831948037438	-0.0005110798759560269	-0.0005158263295395779	-0.000511527724876719
-0.0005175589669944915	-0.0005157980101718385	-0.0005110883518801392	-0.0005158406106692585	-0.0005115366472882509
-0.0005175728381566594	-0.0005158103953746848	-0.0005110967718792404	-0.0005158548310977236	-0.0005115455151950277
-0.000517586009298486	-0.0005158249873622601	-0.0005111051721767158	-0.0005158690156280192	-0.0005115543818867173
-0.0005175998921802682	-0.0005158386244279053	-0.0005111135197353149	-0.0005158830951668469	-0.0005115632157921531
-0.0005176150119152388	-0.000515853280479411	-0.0005111218940825402	-0.0005158971817782142	-0.0005115720268787541
-0.0005176342268614958	-0.0005158658291217437	-0.0005111302330556693	-0.0005159111736613152	-0.0005115808235697753
-0.0005176436378026225	-0.0005158801966286353	-0.0005111385533285452	-0.0005159251064589359	-0.0005115896000756329
-0.0005176519867848426	-0.0005158924747128389	-0.0005111468285556021	-0.0005159389779398492	-0.0005115983505127855
-0.0005176682198656394	-0.0005159067090537925	-0.0005111551011327062	-0.0005159527896682261	-0.0005116070771483536
-0.0005176802708798298	-0.0005159193542448669	-0.0005111633356831792	-0.0005159665432904281	-0.0005116157803012814
-0.0005176901705704273	-0.0005159335197610193	-0.0005111715663611483	-0.0005159802400413894	-0.0005116244596015548
-0.000517703719702175	-0.0005159458705021065	-0.000511179762096522	-0.0005159938798873857	-0.0005116331158081163
-0.0005177171450574981	-0.0005159598949658597	-0.0005111879559521426	-0.0005160074639576148	-0.0005116417481148459
-0.0005177273781314993	-0.0005159717102636292	-0.0005111961098412389	-0.000516020992381189	-0.0005116503574798878
-0.0005177392203444657	-0.0005159855842466234	-0.0005112042648417908	-0.0005160344658696245	-0.0005116589297783994
-0.0005177500027379092	-0.000515997916423511	-0.0005112123819143631	-0.000516047884712148	-0.0005116674772262359
-0.0005177620139032365	-0.0005160117410762214	-0.0005112204951171459	-0.0005160612493423118	-0.0005116759993607983
-0.0005177805949173085	-0.0005160235343238733	-0.0005112285725580247	-0.0005160745602341641	-0.0005116845001277204
-0.0005177938857246543	-0.0005160371989347659	-0.0005112366496604191	-0.0005160878178028122	-0.000511692977218691
-0.0005178071082882069	-0.0005160492602538328	-0.0005112446871638362	-0.0005161010226610352	-0.0005117014336593369
-0.0005178272769498616	-0.000516062853370913	-0.0005112527214842978	-0.0005161141752816446	-0.0005117098659220313
-0.000517834818006913	-0.0005160746978353093	-0.0005112607246601993	-0.0005161272763450785	-0.0005117182412824789
-0.0005178479616191926	-0.0005160881692864172	-0.0005112687210634054	-0.0005161403263931062	-0.0005117265858712672
-0.0005178607495380211	-0.0005160995033590012	-0.000511276685851651	-0.0005161533262447516	-0.0005117349087180904
-0.000517866714894727	-0.000516112831188977	-0.0005112846483666843	-0.0005161662759873827	-0.000511743208045151
-0.0005178796617325302	-0.0005161243859584182	-0.0005112925705489201	-0.0005161791760567837	-0.0005117514873887892
-0.0005178927797177193	-0.0005161376366491277	-0.0005113005005201534	-0.0005161920268900713	-0.0005117597431879225
-0.0005179048839351519	-0.0005161487227607935	-0.0005113083965019344	-0.0005162048288067548	-0.000511767978918571
-0.000517917854974869	-0.0005161618438148535	-0.0005113162856671725	-0.0005162175820555258	-0.0005117761924928008
-0.0005179326064084658	-0.0005161733895331908	-0.0005113241391608961	-0.0005162302871852538	-0.0005117843859578847
-0.000517939961512788	-0.0005161864597728864	-0.0005113319938553409	-0.0005162429445636706	-0.0005117925926889299
-0.0005179559194139953	-0.0005161972955420734	-0.0005113398027145492	-0.000516255554690521	-0.0005118007869758199
-0.0005179714257163837	-0.0005162102170098539	-0.0005113476204553669	-0.0005162681178719503	-0.0005118089606283257
-0.0005179819353127253	-0.0005162219441302992	-0.0005113554009909925	-0.0005162806345286766	-0.0005118170787550583
-0.0005179940960599307	-0.0005162348799571786	-0.0005113631790847952	-0.0005162931049316896	-0.0005118252042981117
-0.0005180050250227872	-0.0005162459465857547	-0.0005113709245060305	-0.0005163055295189167	-0.0005118332800881114
-0.0005180227759790398	-0.0005162587056268977	-0.0005113786691629908	-0.0005163179085038575	-0.0005118413649485925
-0.0005180387727067388	-0.000516269407992875	-0.000511386376748212	-0.0005163302423390838	-0.0005118494359457634
-0.0005180504365322772	-0.0005162820508803049	-0.000511394085646586	-0.000516342531379399	-0.0005118574865950207
-0.0005180647366253741	-0.0005162928850648299	-0.0005114017599433874	-0.0005163547760131696	-0.0005118654825455222
-0.0005180753756525212	-0.0005163054525642982	-0.0005114094302567532	-0.0005163669765387973	-0.0005118734869883842
-0.0005180885617800023	-0.0005163160619684676	-0.0005114170664982062	-0.000516379133215638	-0.0005118814418379365
-0.0005181015555943394	-0.0005163285278414799	-0.0005114247077731975	-0.0005163912463562354	-0.0005118894063248094
-0.0005181142706575193	-0.0005163391798824702	-0.0005114323166371649	-0.0005164033162715343	-0.0005118973215865302
-0.0005181204206020655	-0.0005163515695302958	-0.0005114399205695842	-0.0005164153432894073	-0.0005119052465256399
-0.0005181387374081919	-0.0005163621642524566	-0.0005114474924887513	-0.0005164273277121742	-0.0005119131227869074
-0.0005181541236897988	-0.0005163744642985989	-0.0005114550594726442	-0.000516439269742463	-0.000511921008834216
-0.0005181633124001134	-0.0005163848810964709	-0.0005114625990662407	-0.0005164511700144344	-0.000511928845991995
-0.000518182166888418	-0.0005163970872739366	-0.0005114701453408854	-0.0005164630290570674	-0.0005119366933273829
-0.000518194112765623	-0.00051640728028299	-0.0005114776553546995	-0.0005164748473205712	-0.0005119444924544435
-0.0005182071803306197	-0.0005164193933992688	-0.0005114851664827568	-0.0005164866252233674	-0.0005119523017357536
-0.0005182217446118419	-0.0005164298295060067	-0.00051149264203462	-0.000516498363095777	-0.0005119600621656285
-0.0005182336056419746	-0.0005164418905585866	-0.0005115001144236114	-0.0005165100614067727	-0.0005119677976223275
-0.0005182404665412427	-0.000516452124512131	-0.0005115075639794231	-0.0005165217207718521	-0.0005119755138678451
-0.000518252981215286	-0.0005164640890641142	-0.0005115150129722825	-0.0005165333412804384	-0.0005119832463974652
-0.0005182617169517923	-0.0005164741686983919	-0.0005115224290338013	-0.0005165449228146332	-0.0005119909319451999
-0.0005182747703676609	-0.0005164860468391017	-0.0005115298401698449	-0.0005165564661383102	-0.0005119986285462188
-0.0005182905948085364	-0.0005164960181296594	-0.0005115372209670739	-0.0005165679716001896	-0.0005120062773133602
-0.0005183019276179359	-0.0005165078163456965	-0.0005115446076329901	-0.0005165794393833288	-0.0005120139375423031
-0.0005183173375482626	-0.0005165176355140572	-0.0005115519623230743	-0.0005165908699880031	-0.0005120215492436227
-0.0005183352563753593	-0.000516529351907999	-0.0005115593141154955	-0.0005166022638881562	-0.0005120291730073062
-0.0005183488223873543	-0.0005165392360927399	-0.000511566632784767	-0.0005166136207008516	-0.0005120367485482612
-0.0005183602174372924	-0.0005165508873107299	-0.0005115739534407583	-0.0005166249411318569	-0.0005120443360839105
-0.0005183745257305811	-0.0005165606890442668	-0.0005115812483214267	-0.0005166362253609172	-0.000512051875821707
-0.0005183903975841603	-0.000516572265242877	-0.0005115885432311048	-0.0005166474735733773	-0.0005120593912961467
-0.0005184078992728932	-0.0005165820458507411	-0.0005115958099119436	-0.0005166586860491696	-0.0005120668884349964
-0.0005184230700548943	-0.0005165935530294923	-0.000511603076161909	-0.0005166698630527699	-0.0005120744037431127
-0.0005184361008577127	-0.0005166032108664938	-0.0005116103095027308	-0.0005166810047292673	-0.0005120818720382
-0.0005184478386254843	-0.0005166146416018967	-0.0005116175393481616	-0.0005166921115850485	-0.0005120893528752246
-0.000518459302536496	-0.0005166242619247189	-0.0005116247416428175	-0.0005167031842951003	-0.000512096786495772
-0.0005184715919116479	-0.0005166356237432696	-0.0005116319454632108	-0.0005167142232621273	-0.0005121042328572795
-0.0005184793618411869	-0.0005166450935197998	-0.0005116391125933473	-0.0005167252288321344	-0.0005121116312032997
-0.0005184887794236382	-0.0005166563783513157	-0.0005116462938582588	-0.0005167362016781691	-0.0005121190430166001
-0.0005184983686964447	-0.0005166657724198945	-0.0005116534347982865	-0.0005167471417447123	-0.0005121264078265617
-0.0005185114811831951	-0.0005166769872487476	-0.0005116605815364829	-0.0005167580495050126	-0.0005121337496368514
-0.0005185218705575825	-0.0005166865576521846	-0.0005116676945745621	-0.0005167689251482463	-0.0005121410727565703
-0.0005185333309659277	-0.0005166977235363779	-0.0005116748154970671	-0.0005167797691144818	-0.0005121484155671395
-0.0005185469552607703	-0.0005167070945113176	-0.0005116818939369983	-0.0005167905814375743	-0.0005121557124656568
-0.000518558656992762	-0.000516718179954412	-0.0005116889882562238	-0.0005168013625756954	-0.0005121630230090192
-0.0005185689919891521	-0.0005167273790604072	-0.0005116960445714045	-0.0005168121126784241	-0.0005121703227187283
-0.0005185819184017114	-0.0005167383899875124	-0.0005117031091419438	-0.0005168228321425224	-0.0005121776071687958
-0.0005185945489169084	-0.0005167475520402023	-0.0005117101394261263	-0.0005168335211546265	-0.000512184839350275
-0.000518607128765906	-0.0005167584988260308	-0.0005117171773855559	-0.0005168441799732358	-0.0005121920736842693
-0.0005186204790310775	-0.0005167675700682879	-0.0005117241811503077	-0.0005168548087763305	-0.0005121992558420815
-0.000518632015545278	-0.0005167784502376028	-0.0005117311904397318	-0.0005168654077009737	-0.0005122064678157836
-0.000518645085709321	-0.000516787766095516	-0.0005117381596531034	-0.0005168759769364797	-0.0005122136674294408
-0.0005186572975140267	-0.0005167986086911397	-0.000511745142392466	-0.0005168865165644319	-0.0005122208540725027
-0.000518665414309993	-0.0005168075161893459	-0.0005117520888118746	-0.0005168970269165134	-0.0005122279875434501
-0.0005186789419268596	-0.0005168182652529944	-0.0005117590422522689	-0.0005169075082188612	-0.0005122351348883556
-0.0005186875459658286	-0.0005168271771777792	-0.0005117659556620136	-0.0005169179605909681	-0.0005122422352595901
-0.0005186991449228547	-0.0005168378677362439	-0.0005117728790418999	-0.0005169283842893435	-0.0005122493505697924
-0.0005187104530710009	-0.0005168467064320854	-0.0005117797716399706	-0.00051693877943724	-0.0005122564547052515
-0.0005187190930881018	-0.0005168573342925191	-0.0005117866719756123	-0.0005169491462476441	-0.0005122635456886449
-0.0005187310282170391	-0.0005168660444530729	-0.0005117935340538237	-0.0005169594848409909	-0.0005122706201854013
-0.0005187444674564143	-0.0005168766058712269	-0.0005118004026999941	-0.0005169697954353103	-0.0005122776789755379
-0.0005187509893393305	-0.0005168853768121682	-0.000511807239556159	-0.0005169800781077554	-0.0005122847219843063
-0.0005187636028882819	-0.0005168958858983791	-0.0005118140893219378	-0.0005169903330416155	-0.0005122917505127453
-0.0005187772006397801	-0.0005169046375939786	-0.0005118208984268382	-0.0005170005603867992	-0.0005122987630411786
-0.0005187844727203197	-0.0005169150898489744	-0.000511827715863111	-0.0005170107604063484	-0.0005123057603141663
-0.0005187986723322708	-0.0005169237152234859	-0.0005118345009030663	-0.0005170209331696881	-0.0005123127418952256
-0.000518814037966897	-0.0005169341028338975	-0.0005118412948466937	-0.0005170310789183138	-0.0005123197089041705
-0.0005188232249045033	-0.0005169426555418098	-0.0005118480520905221	-0.0005170411976804068	-0.0005123266604617148
-0.0005188366258733554	-0.0005169529834680171	-0.0005118548176875443	-0.0005170512897109487	-0.000512333634089952
-0.0005188445589734105	-0.0005169614115757665	-0.0005118615512371677	-0.0005170613551399892	-0.0005123406303767864
-0.0005188496834131667	-0.000516971676301533	-0.0005118682932743368	-0.0005170713941299949	-0.0005123476047485641
-0.0005188574862748153	-0.0005169801733395536	-0.0005118749990912904	-0.0005170814068459607	-0.0005123545745184375
-0.0005188693613723767	-0.0005169903892571412	-0.0005118817128682416	-0.0005170913937025104	-0.0005123615037164405
-0.0005188766647526873	-0.0005169988381261742	-0.0005118884020029939	-0.0005171013544900105	-0.0005123684182814045
-0.0005188902402335404	-0.0005170089978484241	-0.0005118951069075525	-0.0005171112893401572	-0.0005123753134034647
-0.0005188972036438762	-0.0005170173805125765	-0.0005119017755805525	-0.0005171211984871863	-0.0005123821555887633
-0.000518905903580572	-0.0005170274830481529	-0.0005119084525309967	-0.0005171310818695047	-0.0005123890513703487
-0.0005189129782978595	-0.0005170358398828605	-0.000511915095325872	-0.0005171409401407224	-0.0005123959354125464
-0.0005189263189256655	-0.0005170458889077941	-0.0005119217430453761	-0.0005171507728526238	-0.0005124027263247615
-0.0005189377087196386	-0.0005170541527403581	-0.0005119283515363597	-0.0005171605804647987	-0.0005124095329093601
-0.0005189502604299645	-0.0005170641441757044	-0.0005119349718259028	-0.0005171703630784555	-0.0005124163523284494
-0.0005189595520342993	-0.0005170723971151545	-0.0005119415633013478	-0.0005171801210157663	-0.0005124230633695713
-0.0005189722668893247	-0.0005170823378107273	-0.0005119481619025063	-0.0005171898543834539	-0.0005124298058526522
-0.0005189842929995425	-0.0005170904987731753	-0.0005119547227909822	-0.0005171995631352562	-0.0005124365343012761
-0.0005189988180246135	-0.0005171003833067067	-0.0005119612935567046	-0.0005172092475706393	-0.0005124432432092259
-0.0005190142010793569	-0.0005171085319120827	-0.0005119678382821051	-0.0005172189077923584	-0.0005124499108567881
-0.0005190291809458957	-0.0005171183670066957	-0.0005119744029739438	-0.0005172285440424909	-0.0005124566308201366
-0.0005190393382818332	-0.0005171264356199508	-0.0005119809261539832	-0.0005172381564257993	-0.0005124632732241508
-0.0005190528036119015	-0.0005171362164934582	-0.0005119874566561446	-0.0005172477448705461	-0.0005124699412244145
-0.0005190656315238534	-0.0005171442776382165	-0.0005119939573165112	-0.000517257309703953	-0.0005124765607644258
-0.0005190801229615541	-0.0005171540103721488	-0.0005120004651476877	-0.0005172668511640245	-0.0005124831964420343
-0.0005190905300749384	-0.0005171620134674822	-0.0005120069431024826	-0.0005172763695360163	-0.0005124898210439302
-0.0005191002837590998	-0.0005171716952042594	-0.0005120134191545697	-0.0005172858648624692	-0.0005124964329475772
-0.0005191149450616538	-0.0005171795281125983	-0.000512019879600928	-0.0005172953371197136	-0.0005125030299637399
-0.0005191290272540649	-0.0005171891505600728	-0.0005120263268564272	-0.0005173047865804904	-0.0005125096125083756
-0.0005191424866029879	-0.0005171970067656965	-0.000512032768093523	-0.0005173142132548433	-0.0005125161800080772
-0.0005191531854313032	-0.0005172065828850244	-0.0005120391995208981	-0.0005173236173974967	-0.0005125227335141412
-0.0005191609287681448	-0.0005172144711521052	-0.0005120456191156486	-0.0005173329989527414	-0.0005125292715648722
-0.0005191695256912367	-0.0005172240032069251	-0.0005120520340638542	-0.000517342358237983	-0.000512535796989151
-0.0005191813681917429	-0.000517231848036806	-0.0005120584315756429	-0.0005173516952021757	-0.0005125423070986535
-0.0005191921143404101	-0.0005172413311844679	-0.0005120648290491162	-0.0005173610101675307	-0.0005125488038565852
-0.0005192018822377249	-0.0005172490463358424	-0.0005120711996144643	-0.0005173703030757005	-0.000512555285502078
-0.0005192141200508494	-0.0005172584754039673	-0.0005120775632129858	-0.0005173795742488169	-0.0005125617545142264
-0.0005192231939035503	-0.000517266198921675	-0.0005120838965786471	-0.000517388823627181	-0.0005125682241446711
-0.0005192323973479625	-0.0005172755840960319	-0.0005120902372289786	-0.0005173980514948558	-0.0005125746684992067
-0.0005192407622592867	-0.0005172832522621092	-0.0005120965555448413	-0.0005174072578141067	-0.0005125811118219324
-0.0005192502337663449	-0.0005172925892946916	-0.0005121028817807853	-0.0005174164428397415	-0.0005125875283297692
-0.000519258875666337	-0.0005173002353839305	-0.00051210917317742	-0.0005174256066603308	-0.000512593943942404
-0.0005192669075114007	-0.0005173095271652603	-0.0005121154735878211	-0.0005174347493600402	-0.0005126003339157931
-0.0005192762247879951	-0.0005173170983456276	-0.0005121217478599239	-0.0005174438710665501	-0.000512606722918694
-0.0005192862152220435	-0.000517326341516023	-0.0005121280301993734	-0.0005174529715865471	-0.0005126130865920559
-0.0005192957469261307	-0.0005173338385712501	-0.0005121342791482071	-0.0005174620514327052	-0.0005126194489083829
-0.0005193048708187069	-0.0005173430340567464	-0.0005121405322931714	-0.0005174711105262455	-0.0005126257866833787
-0.0005193127871403161	-0.0005173503948568056	-0.0005121467617015835	-0.0005174801492815295	-0.0005126321328980812
-0.0005193233246629278	-0.0005173595390003037	-0.0005121529987454131	-0.0005174891677264305	-0.0005126384342991881
-0.0005193298337386274	-0.0005173670252558285	-0.0005121592040142044	-0.0005174981659359494	-0.0005126447310809675
-0.0005193409246549225	-0.0005173761361650021	-0.0005121654175448203	-0.0005175071440561736	-0.0005126510138952059
-0.0005193512225919648	-0.0005173834583399297	-0.000512171606353811	-0.0005175161023249517	-0.0005126572840792282
-0.0005193616326619381	-0.0005173925164262574	-0.0005121778033782339	-0.0005175250409834795	-0.0005126635428030542
-0.0005193720679111215	-0.0005173997670985238	-0.0005121839671412434	-0.0005175339599424226	-0.0005126697881553332
-0.0005193808643814368	-0.00051740877940779	-0.0005121901361809561	-0.000517542859387679	-0.0005126760221928424
-0.0005193924907914138	-0.0005174160830753985	-0.0005121962819032239	-0.000517551739226614	-0.0005126822427420248
-0.00051940175495591	-0.0005174250584887594	-0.0005122024352433999	-0.0005175605998106644	-0.0005126884522938057
-0.000519412175763327	-0.0005174322622582677	-0.0005122085572876506	-0.0005175694411285922	-0.0005126946730388898
-0.0005194249694496308	-0.0005174411915437163	-0.0005122146866967328	-0.0005175782633111087	-0.0005127008506237884
-0.0005194364903967218	-0.0005174484210992838	-0.0005122207923815309	-0.000517587066543853	-0.0005127070386203716
-0.0005194482458422384	-0.0005174573131416089	-0.0005122269065402688	-0.0005175958508329945	-0.0005127132010923606
-0.0005194559032020259	-0.0005174645096460778	-0.0005122329930683015	-0.0005176046163030095	-0.0005127193652991219
-0.0005194639596500436	-0.0005174733609703821	-0.0005122390834240026	-0.0005176133630876036	-0.000512725504351723
-0.0005194723761490497	-0.0005174805719358997	-0.0005122451464954119	-0.0005176220909783139	-0.0005127316446102203
-0.000519486921711812	-0.0005174893859500187	-0.0005122512178447846	-0.0005176308003495749	-0.0005127377747875053
-0.0005195019954166849	-0.0005174965441535434	-0.0005122572551652303	-0.0005176395486321143	-0.0005127438945349737
-0.0005195109136075174	-0.0005175053160265489	-0.0005122633056594998	-0.0005176483111111829	-0.0005127500022937761
-0.0005195229617508276	-0.0005175123712306013	-0.0005122693323543427	-0.0005176571397641318	-0.0005127560976310941
-0.0005195312107109467	-0.0005175210985340182	-0.0005122753612937633	-0.0005176658494827768	-0.0005127621822102285
-0.0005195368976583773	-0.0005175281417641381	-0.0005122813606892047	-0.0005176745831872204	-0.0005127682644383992
-0.0005195470869887217	-0.0005175368315373395	-0.0005122873611668277	-0.0005176833187334524	-0.000512774315532279
-0.0005195602146382755	-0.0005175437336486664	-0.0005122933568317059	-0.0005176920198005376	-0.0005127803649211027
-0.0005195688912192162	-0.0005175523780518575	-0.0005122993369283508	-0.0005177006798951709	-0.0005127863885303691
-0.0005195781348087827	-0.0005175593394442571	-0.0005123053144236442	-0.000517709321943267	-0.0005127924219684631
-0.000519589443152352	-0.00051756795311692	-0.0005123112650359774	-0.0005177179440508031	-0.0005127984125021569
-0.000519596036848555	-0.0005175748150603791	-0.0005123172193434793	-0.0005177265467409444	-0.000512804400034451
-0.0005196074019047523	-0.0005175833870262116	-0.0005123231587281621	-0.0005177351304062004	-0.0005128103980879537
-0.000519618503796282	-0.0005175902559995722	-0.0005123290939404639	-0.0005177436957002994	-0.0005128163462082825
-0.0005196259691095066	-0.0005175987941946792	-0.0005123350059490161	-0.0005177522426176622	-0.0005128223104351962
-0.0005196398896389697	-0.000517605564558829	-0.0005123409236201454	-0.0005177607715448026	-0.0005128282352101636
-0.0005196518160405473	-0.0005176140624424871	-0.0005123468218917058	-0.000517769282466169	-0.0005128341436623845
-0.0005196592403028704	-0.0005176208893706601	-0.0005123527303917208	-0.0005177777755524586	-0.0005128400393424485
-0.0005196691195652695	-0.000517629357665463	-0.0005123586120904468	-0.0005177862510244414	-0.000512845925021562
-0.0005196769837236264	-0.000517636046093874	-0.0005123644906239758	-0.0005177947090250849	-0.0005128517996727636
-0.0005196835250470014	-0.0005176444718973628	-0.0005123703527590003	-0.0005178031496928994	-0.0005128577956192288
-0.0005196910952717499	-0.0005176511849484855	-0.0005123762154038791	-0.0005178115730759111	-0.0005128639007230338
-0.0005197045950489771	-0.0005176595794832105	-0.0005123820531050075	-0.000517819979380282	-0.0005128699860905569
-0.0005197156778373662	-0.0005176662643480891	-0.0005123878881179456	-0.0005178283686915217	-0.0005128761159230909
-0.0005197284424377843	-0.0005176746250519272	-0.0005123937114429949	-0.0005178367412008168	-0.0005128821284269554
-0.0005197393730128842	-0.0005176812730035821	-0.0005123995407926604	-0.0005178450970680124	-0.0005128881093030518
-0.0005197490855675696	-0.0005176895996467631	-0.0005124053437176366	-0.0005178534365147319	-0.0005128941595518222
-0.000519759299497779	-0.0005176962226807121	-0.0005124111443199533	-0.0005178617596021786	-0.0005129001150001678
-0.0005197646316134632	-0.0005177045163566345	-0.0005124169335608252	-0.0005178700665465758	-0.0005129061011697971
-0.0005197788257182539	-0.0005177111002144124	-0.0005124227224765915	-0.0005178783573977353	-0.0005129120487601823
-0.0005197891113234642	-0.0005177193603546125	-0.0005124284879133047	-0.0005178866323414839	-0.0005129180231685153
-0.0005197957800257355	-0.0005177259219641147	-0.0005124342523214395	-0.0005178948914780328	-0.0005129239329291149
-0.000519807277190402	-0.0005177341499588096	-0.0005124400035391309	-0.0005179031350088863	-0.000512929844359858
-0.0005198200795730323	-0.0005177406705646813	-0.0005124457620980718	-0.0005179113628655098	-0.0005129358503909132
-0.0005198316533235464	-0.0005177488655608363	-0.00051245148848831	-0.0005179195752637881	-0.0005129418060460603
-0.0005198437654738602	-0.0005177553674635208	-0.0005124572226466344	-0.0005179277722399055	-0.0005129476327885463
-0.0005198586532633835	-0.0005177635311834014	-0.0005124629324850641	-0.0005179359539760819	-0.0005129534751979597
-0.0005198723035584986	-0.000517769989851708	-0.0005124686522599927	-0.0005179441204398812	-0.0005129594055055974
-0.0005198835342492165	-0.0005177781210955067	-0.000512474351007462	-0.0005179522717913435	-0.0005129652169427028
-0.0005198943042989722	-0.0005177845666036713	-0.0005124800456627547	-0.0005179604077804702	-0.0005129711142211115
-0.0005199039075366405	-0.0005177926675717376	-0.0005124857177192026	-0.0005179685285740334	-0.0005129768967125592
-0.0005199166536971353	-0.0005177990621401434	-0.0005124914069878155	-0.0005179766342853944	-0.0005129827265661075
-0.0005199254302101806	-0.0005178071305389342	-0.0005124970767283458	-0.0005179847250158191	-0.0005129884687616731
-0.0005199354622038362	-0.0005178135364547628	-0.0005125027445031082	-0.0005179928008460539	-0.000512994267558697
-0.0005199439780413462	-0.0005178215764139651	-0.0005125083734989429	-0.0005180008618460044	-0.0005129999830099323
-0.0005199556787483318	-0.000517827923816634	-0.0005125140214243208	-0.0005180089080742157	-0.0005130057545229303
-0.0005199667426666755	-0.0005178359310807653	-0.000512519662833416	-0.0005180169396717443	-0.0005130114401230778
-0.0005199760743120277	-0.0005178422815476487	-0.0005125252742966247	-0.0005180249567064192	-0.000513017181563224
-0.0005199873052138437	-0.0005178502602778387	-0.0005125308957935016	-0.0005180329592121991	-0.0005130228389981743
-0.0005199972817229871	-0.0005178565483524342	-0.0005125364994295635	-0.0005180409474731813	-0.0005130285550008263
-0.0005200068780720103	-0.0005178644947032232	-0.0005125421065711963	-0.0005180489214910482	-0.0005130342326668842
-0.0005200200229492782	-0.0005178707892787046	-0.0005125476931098006	-0.0005180568814345393	-0.0005130399075593025
-0.0005200307198440098	-0.00051787870767597	-0.0005125532782160987	-0.0005180648275113507	-0.0005130455440890603
-0.0005200378147254271	-0.0005178849410706374	-0.0005125588477239995	-0.0005180727598196498	-0.0005130511517257847
-0.0005200456402504201	-0.0005178928277294161	-0.0005125644148070143	-0.0005180806784156266	-0.0005130567702876804
-0.0005200540155072977	-0.0005178990547027932	-0.0005125699678738497	-0.0005180885833851958	-0.0005130623911175701
-0.0005200574418639098	-0.0005179069129828682	-0.0005125755188567404	-0.0005180964747893625	-0.0005130680003603537
-0.000520064170853127	-0.0005179130983770834	-0.0005125810497334279	-0.0005181043526500643	-0.0005130735975297366
-0.0005200712055625838	-0.0005179209271100075	-0.0005125865762913951	-0.0005181122170888023	-0.0005130791829319171
-0.0005200824707806723	-0.000517927077753956	-0.0005125921040509275	-0.0005181200681853715	-0.0005130847562895196
-0.0005200906923729773	-0.0005179348766087949	-0.000512597609908089	-0.0005181279059860924	-0.0005130903194716623
-0.0005201036474403855	-0.0005179409746074961	-0.0005126031224740558	-0.0005181357305827485	-0.000513095869845214
-0.0005201126643089424	-0.0005179487436409567	-0.0005126086230133883	-0.0005181435420219215	-0.0005131014418129165
-0.0005201197894618888	-0.0005179548974843928	-0.0005126141067136079	-0.0005181513403442571	-0.000513107008108082
-0.0005201318710454144	-0.0005179626442628004	-0.0005126195962314661	-0.0005181591257080706	-0.0005131125657071254
-0.00052014071983691	-0.0005179686442182049	-0.0005126250812343126	-0.0005181668980830244	-0.0005131181118866755
-0.000520151086889055	-0.0005179763554051871	-0.0005126305438154788	-0.000518174657603629	-0.0005131236468264818
-0.0005201587212571984	-0.0005179824213543633	-0.0005126360062034669	-0.0005181824042452682	-0.0005131291374906547
-0.0005201652901616103	-0.0005179901114913695	-0.0005126414418785599	-0.000518190138130826	-0.0005131346435466123
-0.0005201755125319401	-0.0005179961739632027	-0.0005126468848318272	-0.0005181978592848832	-0.0005131401440711269
-0.0005201836370378491	-0.0005180038394488504	-0.0005126523136383023	-0.0005182055678991118	-0.0005131456355043218
-0.000520192668097117	-0.0005180098161838963	-0.0005126577371081022	-0.000518213263981039	-0.000513151116543019
-0.000520199817115967	-0.0005180174512222085	-0.0005126631496306453	-0.0005182209477043314	-0.0005131565870905379
-0.0005202083403499367	-0.0005180234447843913	-0.0005126685593904775	-0.0005182286190057548	-0.0005131620467318683
-0.0005202208337479105	-0.0005180310565773065	-0.0005126739653498224	-0.0005182362780580764	-0.0005131674966189088
-0.0005202307842349601	-0.0005180370598054952	-0.000512679344049664	-0.0005182439248274803	-0.0005131729366070915
-0.0005202383195185137	-0.0005180446484124571	-0.0005126847306576325	-0.0005182515594557161	-0.0005131783665107447
-0.0005202490920073723	-0.0005180504980928072	-0.0005126901114615296	-0.0005182591819059317	-0.0005131837862918743
-0.0005202597601850717	-0.0005180580529914657	-0.0005126954785898258	-0.0005182667923145963	-0.0005131891961332421
-0.0005202689124928526	-0.0005180640430550501	-0.0005127008371149441	-0.0005182743906946499	-0.0005131945964662745
-0.0005202790467850984	-0.0005180715837892467	-0.0005127061991776434	-0.0005182819771385447	-0.0005131999875330198
-0.0005202875455481407	-0.0005180775476225384	-0.0005127115305062922	-0.0005182895516535612	-0.0005132053689999844
-0.0005202988509589628	-0.0005180850637319945	-0.000512716865273345	-0.0005182971142903595	-0.0005132107413500803
-0.0005203115159069457	-0.000518090938151154	-0.0005127221997425948	-0.000518304665117647	-0.0005132160945699578
-0.0005203219218804821	-0.0005180984236998287	-0.0005127275122566339	-0.0005183122041567286	-0.0005132214343972523
-0.0005203322487849585	-0.0005181041926354426	-0.0005127328277778125	-0.0005183197314397139	-0.0005132267776231948
-0.0005203415862548424	-0.0005181116484366732	-0.0005127381268797199	-0.0005183272470527139	-0.0005132321117991829
-0.0005203530399257768	-0.000518117449819065	-0.0005127434303321173	-0.0005183347510278127	-0.000513237437029041
-0.0005203643054978826	-0.0005181248848508586	-0.0005127487167254243	-0.0005183422434316066	-0.0005132427536794694
-0.000520379259589016	-0.0005181307104063361	-0.0005127540002618698	-0.0005183497242835955	-0.0005132480606828513
-0.0005203885981268469	-0.0005181381248088152	-0.0005127592801522233	-0.000518357193659373	-0.0005132533599371688
-0.0005203974557592922	-0.0005181439038464202	-0.0005127645448215246	-0.00051836465157962	-0.000513258649367762
-0.0005204068782196625	-0.0005181512924669722	-0.0005127698081850287	-0.0005183720981542315	-0.0005132639307234043
-0.0005204130986997213	-0.0005181569830746936	-0.0005127750535113722	-0.0005183795333151884	-0.0005132692026646955
-0.0005204264087133167	-0.0005181643438891628	-0.0005127802980036569	-0.0005183869571526742	-0.0005132744662488381
-0.0005204383443194105	-0.00051817019934546	-0.0005127855320964909	-0.000518394369747846	-0.0005132797205805131
-0.0005204442297710367	-0.000518177549223921	-0.0005127907643354887	-0.0005184017711312624	-0.0005132849678473873
-0.000520453546430295	-0.0005181833684552862	-0.0005127959738364848	-0.0005184091615104842	-0.0005132902052850696
-0.0005204599551711735	-0.0005181906941874243	-0.0005128011864092238	-0.0005184165406254639	-0.0005132956111617828
-0.00052046746259037	-0.0005181963599191549	-0.0005128064004851719	-0.0005184239084668953	-0.0005133006022653751
-0.0005204791087583682	-0.000518203653830807	-0.0005128115924254856	-0.0005184312650780716	-0.0005133058234289637
-0.0005204888613573042	-0.0005182092840191061	-0.000512816783151004	-0.000518438610495795	-0.0005133111597029085
-0.0005204986925468576	-0.000518216554897016	-0.0005128219688311094	-0.0005184459447406795	-0.000513316146023897
-0.0005205116974515817	-0.0005182223578880312	-0.0005128271475035538	-0.0005184532678848441	-0.0005133213375664283
-0.0005205211723406892	-0.0005182296191268108	-0.0005128323264373068	-0.0005184605799510208	-0.0005133266975640533
-0.0005205343386154532	-0.000518235346446976	-0.0005128374876789402	-0.0005184678810472193	-0.0005133316341661769
-0.0005205419162596776	-0.0005182425811247416	-0.0005128426458732597	-0.000518475171134222	-0.0005133368049007884
-0.0005205496505768418	-0.0005182481266127431	-0.0005128477921208607	-0.0005184824503573833	-0.0005133419594299101
-0.0005205587375900061	-0.0005182553302643925	-0.000512852936910077	-0.0005184897186540008	-0.0005133473155153984
-0.0005205698507412823	-0.0005182610404642826	-0.0005128580718765501	-0.0005184969761574643	-0.0005133522193428926
-0.0005205814098410907	-0.0005182682336665833	-0.0005128632012072417	-0.0005185042228165921	-0.0005133576061580477
-0.0005205904048805434	-0.0005182736582846654	-0.0005128683094518999	-0.0005185114587878268	-0.0005133624825796872
-0.0005205979153129817	-0.0005182808136180738	-0.0005128734225875256	-0.0005185186840052121	-0.000513367618098713
-0.0005206051707411207	-0.0005182868661059746	-0.0005128785313707	-0.0005185258987238199	-0.0005133727271674771


==> maxvolnmf/figures/div_conv_mean_50_500_5.txt <==
-5.6065571733062306e-6	-5.60654575726786e-6	-5.60654575726786e-6	-5.606545522951567e-6	-5.606545522951567e-6
-5.742858095279127e-6	-5.742857410169406e-6	-5.742848662189261e-6	-5.934866929693761e-6	-3.2550208739286107e-6
-5.8128079396955485e-6	-5.813104325961972e-6	-5.8026039516163196e-6	-6.283118825793708e-6	-3.5987243899450637e-6
-5.964381474876277e-6	-6.015492716984834e-6	-5.949385546374955e-6	-6.570834119254303e-6	-3.0000997939249027e-6
-6.1801529784368065e-6	-6.1884835151356825e-6	-6.05897025025439e-6	-6.826661828679907e-6	-1.1494383718112724e-6
-6.365440047609627e-6	-6.363363152222177e-6	-6.18431504504909e-6	-7.0604801763185645e-6	-2.020234118284704e-6
-6.36609311399162e-6	-6.619009536615004e-6	-6.335954330712174e-6	-7.275467569095945e-6	3.973971264222394e-7
-6.405231240703347e-6	-6.809458917391192e-6	-6.462546372010252e-6	-7.473942168818471e-6	-1.5820200751548951e-6
-6.5116075298235195e-6	-6.9622340960783675e-6	-6.540212807496083e-6	-7.657576735463379e-6	-1.6614586166555771e-6
-6.547505464182734e-6	-7.076908181441386e-6	-6.641847119174079e-6	-7.827957396521248e-6	-4.0006237014546405e-6
-6.660440426572941e-6	-7.2102253659611745e-6	-6.750890528171383e-6	-7.986347234479388e-6	-1.4517474976135304e-6
-6.78056332248908e-6	-7.347756838779752e-6	-6.855845063673097e-6	-8.133877478307288e-6	-3.744319786684745e-6
-6.94138107827436e-6	-7.472232539588287e-6	-6.918502300063119e-6	-8.271774153462615e-6	-9.420306408818302e-7
-6.986414297656605e-6	-7.589304800199577e-6	-7.006937216173838e-6	-8.400912995652661e-6	-1.7744496390648928e-6
-7.064770478246004e-6	-7.707866392376163e-6	-7.107158504575083e-6	-8.522014165119096e-6	-8.985495353402599e-7
-7.167344216757364e-6	-7.819464000601693e-6	-7.199524981342852e-6	-8.635736668257006e-6	-2.8893325778117163e-6
-7.260954182104226e-6	-7.90817087247759e-6	-7.252928011233889e-6	-8.742669089629901e-6	-1.715980850140379e-6
-7.338519250054425e-6	-7.989953297749882e-6	-7.329453935123243e-6	-8.84343255374978e-6	-2.081685616152671e-6
-7.424170392165716e-6	-8.089103514356043e-6	-7.413552245011381e-6	-8.93854287815878e-6	-1.5012017961058879e-6
-7.47220251146035e-6	-8.179830331110439e-6	-7.4934581164538475e-6	-9.02837850289383e-6	-3.576551499555716e-6
-7.544573597000603e-6	-8.272429279100978e-6	-7.541248647696165e-6	-9.11329832791468e-6	-2.617340526818784e-6
-7.5932689071828615e-6	-8.381747993521448e-6	-7.610699600597433e-6	-9.19372280550404e-6	-4.766346701639282e-6
-7.692054995137203e-6	-8.45802057232694e-6	-7.673457856017506e-6	-9.27001048371878e-6	-1.4016620476491916e-6
-7.76453973699249e-6	-8.528173154971793e-6	-7.744968945962198e-6	-9.342433289501308e-6	-3.282232940657489e-6
-7.82682617095157e-6	-8.602324272786554e-6	-7.796759093528291e-6	-9.411232011583338e-6	-2.7349347008643827e-6
-7.884092645484816e-6	-8.673037709853865e-6	-7.86299290871154e-6	-9.476630509095e-6	-2.8915935899364893e-6
-7.96233598500797e-6	-8.737465099084335e-6	-7.919621021488044e-6	-9.53884037508043e-6	-2.8677193863506864e-6
-8.030664029156806e-6	-8.78746556728914e-6	-7.983337600791082e-6	-9.598041865926799e-6	-4.808887699623595e-6
-8.096397670282277e-6	-8.84415326638262e-6	-8.027677134808839e-6	-9.654404781063807e-6	-1.2658284917642341e-6
-8.155271343061656e-6	-8.897459295986348e-6	-8.084607447726525e-6	-9.708107118731002e-6	-2.083787029236271e-6
-8.235075072417904e-6	-8.937548653221143e-6	-8.126054186414905e-6	-9.75929479177801e-6	-4.277603830325489e-6
-8.29815983835273e-6	-8.98834607889334e-6	-8.180929747774232e-6	-9.808130483255868e-6	-1.5932008423825118e-6
-8.341284305967403e-6	-9.042118795889686e-6	-8.223293857803527e-6	-9.854853863342791e-6	-1.416524182951425e-6
-8.383186052790422e-6	-9.096175542197937e-6	-8.276363910171864e-6	-9.899561114733175e-6	-4.122116116177689e-6
-8.444666639156148e-6	-9.149667220529456e-6	-8.316084710884713e-6	-9.942365299553303e-6	-2.2165615013809176e-6
-8.49742886273038e-6	-9.199202336450738e-6	-8.36460691563109e-6	-9.983430466602872e-6	-3.6664500946822867e-6
-8.535829965473085e-6	-9.248527133522742e-6	-8.400948601604765e-6	-1.0022832075741994e-5	-3.8724358469064415e-6
-8.559227819865207e-6	-9.287719445169293e-6	-8.448702067585328e-6	-1.0060647796210993e-5	-4.724236223136301e-6
-8.609509861940963e-6	-9.333194104638392e-6	-8.495239709344824e-6	-1.0096943461631505e-5	-4.107637954662563e-6
-8.641500355911378e-6	-9.382545969773817e-6	-8.544697713661028e-6	-1.0131797217909871e-5	-2.788044979687896e-6
-8.675232270777231e-6	-9.417303311760902e-6	-8.57800337504941e-6	-1.0165271659183992e-5	-1.2184842913872568e-6
-8.722843062287814e-6	-9.453432806291746e-6	-8.621184566910714e-6	-1.0197443926563772e-5	-3.2122028651422885e-6
-8.77374192000409e-6	-9.494168009252143e-6	-8.655820161030624e-6	-1.0228358101105895e-5	-1.0589212331740333e-6
-8.814687312946461e-6	-9.527409443266127e-6	-8.698752921641753e-6	-1.025805221620081e-5	-2.3773098431986846e-7
-8.833371595817713e-6	-9.559340018923036e-6	-8.727187165095688e-6	-1.0286581195883596e-5	4.271057347492799e-7
-8.87655434383067e-6	-9.601352659135247e-6	-8.765827435054964e-6	-1.0314042077935117e-5	-5.108006073969402e-7
-8.923875708484816e-6	-9.63679727579647e-6	-8.796449980318152e-6	-1.0340419684384143e-5	2.2953857656700048e-6
-8.950988003988458e-6	-9.67379701732855e-6	-8.834393866225835e-6	-1.0370019496373394e-5	-5.942680822353607e-7
-8.976353679446685e-6	-9.71462866733096e-6	-8.864043962207557e-6	-1.0399535798580249e-5	6.425172549240673e-7
-9.022225121645718e-6	-9.749273671187465e-6	-8.901532093155342e-6	-1.0426327649147791e-5	-1.3243365372955428e-6
-9.047046084383217e-6	-9.780683920869246e-6	-8.927215263511217e-6	-1.045283098722596e-5	5.07896281244242e-7
-9.076835278088193e-6	-9.808628851790063e-6	-8.962437711456691e-6	-1.0478244401828813e-5	-3.776073540918743e-7
-9.106544475643004e-6	-9.838682976678433e-6	-8.991388303520173e-6	-1.0502616250098652e-5	2.210898414648926e-6
-9.145856155947183e-6	-9.86703540987671e-6	-9.02661744820064e-6	-1.0523192075838152e-5	-2.9074761817929747e-7
-9.163226465752554e-6	-9.88800906331739e-6	-9.052509307215296e-6	-1.055337805781419e-5	3.316053426050495e-6
-9.19242332379613e-6	-9.915995183124033e-6	-9.085211672545999e-6	-1.0577638030599395e-5	-3.209963443537953e-6
-9.208818693221229e-6	-9.945722170354886e-6	-9.106537400137324e-6	-1.0601552917310282e-5	-2.8336323960519024e-6
-9.2399177916793e-6	-9.97140396180306e-6	-9.137228720458613e-6	-1.0624571158965598e-5	-3.5606426111802104e-6
-9.268883288389483e-6	-9.992754873220871e-6	-9.162842237013676e-6	-1.0646723814017589e-5	-5.5098565000065905e-6
-9.28734267539864e-6	-1.001286692657333e-5	-9.194354582819433e-6	-1.0668074695965723e-5	-4.286402200724802e-6
-9.314223502670943e-6	-1.0039697293417925e-5	-9.216862893267178e-6	-1.0688661708826384e-5	-4.781277627960187e-6
-9.351703654042488e-6	-1.006360146577659e-5	-9.246049752308883e-6	-1.0708522248020264e-5	-6.3724555225302695e-6
-9.37846158389103e-6	-1.0086154061882907e-5	-9.266801020861285e-6	-1.0727666333927184e-5	-4.6309466712011945e-6
-9.390598730842027e-6	-1.010826293163606e-5	-9.2944746836919e-6	-1.074609535590404e-5	-5.6710295412033005e-6
-9.413417683702024e-6	-1.0130037213032702e-5	-9.31695428262264e-6	-1.0763857032582552e-5	-5.4876133872738e-6
-9.450054025872898e-6	-1.0153141838533442e-5	-9.344358522683052e-6	-1.078093241816393e-5	-3.194931193274788e-6
-9.47794149133915e-6	-1.0172229801859081e-5	-9.368327774755489e-6	-1.079739171387549e-5	-2.510044767461411e-6
-9.505733181331604e-6	-1.019058708947553e-5	-9.394740463881882e-6	-1.0813282868041873e-5	-3.976891359524995e-6
-9.510685543442633e-6	-1.0208548067117236e-5	-9.416996605146711e-6	-1.0828705419090236e-5	-3.417057090172297e-6
-9.540812785531792e-6	-1.0226366385737586e-5	-9.442825135212253e-6	-1.0843693623372825e-5	-5.3649100018778135e-6
-9.56406487403365e-6	-1.024779801418926e-5	-9.458963271408243e-6	-1.085828603845085e-5	-5.440969670014375e-6
-9.576781722281973e-6	-1.0264950674439622e-5	-9.482716669649386e-6	-1.0872504611392561e-5	-4.664249441683713e-6
-9.591269760322138e-6	-1.0281815979208547e-5	-9.504319535226098e-6	-1.0886371433705918e-5	-4.806601403209691e-6
-9.615758103616426e-6	-1.0301325308580304e-5	-9.528694869132197e-6	-1.0899894462859447e-5	-6.260743482867425e-6
-9.633034855422873e-6	-1.0317977413941761e-5	-9.54845754130624e-6	-1.091309506913031e-5	-1.3741082162126085e-6
-9.64949167297077e-6	-1.0335552215196115e-5	-9.57178767847912e-6	-1.0925986229824227e-5	-4.601445461051052e-6
-9.677221330951307e-6	-1.0352459511054555e-5	-9.585949391843848e-6	-1.0938578182118205e-5	-3.550988541909196e-6
-9.702273215915962e-6	-1.0367521764656614e-5	-9.60713985457832e-6	-1.095087366615987e-5	-3.856709920590551e-6
-9.735377121254827e-6	-1.0381353327575838e-5	-9.625600582502008e-6	-1.096288268951817e-5	-3.930180539365856e-6
-9.748280004169552e-6	-1.0397178381168657e-5	-9.64696312023014e-6	-1.0974608927788676e-5	-2.428394823824567e-6
-9.76124549012382e-6	-1.0414684365381897e-5	-9.662416068449816e-6	-1.098605735739119e-5	-4.9260996665131355e-6
-9.784561087106227e-6	-1.042862019810343e-5	-9.682984900658591e-6	-1.0997234089494662e-5	-2.99257026240844e-6
-9.805833956625547e-6	-1.0445554806015673e-5	-9.700511858173536e-6	-1.1008143024689142e-5	-5.394349419486672e-6
-9.814553277806802e-6	-1.0462999130229823e-5	-9.720824918593026e-6	-1.1018794173228948e-5	-5.777699323709644e-6
-9.828788335395842e-6	-1.0475699936801461e-5	-9.73694596098851e-6	-1.1029186851934177e-5	-4.89894486801158e-6
-9.84982633237967e-6	-1.0490913289510962e-5	-9.755734366256144e-6	-1.1039327209770832e-5	-6.454327626360996e-6
-9.86792646912231e-6	-1.050840586592983e-5	-9.771434149999522e-6	-1.104921943107832e-5	-3.752239479127029e-6
-9.887873718752503e-6	-1.0523847785120718e-5	-9.789052581892635e-6	-1.1058873924459143e-5	-6.366628729634011e-6
-9.895865580412861e-6	-1.0538014601047638e-5	-9.802630877691984e-6	-1.1068309481497151e-5	-4.695405928463589e-6
-9.908072318752899e-6	-1.055041074279627e-5	-9.820835230416922e-6	-1.1077518521618994e-5	-5.884712007901589e-6
-9.930189725181588e-6	-1.0561629636026262e-5	-9.83742833407229e-6	-1.1086511313288625e-5	-6.547438899402501e-6
-9.939126641737708e-6	-1.0574387739750598e-5	-9.855525700145131e-6	-1.1095257672072066e-5	-6.494834154306674e-6
-9.948892900034603e-6	-1.0585402129402947e-5	-9.868975605127563e-6	-1.1103750074378538e-5	-6.504814648594588e-6
-9.968688718687004e-6	-1.0596329129847052e-5	-9.88486223936604e-6	-1.1111989425797465e-5	-5.69965146005674e-6
-9.986617674335262e-6	-1.0609865889299331e-5	-9.896235092623023e-6	-1.1119971090867763e-5	-4.44144168199416e-6
-1.001468517381434e-5	-1.062046999915077e-5	-9.912586961400036e-6	-1.1127674957958882e-5	-5.28885239173288e-6
-1.0022968035296203e-5	-1.0630234175721283e-5	-9.926032878660843e-6	-1.1135064023228978e-5	-4.092885372329142e-6
-1.003207888711747e-5	-1.0641585579977253e-5	-9.941399942153263e-6	-1.1142133207050919e-5	-6.4403367870890966e-6
-1.0049522820940395e-5	-1.0653723396578807e-5	-9.95400171800436e-6	-1.1148874124968456e-5	-7.185787372494782e-6
-1.0065496807178718e-5	-1.0665875074086232e-5	-9.969644682177395e-6	-1.1155297906036253e-5	-6.442162870948844e-6
-1.008471235881052e-5	-1.0677884559675097e-5	-9.981191883285535e-6	-1.1161442898791117e-5	-4.8035386386135056e-6
-1.0096184486862035e-5	-1.068673457506368e-5	-9.995141191521733e-6	-1.116734536233506e-5	-3.3599561470668164e-6
-1.0113606564192936e-5	-1.0693039801740428e-5	-1.0006077197680903e-5	-1.1173042407892673e-5	-4.459575928584125e-6
-1.012861096914793e-5	-1.0702190059772115e-5	-1.0020059597123298e-5	-1.117855964056911e-5	-5.8322500391311975e-6
-1.0145463003019102e-5	-1.0711114362413927e-5	-1.0031061399917056e-5	-1.1183908009097163e-5	-5.328285047731981e-6
-1.0161679130430005e-5	-1.0720358581891552e-5	-1.0044815459886352e-5	-1.118910082169e-5	-5.879027994540948e-6
-1.0182302585306381e-5	-1.0730952484460806e-5	-1.0057304278796074e-5	-1.1194176041860087e-5	-6.1121230532684925e-6
-1.0197442621673492e-5	-1.0740974643170651e-5	-1.0071930577554819e-5	-1.1199163405694011e-5	-5.22407044521909e-6
-1.0213525088331474e-5	-1.075004876097785e-5	-1.0082314578571149e-5	-1.1204004611941474e-5	-4.7390679295018205e-6
-1.0221250405617271e-5	-1.0759458568051102e-5	-1.0095633130836713e-5	-1.1208710461154012e-5	-5.236869766666621e-6
-1.0234748082217738e-5	-1.0769730400895722e-5	-1.0107491459679312e-5	-1.1213281992400331e-5	-6.309812868098571e-6
-1.0241364785277604e-5	-1.0778019611665679e-5	-1.0120400830822e-5	-1.1217725776972763e-5	-4.65030124685241e-6
-1.0248526551706528e-5	-1.0785787140619076e-5	-1.0129966001885858e-5	-1.122205138267431e-5	-6.4932857516586755e-6
-1.0260799123903907e-5	-1.079490870412022e-5	-1.0142728783054536e-5	-1.1226246249991107e-5	-5.410932858181175e-6
-1.027823307198352e-5	-1.0802264002889498e-5	-1.0151697689876648e-5	-1.1230304991686531e-5	-2.227647091446001e-6
-1.0297700274850365e-5	-1.0808427723418592e-5	-1.0164305866393563e-5	-1.1234224296851615e-5	-3.918400973452354e-6
-1.0301839793350446e-5	-1.0816014675943921e-5	-1.017483288218739e-5	-1.1237992995576063e-5	-6.105946727893564e-6
-1.0310069926475778e-5	-1.082362848812099e-5	-1.018665555588835e-5	-1.1241624647048648e-5	-4.820431561892095e-6
-1.0331633225356553e-5	-1.083199193440535e-5	-1.0196840203534133e-5	-1.124512720632028e-5	-6.971425733570667e-6
-1.0339533230522756e-5	-1.0839261705841111e-5	-1.020892468080874e-5	-1.1248533203249309e-5	-4.9840015954303995e-6
-1.0353002899478704e-5	-1.0846002054818313e-5	-1.0218118869438736e-5	-1.125185938799367e-5	-5.485034576041097e-6
-1.0364402366861515e-5	-1.085272093240139e-5	-1.0229018881645992e-5	-1.1255102982539949e-5	-6.963122711502993e-6
-1.0370722106207656e-5	-1.0858541878703045e-5	-1.023786857972192e-5	-1.125826471673746e-5	-7.115566046894189e-6
-1.038109433191271e-5	-1.0865522979540206e-5	-1.0248642035945532e-5	-1.1261354971701624e-5	-4.681002827016489e-6
-1.039378508291722e-5	-1.0871526378200943e-5	-1.0256374155239992e-5	-1.1264403934957308e-5	-7.225477194501928e-6
-1.0405397036708628e-5	-1.0876103001386102e-5	-1.0267436403118094e-5	-1.1267390745667792e-5	-6.827154240233284e-6
-1.04165616735964e-5	-1.0882848137939691e-5	-1.027581448260662e-5	-1.1270252975400335e-5	-6.51299359952992e-6
-1.0424947553328788e-5	-1.08892739955268e-5	-1.0286173484668565e-5	-1.127301069885157e-5	-6.3805241313954785e-6
-1.0433923457275166e-5	-1.0895510606134753e-5	-1.0293151423252698e-5	-1.1275674046901724e-5	-4.783079515912503e-6
-1.0439280821076995e-5	-1.09017941328004e-5	-1.030292963929034e-5	-1.127826415766875e-5	-6.443733462720494e-6
-1.0451400606740267e-5	-1.0907933377709101e-5	-1.031139230805956e-5	-1.128079264571372e-5	-2.1011497062031954e-6
-1.045345522475352e-5	-1.0913348099451183e-5	-1.0321751073888259e-5	-1.12832909868713e-5	-7.4905386849640826e-6
-1.0462255697414703e-5	-1.091940491805663e-5	-1.0328253102340068e-5	-1.1285764579364154e-5	-8.283965259934333e-6
-1.0473249636250112e-5	-1.0925937594767395e-5	-1.0337679187669679e-5	-1.1288217664819268e-5	-7.679424640996618e-6
-1.0483076318000343e-5	-1.0931101558271837e-5	-1.0345599875931143e-5	-1.1290661413093627e-5	-7.1236600037581664e-6
-1.0496086445719795e-5	-1.093612043000428e-5	-1.0354965439374395e-5	-1.129309479002995e-5	-6.2788727699072535e-6
-1.050546987680019e-5	-1.094233014211118e-5	-1.0360851751950846e-5	-1.1295515458547452e-5	-7.369435834071419e-6
-1.0512250113836087e-5	-1.094779004822907e-5	-1.0369866542507514e-5	-1.1297920724560601e-5	-6.403344353552686e-6
-1.051935337770501e-5	-1.0953271827452266e-5	-1.037830145578439e-5	-1.1300311279010523e-5	-7.1997690330541465e-6
-1.0524834266486653e-5	-1.0960121480753525e-5	-1.0388028586765363e-5	-1.1302702816012864e-5	-4.703181721842457e-6
-1.0534327984506395e-5	-1.0964993770833369e-5	-1.0394557029342837e-5	-1.1305091750459387e-5	-5.922603891796683e-6
-1.0540244414174124e-5	-1.0970025538609523e-5	-1.0403027013865136e-5	-1.1307471209053619e-5	-5.620831203196328e-6
-1.0545171338358e-5	-1.0975935097387154e-5	-1.0409886558113318e-5	-1.1309843760590117e-5	-5.5959327763747405e-6
-1.0557302931542695e-5	-1.0980515476352671e-5	-1.0417675124904117e-5	-1.131220273469905e-5	-5.2772541856987975e-6
-1.0566098213309574e-5	-1.0984365283710737e-5	-1.042373276310703e-5	-1.131455952715252e-5	-7.892838620170267e-6
-1.057323156233458e-5	-1.0990024003193813e-5	-1.0432483420926798e-5	-1.1316910565510147e-5	-6.946066379369885e-6
-1.057911592159309e-5	-1.0995243452331757e-5	-1.0439230738133562e-5	-1.1319252421036535e-5	-7.573891628237031e-6
-1.058943780225045e-5	-1.1000740439374022e-5	-1.044756748931412e-5	-1.1321579950399491e-5	-6.727538092397303e-6
-1.0597032361437552e-5	-1.1007491836975635e-5	-1.045315667962235e-5	-1.1323902766414476e-5	-7.785628012714895e-6
-1.0599747956927945e-5	-1.101365838805591e-5	-1.046102110196621e-5	-1.1326213294254796e-5	-7.172391845289168e-6
-1.0607643084114118e-5	-1.1018104774269764e-5	-1.0467391878986452e-5	-1.132851539169686e-5	-7.997113912824924e-6
-1.061389132570847e-5	-1.1023279225967901e-5	-1.047551677151759e-5	-1.1330808083497215e-5	-8.272797572475655e-6
-1.0617499075798041e-5	-1.102813900149602e-5	-1.048064876221178e-5	-1.1333076017090156e-5	-6.724172474396097e-6
-1.0624338534791465e-5	-1.10328940198298e-5	-1.0488428622353739e-5	-1.1335273757009475e-5	-6.7292644886029155e-6
-1.0629327805044617e-5	-1.1037654838296233e-5	-1.0494080277666359e-5	-1.1337444485099534e-5	-6.297325798903952e-6
-1.0636862328855964e-5	-1.1042305059063756e-5	-1.0501559403589345e-5	-1.1339588049626298e-5	-6.358838373156992e-6
-1.064190501868899e-5	-1.1047800649698382e-5	-1.0507265889220156e-5	-1.1341707999283416e-5	-5.182022625848132e-6
-1.0646485181033343e-5	-1.1053190008636377e-5	-1.0515063454687966e-5	-1.13438073906381e-5	-4.779901264028079e-6
-1.065230196966426e-5	-1.1056962718679225e-5	-1.0520611752053238e-5	-1.1345890185401294e-5	-6.350491350825167e-6
-1.065956899430009e-5	-1.1060547669512296e-5	-1.052810712908561e-5	-1.1347957882594005e-5	-7.346211310536796e-6
-1.0663831643730003e-5	-1.1065430521957218e-5	-1.0533942034946295e-5	-1.1350011344648726e-5	-7.048059852163583e-6
-1.0669378596817415e-5	-1.1069034708411879e-5	-1.054154338557498e-5	-1.1352047043527696e-5	-9.275363754933967e-6
-1.0675399574255992e-5	-1.1072294105797393e-5	-1.0546891433300733e-5	-1.1354069525507266e-5	-9.115523359933575e-6
-1.0681085688185183e-5	-1.107700005989004e-5	-1.0554130257687765e-5	-1.1356089842757377e-5	-6.532786343815708e-6
-1.06869245059941e-5	-1.108061177489782e-5	-1.055849248726786e-5	-1.1358117623971258e-5	-7.518873959327515e-6
-1.069201452441323e-5	-1.1083205786889064e-5	-1.0565436427995542e-5	-1.1360123452319754e-5	-7.2558364066899975e-6
-1.0701805132894531e-5	-1.108708005987861e-5	-1.0571324854651103e-5	-1.1362112619651354e-5	-6.571585686707007e-6
-1.070580398707201e-5	-1.1090384095563056e-5	-1.0578025611625054e-5	-1.136407911421367e-5	-7.06116450043864e-6
-1.0709636559129782e-5	-1.1093902016290454e-5	-1.0582514704970296e-5	-1.1366023179959948e-5	-8.063800421644416e-6
-1.0718607441331623e-5	-1.1098557938039846e-5	-1.0589229716948171e-5	-1.1367941533491774e-5	-7.165646665361108e-6
-1.072476652899611e-5	-1.1101705634766822e-5	-1.0594725666924768e-5	-1.136983787427866e-5	-5.3898556823318165e-6
-1.0732131552360239e-5	-1.110505804658606e-5	-1.0601193971487044e-5	-1.1371709947532642e-5	-6.037200854270565e-6
-1.0739538148674877e-5	-1.1109061472428606e-5	-1.0605536410198236e-5	-1.1373562951926509e-5	-8.803123511492043e-6
-1.0741199502359271e-5	-1.1112598953357541e-5	-1.0612007556328436e-5	-1.1375411672729765e-5	-7.1065089581818674e-6
-1.0746299074582628e-5	-1.1115412928054996e-5	-1.0617061294949246e-5	-1.1377237792481916e-5	-8.931476013181032e-6
-1.0753296762240919e-5	-1.1117904007825368e-5	-1.0623674689823732e-5	-1.1379051133973108e-5	-5.081510085771403e-6
-1.0758269423856527e-5	-1.1121107755024512e-5	-1.062835034531533e-5	-1.1380846439915073e-5	-7.675954940224266e-6
-1.0764533078446136e-5	-1.1124007666240432e-5	-1.0634627805005128e-5	-1.138263013415932e-5	-8.973338641758014e-6
-1.077313638761242e-5	-1.1127142328429994e-5	-1.0638940979745234e-5	-1.13843986983163e-5	-4.0517028626318265e-6
-1.0779015229722204e-5	-1.1129988295764746e-5	-1.064468419994239e-5	-1.1386157333126507e-5	-7.682215323510768e-6
-1.078316873566733e-5	-1.1132750708100658e-5	-1.0648721243898474e-5	-1.1387908016744146e-5	-7.76387420646743e-6
-1.0789258004912205e-5	-1.1135477104819676e-5	-1.0654865324060973e-5	-1.1389653049954846e-5	-9.015055421143099e-6
-1.0793485100773664e-5	-1.1138204446308957e-5	-1.0659520612704925e-5	-1.1391389366328635e-5	-6.258847712428232e-6
-1.0796716493854637e-5	-1.114132020074526e-5	-1.0665410371747257e-5	-1.1393121553104014e-5	-8.277219636977085e-6
-1.0803790632952235e-5	-1.11446174767187e-5	-1.0669533295240668e-5	-1.1394856130735508e-5	-8.968016908942477e-6
-1.080917328104448e-5	-1.1146887342132499e-5	-1.067475926171332e-5	-1.1396588565800296e-5	-7.052117112522117e-6
-1.0810599126254157e-5	-1.1149078658178828e-5	-1.0678934200130352e-5	-1.1398321431837903e-5	-7.019867378195896e-6
-1.0816282542832956e-5	-1.1151979840617667e-5	-1.0684320012213287e-5	-1.140003276880813e-5	-8.070457275408427e-6
-1.0823372819174605e-5	-1.1154118492660032e-5	-1.0688086259242885e-5	-1.1401722406675222e-5	-7.120788197948695e-6
-1.0826108429103232e-5	-1.1155945873556452e-5	-1.0693774296895481e-5	-1.140339174602905e-5	-7.601256546154529e-6
-1.083095831361594e-5	-1.1158492610562378e-5	-1.0698171195002115e-5	-1.14050428983999e-5	-7.793182404705113e-6
-1.0836360827392704e-5	-1.1160723372004567e-5	-1.0703800433313928e-5	-1.1406677683852635e-5	-8.168530605572015e-6
-1.0841146318348086e-5	-1.1162922393362354e-5	-1.0707121211303785e-5	-1.140829086076368e-5	-9.201094143691776e-6
-1.0848273041453318e-5	-1.116561355241484e-5	-1.0712493608336993e-5	-1.140988656655569e-5	-8.36922255988558e-6
-1.0850518579843471e-5	-1.1168099087631089e-5	-1.0716757805236887e-5	-1.1411464936504792e-5	-8.594699695618078e-6
-1.0856530323013638e-5	-1.1170549732461246e-5	-1.0722107063278258e-5	-1.1413019098850328e-5	-7.015851387257994e-6
-1.0859554660087693e-5	-1.1173127039987553e-5	-1.0725806850686767e-5	-1.1414557026716857e-5	-5.398184931799515e-6
-1.086570352138238e-5	-1.1175397349189273e-5	-1.073069049763623e-5	-1.1416076043067685e-5	-6.850698636043601e-6
-1.0868763433509042e-5	-1.1177108550986086e-5	-1.0734109282114268e-5	-1.1417584078136457e-5	-8.08706110540859e-6
-1.0873063793544834e-5	-1.1178842488742405e-5	-1.0739282732848293e-5	-1.1419079686644605e-5	-7.082415585560871e-6
-1.0878408773995147e-5	-1.11808399436877e-5	-1.0742951867199682e-5	-1.1420569243848374e-5	-6.565251069256613e-6
-1.0880909924461517e-5	-1.118264815170299e-5	-1.0748048377237172e-5	-1.1422054056876763e-5	-8.583236906305788e-6
-1.0886478874626876e-5	-1.1184760810362754e-5	-1.0751713281353899e-5	-1.1423540422342082e-5	-8.494553762181837e-6
-1.0890075057344733e-5	-1.1186915137495257e-5	-1.0756639106122965e-5	-1.1425009268639275e-5	-9.548999827734901e-6
-1.0894091470449219e-5	-1.1188655345715207e-5	-1.0759875914578184e-5	-1.1426465966549243e-5	-6.883569672702991e-6
-1.0899519107168785e-5	-1.1190847137891492e-5	-1.07648069259764e-5	-1.1427917676822245e-5	-8.537206399962036e-6
-1.090258838467213e-5	-1.1192583737534009e-5	-1.0768469910103021e-5	-1.1429362286809503e-5	-7.407235065250387e-6
-1.090599455416205e-5	-1.1194200800475453e-5	-1.0773368059018286e-5	-1.1430799943960714e-5	-8.24787442656298e-6
-1.091213276894291e-5	-1.11963687279634e-5	-1.0776873187837916e-5	-1.1432224741849823e-5	-8.22411052452051e-6
-1.0915590732871084e-5	-1.1198064320808172e-5	-1.078160951314517e-5	-1.1433643349012993e-5	-9.48789957910458e-6
-1.0920170215358593e-5	-1.1199344659228524e-5	-1.0785105348963215e-5	-1.1435054296687378e-5	-6.19649330764312e-6
-1.0921193645693782e-5	-1.1201386347113281e-5	-1.0789556061229739e-5	-1.1436454629672233e-5	-6.53591338612538e-6
-1.0924914955582142e-5	-1.1203202814182875e-5	-1.0792374228810232e-5	-1.1437846233263648e-5	-8.430529737612048e-6
-1.09309747151884e-5	-1.1204908988814327e-5	-1.0796816441722791e-5	-1.143924403882168e-5	-8.168648308309918e-6
-1.0934021214830027e-5	-1.1206583654116246e-5	-1.0800020708295169e-5	-1.1440643040397852e-5	-6.701036701140244e-6
-1.0939148966794962e-5	-1.120823542959679e-5	-1.0804532931414973e-5	-1.1442029767689929e-5	-6.996418871644985e-6
-1.0945171026702025e-5	-1.1209783746284967e-5	-1.0807483150774536e-5	-1.1443411493692175e-5	-7.560866965632877e-6
-1.0947180915389127e-5	-1.1211636281164133e-5	-1.0811951102465237e-5	-1.1444792064661402e-5	-6.065632012648872e-6
-1.0952106465506241e-5	-1.1213199626965489e-5	-1.0815288028877007e-5	-1.1446180427783562e-5	-8.181240550461098e-6
-1.0956633758459023e-5	-1.1214668846464538e-5	-1.0819692846709032e-5	-1.1447546190949869e-5	-7.2971236398607226e-6
-1.0958377012308704e-5	-1.1216376185473464e-5	-1.0822285285345187e-5	-1.1448896960109942e-5	-6.8648646772319445e-6
-1.0961668418381458e-5	-1.1217965734959603e-5	-1.0826523959939075e-5	-1.1450204675932975e-5	-7.7611029421293e-6
-1.0968473566000635e-5	-1.1219167037796042e-5	-1.0829787517994832e-5	-1.145146734136595e-5	-5.063918844898721e-6
-1.0971910962281563e-5	-1.1220626384242605e-5	-1.0833952596445743e-5	-1.1452672413066162e-5	-6.668552859906641e-6
-1.0975870720373989e-5	-1.1222241882855397e-5	-1.0836689504290217e-5	-1.1453838211222745e-5	-6.991736918645368e-6
-1.0981064714601628e-5	-1.1223471396008946e-5	-1.0840550708354293e-5	-1.1454988315876579e-5	-7.876924268315358e-6
-1.0983561300901593e-5	-1.122489455955021e-5	-1.0843652313638832e-5	-1.1456136060998631e-5	-7.889507060390409e-6
-1.098862198664759e-5	-1.122651474857898e-5	-1.0847812670297033e-5	-1.1457265377975273e-5	-6.420856766508102e-6
-1.0993664507544091e-5	-1.1227756631595507e-5	-1.0850426027446871e-5	-1.1458388240538521e-5	-6.12901532422395e-6
-1.099439823551547e-5	-1.12290984065221e-5	-1.0854434957489832e-5	-1.1459516662715996e-5	-6.941579545352015e-6
-1.0998045024685019e-5	-1.1230517382426712e-5	-1.0857379453689318e-5	-1.1460643489657242e-5	-8.366158183633426e-6
-1.1002946603115446e-5	-1.1231744200666025e-5	-1.086126375047162e-5	-1.146175821912313e-5	-5.9620262392686185e-6
-1.100665929076151e-5	-1.1233169141632101e-5	-1.086352626304877e-5	-1.1462867529125868e-5	-7.0267083468024345e-6
-1.1012118719281942e-5	-1.1234563334142136e-5	-1.0867373545518454e-5	-1.1463969394699814e-5	-7.554540088050367e-6
-1.1014676644202223e-5	-1.1235668146326458e-5	-1.0870343556210213e-5	-1.1465063201132492e-5	-8.499162288476668e-6
-1.1018378823564938e-5	-1.1237039854086466e-5	-1.087422107010952e-5	-1.1466148057451346e-5	-7.727634114101196e-6
-1.101940423848746e-5	-1.1238525659687964e-5	-1.0876687202969469e-5	-1.1467224600169559e-5	-8.949010761217272e-6
-1.1024690342921936e-5	-1.1239573892208151e-5	-1.0880476104755292e-5	-1.1468292198739626e-5	-8.129462029526366e-6
-1.1030466118706227e-5	-1.1240881496297896e-5	-1.0883278056015865e-5	-1.1469346875776873e-5	-8.640086639185032e-6
-1.103209509394488e-5	-1.1242421962204558e-5	-1.0887010521503174e-5	-1.1470390037544089e-5	-8.069325259976927e-6
-1.1034446439141021e-5	-1.1243517026784955e-5	-1.0889119406792653e-5	-1.147142193530447e-5	-8.074192302431177e-6
-1.1039464744634045e-5	-1.1244563307447172e-5	-1.0892721924996808e-5	-1.1472443599342729e-5	-8.65284059602344e-6
-1.1041665604789667e-5	-1.1245882271660645e-5	-1.0895740902249503e-5	-1.1473452454900228e-5	-8.661578576260626e-6
-1.1045933607334728e-5	-1.1247140836634214e-5	-1.0899424890099213e-5	-1.147444910673652e-5	-6.8962989965205e-6
-1.1048347086728567e-5	-1.1248585808499353e-5	-1.0901382904318773e-5	-1.1475442458695075e-5	-8.575149104859309e-6
-1.1050275743691282e-5	-1.1249742623781026e-5	-1.0904870756732282e-5	-1.1476425280934155e-5	-8.486449167177813e-6
-1.1053852041601543e-5	-1.1250860533719287e-5	-1.0907947355755828e-5	-1.1477402793955093e-5	-6.813341143851993e-6
-1.1057506712326987e-5	-1.1252284040320166e-5	-1.0911614624393241e-5	-1.1478377091345775e-5	-8.694403716453373e-6
-1.1059078304953847e-5	-1.1253625486031735e-5	-1.0914730990144474e-5	-1.147934946149173e-5	-7.611551560617241e-6
-1.1061936700930625e-5	-1.1254628835680343e-5	-1.0918287943299585e-5	-1.1480321948192676e-5	-8.598246856134007e-6
-1.1063781045309646e-5	-1.1255877716644048e-5	-1.0920930070899434e-5	-1.1481295775327244e-5	-7.46971684309533e-6
-1.1066659782330592e-5	-1.1257349089782018e-5	-1.0924351652197823e-5	-1.1482270368339966e-5	-7.739477833176349e-6
-1.1069585100685928e-5	-1.1258824459926748e-5	-1.0926335603240764e-5	-1.148325075112365e-5	-7.906993659721154e-6
-1.1072914977461088e-5	-1.126008722306622e-5	-1.0929649373978174e-5	-1.1484239384026518e-5	-7.793218782206346e-6
-1.107566806719699e-5	-1.1261288607604377e-5	-1.093238476673619e-5	-1.1485228518193884e-5	-7.819729460834438e-6
-1.1077590247507364e-5	-1.126232932264443e-5	-1.0935735456720289e-5	-1.1486224200611694e-5	-7.846849994952054e-6
-1.1080038924646086e-5	-1.1263586010999731e-5	-1.0937871552640587e-5	-1.1487215282102705e-5	-6.815641015044554e-6
-1.108232843491176e-5	-1.1264936972676639e-5	-1.0941099144033375e-5	-1.1488205408962735e-5	-6.635202135454064e-6
-1.1084615612696458e-5	-1.1266226835257084e-5	-1.0943868701356848e-5	-1.1489207010918677e-5	-6.284686796761709e-6
-1.1088140553664315e-5	-1.1267667222751351e-5	-1.0947132322341535e-5	-1.1490191970000804e-5	-7.1018490717919234e-6
-1.1089785317530096e-5	-1.1268875051792732e-5	-1.0948880814872842e-5	-1.1491153081562592e-5	-7.579956483082489e-6
-1.1090275728018976e-5	-1.1269678862648357e-5	-1.0951963679677745e-5	-1.1492088389376218e-5	-7.502673349130671e-6
-1.109294521761933e-5	-1.127048027570437e-5	-1.0954457924620856e-5	-1.1493013288213052e-5	-7.958221992172087e-6
-1.109496606906109e-5	-1.12716042235138e-5	-1.0957590966431146e-5	-1.1493933198502289e-5	-6.263089972324697e-6
-1.1097191923980818e-5	-1.1272573620417633e-5	-1.0959054396839666e-5	-1.1494854578877624e-5	-7.317388873805126e-6
-1.1100260120292483e-5	-1.1273748752028551e-5	-1.0962023104594678e-5	-1.1495775573272362e-5	-7.964330016334154e-6
-1.110350921947245e-5	-1.1274823919180661e-5	-1.0964833846845444e-5	-1.149669578733697e-5	-5.706203329035276e-6
-1.1107081495372556e-5	-1.1275788051718756e-5	-1.0967973838671416e-5	-1.1497607157697801e-5	-9.181993236459783e-6
-1.1109147718866417e-5	-1.1276775440992297e-5	-1.0969800326664891e-5	-1.1498514717235651e-5	-8.29638096652066e-6
-1.1112092527465378e-5	-1.1277494230832852e-5	-1.0972734584023265e-5	-1.1499407454844092e-5	-7.6684404073907e-6
-1.1113571274774993e-5	-1.1278349340870272e-5	-1.0974739418986962e-5	-1.1500287981229692e-5	-8.448404927713894e-6
-1.1115307877200396e-5	-1.127927551006132e-5	-1.0977634929621876e-5	-1.15011523632038e-5	-7.0077726219013106e-6
-1.1117801527022013e-5	-1.1280185486487744e-5	-1.0979245774092722e-5	-1.1502001962736285e-5	-6.944488922838391e-6
-1.112049557258973e-5	-1.128124015945547e-5	-1.098201639331511e-5	-1.1502838383637676e-5	-8.90199263035647e-6
-1.1123325022530538e-5	-1.1282261168223375e-5	-1.0984114691405777e-5	-1.1503665595216839e-5	-9.322909075865493e-6
-1.1124991847021361e-5	-1.1283016072454074e-5	-1.0987012788714723e-5	-1.1504489801804638e-5	-7.31183630857514e-6
-1.1126917948882684e-5	-1.128386981640781e-5	-1.098937548459351e-5	-1.1505311293180512e-5	-8.503727503662113e-6
-1.1129697340357979e-5	-1.1284767267146437e-5	-1.0992229363908436e-5	-1.1506132964664335e-5	-7.449194689599753e-6
-1.113168915578434e-5	-1.1285713261203306e-5	-1.0994576937958445e-5	-1.1506953272848225e-5	-9.590883336769492e-6
-1.11334951605541e-5	-1.1286644102307089e-5	-1.0997398674074344e-5	-1.150777110336504e-5	-7.911706782677575e-6
-1.113568056716464e-5	-1.1287691128417888e-5	-1.0998800685861887e-5	-1.1508585012032553e-5	-7.760491494970589e-6
-1.113741949835351e-5	-1.1288523520780018e-5	-1.1001467525717945e-5	-1.1509398747655491e-5	-6.6931986876703916e-6
-1.1139235416378475e-5	-1.12891306525293e-5	-1.1004017258580104e-5	-1.151020687104631e-5	-9.707836666209942e-6
-1.1141260494759515e-5	-1.1290119573518383e-5	-1.1006819924554649e-5	-1.1511008750102777e-5	-8.874287808874918e-6
-1.1144154055408765e-5	-1.1290958028803909e-5	-1.1008234077679044e-5	-1.151180546554444e-5	-8.647797919193433e-6
-1.1146791323048988e-5	-1.1291828855572118e-5	-1.1010815861730904e-5	-1.1512594615984822e-5	-8.997314904794697e-6
-1.114791615028777e-5	-1.1293000357900258e-5	-1.1013230022033968e-5	-1.1513372479039052e-5	-6.188878144946364e-6
-1.1149262182510463e-5	-1.1293811339238915e-5	-1.101591666024711e-5	-1.151413825247967e-5	-9.101261249881391e-6
-1.1152586274557961e-5	-1.1294333168644886e-5	-1.1017822701807758e-5	-1.1514891165348938e-5	-9.446661728111157e-6
-1.1154262807923397e-5	-1.1295334488208171e-5	-1.102043192992388e-5	-1.151563633974355e-5	-8.621615373320481e-6
-1.1155664800912536e-5	-1.1296179857214766e-5	-1.1022416275006985e-5	-1.151637215307315e-5	-9.093281921445057e-6
-1.1156417768345633e-5	-1.1297008975644955e-5	-1.102501262344521e-5	-1.1517100058529045e-5	-8.447005805890429e-6
-1.1159089618154702e-5	-1.1298153461781806e-5	-1.1026918231792428e-5	-1.1517824742826376e-5	-8.652263079071475e-6
-1.1160931771765715e-5	-1.1299216962166492e-5	-1.1029474513043637e-5	-1.1518545634173728e-5	-8.194175439971065e-6
-1.1163069462016567e-5	-1.1299969474852512e-5	-1.103169157433398e-5	-1.1519262601491372e-5	-9.455569436148247e-6
-1.1164893553093236e-5	-1.1300746970220954e-5	-1.1034266608121208e-5	-1.1519977870420662e-5	-6.661393584654131e-6
-1.116686770911313e-5	-1.1301547693468766e-5	-1.1035686221065967e-5	-1.1520691487766611e-5	-9.720704232369724e-6
-1.116844973241437e-5	-1.1302212086927853e-5	-1.1038103917920911e-5	-1.152140456915844e-5	-7.322490236190083e-6
-1.117041382317874e-5	-1.1302896582361337e-5	-1.1040320612963173e-5	-1.1522115116501405e-5	-6.691766632045221e-6
-1.1171095089929197e-5	-1.1303737609113963e-5	-1.1042866809338439e-5	-1.1522823472227357e-5	-9.069933167494102e-6
-1.1172653015488665e-5	-1.130435253231425e-5	-1.1044903440151379e-5	-1.1523529370750817e-5	-6.8040671217701065e-6
-1.1174174443966644e-5	-1.130520520903932e-5	-1.1047290428846833e-5	-1.1524233228571469e-5	-9.858550098880897e-6
-1.1175725478625109e-5	-1.1306240549429598e-5	-1.1048545335391541e-5	-1.1524934379591146e-5	-7.530137906097782e-6
-1.1177821817763211e-5	-1.1307201901234598e-5	-1.105077458824256e-5	-1.1525632187666547e-5	-7.806257066225697e-6
-1.1178957383805423e-5	-1.1308291903046925e-5	-1.1053182798213389e-5	-1.1526327263703192e-5	-9.185100787907403e-6
-1.118055139725447e-5	-1.1308963047324507e-5	-1.1055636243881004e-5	-1.1527022252786839e-5	-7.78421852242047e-6
-1.1181552496155905e-5	-1.1309547984804566e-5	-1.1057266964817104e-5	-1.1527721842232014e-5	-8.107243263008008e-6
-1.1183156988854421e-5	-1.1310468452855068e-5	-1.1059535163484407e-5	-1.1528422511515363e-5	-8.808756309206612e-6
-1.1183914870015892e-5	-1.1311139428606263e-5	-1.1060913399362375e-5	-1.1529118795659786e-5	-8.442086477186668e-6
-1.1186205218698591e-5	-1.1311576869299996e-5	-1.1063123870588675e-5	-1.1529819142880736e-5	-8.829691396071452e-6
-1.1186862688398678e-5	-1.1312405645720176e-5	-1.106507981574335e-5	-1.1530519907602301e-5	-8.652175968396898e-6
-1.1187670751516951e-5	-1.1313087363862416e-5	-1.1067356335630837e-5	-1.1531220427345088e-5	-9.247912402855734e-6
-1.1189142071783499e-5	-1.1313775787982767e-5	-1.1068755344307646e-5	-1.1531919730987962e-5	-7.1649145560747825e-6
-1.1190713229011071e-5	-1.131462078426992e-5	-1.1070909469980773e-5	-1.153261747983549e-5	-6.5387793395943805e-6
-1.1191640138722713e-5	-1.131545379785836e-5	-1.1072732950462678e-5	-1.1533315698988732e-5	-6.054128756511819e-6
-1.1193144817078052e-5	-1.1316012818311699e-5	-1.1074856492730349e-5	-1.1534008322871199e-5	-8.399446868946815e-6
-1.1194239185113767e-5	-1.1316789409643195e-5	-1.1076919227465153e-5	-1.153470245978979e-5	-6.8523128269704695e-6
-1.1196586044235708e-5	-1.1317796534096365e-5	-1.1079109468332814e-5	-1.1535390564995954e-5	-8.563410174632204e-6
-1.119814517633357e-5	-1.131858907963527e-5	-1.1081092194966359e-5	-1.1536073572526377e-5	-7.1668199422988115e-6
-1.1199293451596882e-5	-1.1319258059312717e-5	-1.1082666661035729e-5	-1.1536758291036498e-5	-7.072500379148802e-6
-1.1200304321369799e-5	-1.131980693013108e-5	-1.108420184053167e-5	-1.153744035283136e-5	-7.0407278164220844e-6
-1.1201370337300014e-5	-1.1320516365614922e-5	-1.1086167511632847e-5	-1.153812019434619e-5	-7.537908517719284e-6
-1.1202907960345171e-5	-1.1321168253974181e-5	-1.1088156938045265e-5	-1.1538805345448775e-5	-7.007390151970981e-6
-1.1204094875686425e-5	-1.13218513079822e-5	-1.1090338859878915e-5	-1.1539504245594287e-5	-9.512042659551718e-6
-1.120497843973092e-5	-1.1322707757498095e-5	-1.1092083565172494e-5	-1.1540211054184545e-5	-8.340774940251217e-6
-1.1206278078068092e-5	-1.1323340777877957e-5	-1.1094137423548468e-5	-1.154092048940664e-5	-9.006505575518875e-6
-1.1207568894736322e-5	-1.1323903274454084e-5	-1.1095891431938675e-5	-1.1541637173865211e-5	-6.261984525095491e-6
-1.1208168264066162e-5	-1.1324658225575831e-5	-1.1097818497063404e-5	-1.154236418221134e-5	-8.097576934396457e-6
-1.1208507108163914e-5	-1.1325330936424625e-5	-1.1099536753544497e-5	-1.1543080267794687e-5	-8.86354759183303e-6
-1.1210106294445372e-5	-1.1325780536125494e-5	-1.1101559542598418e-5	-1.1543791242955573e-5	-9.556760364119464e-6
-1.1211902484879097e-5	-1.1326412134282684e-5	-1.110342663921269e-5	-1.1544507582706023e-5	-7.251319607799156e-6
-1.1212657052512786e-5	-1.1327042333359212e-5	-1.1105339160142983e-5	-1.1545234890503394e-5	-9.043957621488047e-6
-1.1213540919480605e-5	-1.1327732740259061e-5	-1.1106688500881382e-5	-1.1545960674475141e-5	-8.233129115887855e-6
-1.1214537707713678e-5	-1.1328597288347268e-5	-1.1108443318422581e-5	-1.1546684303153709e-5	-9.380932723175742e-6
-1.1216110684286053e-5	-1.1329492320800158e-5	-1.1109733965760241e-5	-1.15473800762087e-5	-7.629236487005693e-6
-1.1217131425350825e-5	-1.1330328272993356e-5	-1.1111530489145856e-5	-1.1548054911654678e-5	-6.925943356514687e-6
-1.1218802311089815e-5	-1.1330904849528489e-5	-1.1112951619041229e-5	-1.1548717431291121e-5	-8.252423843136642e-6
-1.1219334386506136e-5	-1.1331575797639918e-5	-1.1114638737204717e-5	-1.1549364599206423e-5	-8.430299072471377e-6
-1.1220472535858488e-5	-1.1332270713691565e-5	-1.1115661499054815e-5	-1.1550002686470718e-5	-8.476913048467258e-6
-1.1221679606108819e-5	-1.1332706808747492e-5	-1.1117418343294499e-5	-1.1550637764221821e-5	-6.662554138003598e-6
-1.1222463562783281e-5	-1.1333207809183445e-5	-1.11191274923706e-5	-1.155127960002124e-5	-9.221344850659303e-6
-1.1223699908229866e-5	-1.1333818580470287e-5	-1.112094507052052e-5	-1.1551892292972093e-5	-8.036387925995172e-6
-1.1224648919555558e-5	-1.1334337159819713e-5	-1.1122535704505291e-5	-1.1552467120769048e-5	-7.742723878125027e-6
-1.1225172853679429e-5	-1.1335077334435058e-5	-1.112419243913289e-5	-1.1553014515266243e-5	-7.637289115617989e-6
-1.1226235017590147e-5	-1.133586920851046e-5	-1.1125389784360212e-5	-1.1553529821862175e-5	-5.1424572105980805e-6
-1.122705843638597e-5	-1.1336571896685273e-5	-1.1126954882162937e-5	-1.1554034099649665e-5	-8.10732770804908e-6
-1.1227456403185284e-5	-1.1337128177658698e-5	-1.1128152958685774e-5	-1.1554526063898538e-5	-9.75153585079648e-6
-1.1228359381969401e-5	-1.1337519836285344e-5	-1.112965571240128e-5	-1.1555010639973259e-5	-9.325816353201594e-6
-1.1229531406344864e-5	-1.1338098769872624e-5	-1.1131046925120811e-5	-1.1555487146150327e-5	-9.873853898111667e-6
-1.1230825854011665e-5	-1.1338671852842475e-5	-1.1132676225481863e-5	-1.1555954159043914e-5	-8.44480222551748e-6
-1.1232255177436405e-5	-1.1339166860180423e-5	-1.1133967373246332e-5	-1.1556412866695616e-5	-7.790126494544075e-6
-1.1233906356448888e-5	-1.1339790808146097e-5	-1.1135393145567172e-5	-1.1556871938175964e-5	-9.97656522622813e-6
-1.1235434717756821e-5	-1.13403599909107e-5	-1.1136700008661274e-5	-1.155733707780024e-5	-9.26792037740821e-6
-1.123596065298236e-5	-1.1340772433272067e-5	-1.113783767015673e-5	-1.1557794894162418e-5	-9.230237647927565e-6
-1.1237126682370497e-5	-1.1341336970800434e-5	-1.1139150166255344e-5	-1.155824037383007e-5	-9.009905223730064e-6
-1.1238587856665791e-5	-1.1341864290442121e-5	-1.114053747342172e-5	-1.1558684893676756e-5	-8.421128847733314e-6
-1.1239140633667143e-5	-1.1342422162914263e-5	-1.114190557987339e-5	-1.1559124566261922e-5	-8.499673031652387e-6
-1.124034569615992e-5	-1.134315912817616e-5	-1.1143134178678029e-5	-1.1559564272250987e-5	-9.278422457682858e-6
-1.1241486489390594e-5	-1.1343703970883688e-5	-1.1144457831578793e-5	-1.1560009579335478e-5	-9.994561064250333e-6
-1.1242516194876338e-5	-1.134426012688712e-5	-1.1145588198187208e-5	-1.1560458640186921e-5	-1.0256986645434622e-5
-1.1243501238570798e-5	-1.1344807388132493e-5	-1.1146750793627594e-5	-1.1560911612326033e-5	-9.677707757537174e-6
-1.1244744496105355e-5	-1.1345397817616559e-5	-1.1147632812608385e-5	-1.1561385518503883e-5	-8.66147458677577e-6
-1.1245066652764239e-5	-1.1345881019517591e-5	-1.1148810338661724e-5	-1.1561874031664288e-5	-9.499260755381007e-6
-1.1246117392212528e-5	-1.1346468731769395e-5	-1.1150147232890439e-5	-1.1562364710684252e-5	-8.267725809585186e-6
-1.124750643518678e-5	-1.1347288454798853e-5	-1.1151301643219087e-5	-1.1562866895776098e-5	-7.254771887240072e-6
-1.1248046246633742e-5	-1.134789201392244e-5	-1.1152693102774006e-5	-1.1563364050618526e-5	-8.051206196017222e-6
-1.1248981079082687e-5	-1.134841985134229e-5	-1.1153899372030071e-5	-1.156385683632375e-5	-7.068480520669653e-6
-1.1250702921306926e-5	-1.1348879702793169e-5	-1.115524707407135e-5	-1.1564358670774211e-5	-8.452670605382173e-6
-1.1251431373082347e-5	-1.1349257484662782e-5	-1.1156376410316663e-5	-1.156486248647999e-5	-4.207607728621464e-6
-1.1252210385821525e-5	-1.1349798085514978e-5	-1.1157629536839113e-5	-1.1565355618148692e-5	-5.678027405524874e-6
-1.1253528726641176e-5	-1.135028274645601e-5	-1.1158808485966042e-5	-1.1565831169359059e-5	-7.66670743712907e-6
-1.1254680243353922e-5	-1.1350814709933233e-5	-1.115997046789111e-5	-1.1566304392791526e-5	-8.020204307410146e-6
-1.1255441005694289e-5	-1.1351467993190496e-5	-1.1161112585937649e-5	-1.1566774108598998e-5	-7.003658167387133e-6
-1.1256586526603939e-5	-1.1351976631379155e-5	-1.1162241307359432e-5	-1.1567245672854941e-5	-8.054291067279655e-6
-1.125691081389372e-5	-1.1352513796802547e-5	-1.1163492070520743e-5	-1.1567708590842047e-5	-4.59608334837154e-6
-1.1257711853045227e-5	-1.1353181505377881e-5	-1.1164695019570176e-5	-1.1568175720321898e-5	-8.7554597603151e-6
-1.1259077179279859e-5	-1.1353860719129597e-5	-1.11656664178032e-5	-1.1568638263045594e-5	-6.074420509692767e-6
-1.1259753138193496e-5	-1.1354270042465526e-5	-1.1166895126094489e-5	-1.1569097207981899e-5	-8.510606964762049e-6
-1.126103676614949e-5	-1.1354604255796837e-5	-1.1167827039217479e-5	-1.1569551417769878e-5	-8.548807368355375e-6
-1.1261518631965976e-5	-1.135518096372324e-5	-1.1169031711642663e-5	-1.1570001248619791e-5	-8.35730456112418e-6
-1.1262092989818575e-5	-1.1355584771046968e-5	-1.1169878390732544e-5	-1.1570444930164602e-5	-9.758871821103313e-6
-1.126283955050895e-5	-1.1356093261149997e-5	-1.1171028411104382e-5	-1.157088568584214e-5	-7.90351002738754e-6
-1.1264019169214e-5	-1.1356797697684228e-5	-1.117198546714232e-5	-1.157131938875577e-5	-9.55062834457758e-6
-1.1264961085741938e-5	-1.1357345216282259e-5	-1.1173084203584505e-5	-1.1571747367172223e-5	-8.691773431543872e-6
-1.1265650634515894e-5	-1.1357693679116921e-5	-1.117393032367489e-5	-1.1572167875821734e-5	-8.62247804765309e-6
-1.1266188243469308e-5	-1.1358058219314898e-5	-1.117506920431775e-5	-1.1572582480463135e-5	-9.300459077641067e-6
-1.1267087571186934e-5	-1.1358539899763333e-5	-1.1175808461494383e-5	-1.157299328564982e-5	-8.395970587656118e-6
-1.1268494453738163e-5	-1.1358927609825383e-5	-1.117689568852263e-5	-1.1573403991054821e-5	-9.565051918789606e-6
-1.1269618869424418e-5	-1.1359479111253945e-5	-1.1177906171277067e-5	-1.1573816202331439e-5	-6.791068708470277e-6
-1.1270785386985287e-5	-1.135994376039244e-5	-1.1178969385831537e-5	-1.157422691922815e-5	-8.717024222101602e-6
-1.1271415174176298e-5	-1.1360394780774602e-5	-1.1180005795546898e-5	-1.1574640425776537e-5	-8.129734077245103e-6
-1.1272305500100841e-5	-1.1360864641206047e-5	-1.118115059739126e-5	-1.1575058920375105e-5	-6.830573851481886e-6
-1.127335318085478e-5	-1.1361372148544494e-5	-1.118197813188708e-5	-1.157547484402566e-5	-6.951772482053952e-6
-1.1274110307794743e-5	-1.136200587794368e-5	-1.1183027425337549e-5	-1.1575886144545416e-5	-7.271783011838995e-6
-1.1274558690725952e-5	-1.1362714116816713e-5	-1.118369766350789e-5	-1.1576295915583472e-5	-5.944194170098774e-6
-1.1275805060290777e-5	-1.1363386316418228e-5	-1.1184652141236568e-5	-1.1576704839307412e-5	-7.794627705241694e-6
-1.1276593542035245e-5	-1.1363835959315893e-5	-1.1185327809186106e-5	-1.1577111108717273e-5	-7.263381190506279e-6
-1.1277246800068523e-5	-1.1364334959694054e-5	-1.1186367028489226e-5	-1.1577513232823636e-5	-7.379864402533669e-6
-1.1277744617750401e-5	-1.136473235694481e-5	-1.118726968406147e-5	-1.157791490102602e-5	-6.268452410057916e-6
-1.127839411310482e-5	-1.1365198360322241e-5	-1.118834378138604e-5	-1.1578317039027603e-5	-7.17377153547724e-6
-1.1278902023192165e-5	-1.1365867682992256e-5	-1.1189169173182943e-5	-1.1578723785125853e-5	-8.388138348361357e-6
-1.1279468353996121e-5	-1.1366491701854164e-5	-1.1190172757590829e-5	-1.1579133976384457e-5	-6.732570579997723e-6
-1.1280725823730527e-5	-1.1366892303827355e-5	-1.1190885087558272e-5	-1.1579549911502724e-5	-7.3609010373483656e-6
-1.1281668552148831e-5	-1.136741857874124e-5	-1.1191806767598174e-5	-1.1579972504282813e-5	-6.580346981313409e-6
-1.1282057622706507e-5	-1.1368010808629714e-5	-1.1192417953505854e-5	-1.158039873055945e-5	-7.566844760043119e-6
-1.1282649321989509e-5	-1.1368605342209366e-5	-1.1193385746399723e-5	-1.158082842849291e-5	-7.5016901700775935e-6
-1.1283197384370513e-5	-1.1369248650115372e-5	-1.1194072466094797e-5	-1.1581256443026651e-5	-7.874282590082996e-6
-1.1283596604673391e-5	-1.1369650372280613e-5	-1.1194998776119378e-5	-1.1581685543608006e-5	-5.976747550523064e-6
-1.1284177876113455e-5	-1.1370083913787781e-5	-1.1195542514808258e-5	-1.1582119734888754e-5	-6.349763953202103e-6
-1.1285098989204537e-5	-1.1370521110162808e-5	-1.1196420019947514e-5	-1.1582558471163024e-5	-8.094013218492677e-6
-1.1286182017404063e-5	-1.1370984713160755e-5	-1.1197174176670526e-5	-1.1583004700245454e-5	-8.265691267063723e-6
-1.128697768017323e-5	-1.1371430011248616e-5	-1.119815845545649e-5	-1.1583475302292335e-5	-7.003283551563015e-6
-1.1287842298347591e-5	-1.1371933457433054e-5	-1.1198863934344139e-5	-1.158394353031219e-5	-8.724558943722493e-6
-1.1288526629758559e-5	-1.1372306824791486e-5	-1.1199822412679694e-5	-1.1584407545571993e-5	-6.719483561036933e-6
-1.1289181338932595e-5	-1.1372595663825504e-5	-1.1200664383546133e-5	-1.1584864658399923e-5	-8.15145152786369e-6
-1.1289802172942485e-5	-1.1373072790453525e-5	-1.1201606638978317e-5	-1.1585297327483269e-5	-6.630538773171382e-6
-1.1290396922444765e-5	-1.1373421364656341e-5	-1.1202213460002912e-5	-1.1585674537905673e-5	-7.304652375817597e-6
-1.1291591848601496e-5	-1.1373819686078935e-5	-1.1203067434468577e-5	-1.1585997399150049e-5	-6.412537123683404e-6
-1.1291941527873721e-5	-1.137436065363543e-5	-1.1203895384848977e-5	-1.1586270478783844e-5	-5.247601861798201e-6
-1.1292917887910937e-5	-1.1374675525372185e-5	-1.120485176004843e-5	-1.158650573135193e-5	-4.645498788197593e-6
-1.1293767828610157e-5	-1.137491109619199e-5	-1.1205447734669744e-5	-1.1586713547692926e-5	-6.860479306548822e-6
-1.1294485865017265e-5	-1.1375359767983839e-5	-1.1206333226522448e-5	-1.15869167594712e-5	-5.676561878050471e-6
-1.1295123991821838e-5	-1.1375725796084732e-5	-1.1207108205041416e-5	-1.1587130188776995e-5	-8.01850759098907e-6
-1.1295848211327216e-5	-1.1376113830281327e-5	-1.1207956162065004e-5	-1.1587336792948776e-5	-7.244849582260299e-6
-1.1296962479615564e-5	-1.1376569508649515e-5	-1.1208492720309924e-5	-1.158754132759517e-5	-8.390633739998614e-6
-1.1297457991342663e-5	-1.1377019101585608e-5	-1.1209308479758484e-5	-1.1587742416227337e-5	-7.558861713726039e-6
-1.1298316585996579e-5	-1.1377352336170808e-5	-1.1209964285945529e-5	-1.1587941892614267e-5	-6.733866049681159e-6
-1.1298960447959915e-5	-1.1377649094807217e-5	-1.1210774593094072e-5	-1.158814856794023e-5	-8.353703545045589e-6
-1.1299678578340957e-5	-1.1378074199386542e-5	-1.1211333033710782e-5	-1.158836154783893e-5	-8.593455110857929e-6
-1.1299813403921012e-5	-1.137839626840388e-5	-1.1212199252081621e-5	-1.1588593952293698e-5	-7.873770768190613e-6
-1.1300490483706139e-5	-1.1378827438474277e-5	-1.1212887494296354e-5	-1.1588823980656695e-5	-7.0696011493000105e-6
-1.1301103353509998e-5	-1.1379314720551558e-5	-1.1213751811367744e-5	-1.1589060255850003e-5	-7.621474021589591e-6
-1.1301634416141153e-5	-1.1379602770967522e-5	-1.1214253159110745e-5	-1.1589306053221962e-5	-7.536320173365591e-6
-1.1302303591694325e-5	-1.137991215606748e-5	-1.1215085619991904e-5	-1.158956105269565e-5	-7.896548285528216e-6
-1.1303458215641935e-5	-1.1380337421296598e-5	-1.1215754568718024e-5	-1.158981891399486e-5	-7.0514749670830834e-6
-1.130396076338787e-5	-1.1380640531965328e-5	-1.1216601294011875e-5	-1.159007939884509e-5	-7.4586801639289025e-6
-1.1304315241473175e-5	-1.1381009550283018e-5	-1.1217105514549742e-5	-1.1590338561839375e-5	-8.231559357083909e-6
-1.1305328232858092e-5	-1.138145510512792e-5	-1.1217918275027328e-5	-1.1590594382052157e-5	-7.527512132212077e-6
-1.1305735606059272e-5	-1.1381765725019458e-5	-1.1218583701995506e-5	-1.1590846445333844e-5	-7.478582841678383e-6
-1.1306543705701978e-5	-1.1382009652797757e-5	-1.1219399967330315e-5	-1.1591095464440406e-5	-5.638353215869901e-6
-1.1306993745025687e-5	-1.1382406871764239e-5	-1.1219861265692512e-5	-1.1591344996812112e-5	-5.638559743880872e-6
-1.130774347486352e-5	-1.1382733527868806e-5	-1.1220654268678393e-5	-1.1591597656356831e-5	-8.139845581122494e-6
-1.1308215936605107e-5	-1.1383142727383344e-5	-1.122148175852129e-5	-1.1591850753465696e-5	-8.680559386676487e-6
-1.1308672549100962e-5	-1.1383510941881053e-5	-1.1222327451721552e-5	-1.1592104147681905e-5	-7.2006332491773915e-6
-1.1309172861075981e-5	-1.1383900950198497e-5	-1.1223057529784072e-5	-1.1592356740765834e-5	-7.675514081793294e-6
-1.130981779802277e-5	-1.138424696399688e-5	-1.1223889706178298e-5	-1.1592611818311151e-5	-4.083015207935285e-6
-1.1310183337938847e-5	-1.1384647744825464e-5	-1.1224561385926154e-5	-1.1592867812028825e-5	-8.850192415833399e-6
-1.1310687179756628e-5	-1.1385039666380075e-5	-1.1225371942240428e-5	-1.1593128670668508e-5	-6.787396123047421e-6
-1.1311629028365193e-5	-1.1385462927565698e-5	-1.122606196766452e-5	-1.1593391226282692e-5	-3.0896344807512252e-6
-1.1311959976649355e-5	-1.1385764552530197e-5	-1.1226811397179565e-5	-1.1593676994229743e-5	-8.908603875089495e-6
-1.1312327407714492e-5	-1.1386050501984846e-5	-1.1227596646183717e-5	-1.1593964392344996e-5	-8.604879907406544e-6
-1.1313022369493376e-5	-1.1386478807244442e-5	-1.1228151168912754e-5	-1.159424787022586e-5	-7.077532178445529e-6
-1.1313467511597808e-5	-1.1386762843356333e-5	-1.122874785658216e-5	-1.1594526256499027e-5	-7.465211208246309e-6
-1.1314208316742481e-5	-1.1386951653717102e-5	-1.1229544224410878e-5	-1.1594812878094005e-5	-9.191087042697794e-6
-1.1314508669488784e-5	-1.1387369670766591e-5	-1.1230335294822405e-5	-1.1595111827636496e-5	-8.388674953052655e-6
-1.1315134744315448e-5	-1.1387676218101284e-5	-1.1231139253892488e-5	-1.159540873920492e-5	-9.248066335971906e-6
-1.1315839971221619e-5	-1.1388044863381595e-5	-1.1231744333410735e-5	-1.1595702301798361e-5	-8.802966492097157e-6
-1.1316432048140889e-5	-1.138852039146226e-5	-1.1232474468876582e-5	-1.1595985167615384e-5	-9.560550228644295e-6
-1.1316917393682233e-5	-1.1388932677463573e-5	-1.1233179528085366e-5	-1.1596256299785967e-5	-9.633240645264013e-6
-1.1317544507041412e-5	-1.1389189013927894e-5	-1.1233787199754874e-5	-1.159651360870407e-5	-8.268546093115275e-6
-1.1317863448978383e-5	-1.1389398897478109e-5	-1.1234374421756155e-5	-1.1596762384754135e-5	-9.639119979261007e-6
-1.1318474171453247e-5	-1.1389769072116748e-5	-1.1235123497620376e-5	-1.1597003735732068e-5	-8.395519834857106e-6
-1.1319309796012897e-5	-1.1390064890856197e-5	-1.1235764088615921e-5	-1.1597240868461382e-5	-8.815691039185521e-6
-1.1320069898605392e-5	-1.1390475307771505e-5	-1.123641145357188e-5	-1.1597474907737147e-5	-9.424969921504108e-6
-1.1320212573669811e-5	-1.1390909994149354e-5	-1.1237021924364123e-5	-1.1597704876776187e-5	-9.056391806821971e-6
-1.1320542912390415e-5	-1.1391302195834813e-5	-1.123759581891275e-5	-1.1597931547044646e-5	-9.98190144904804e-6
-1.1321624787930906e-5	-1.1391592374931952e-5	-1.1238252497352242e-5	-1.1598156311951804e-5	-8.674882704521307e-6
-1.1322301318246575e-5	-1.139177590196435e-5	-1.123892054822384e-5	-1.1598378300400256e-5	-6.662551307667212e-6
-1.1322974906336277e-5	-1.1392126230891542e-5	-1.1239509577488067e-5	-1.15985980203819e-5	-6.4269940959071095e-6
-1.1323318990510628e-5	-1.1392441670229568e-5	-1.1240088224252957e-5	-1.1598816295014129e-5	-9.447359884743918e-6
-1.1323820381103441e-5	-1.139277566108958e-5	-1.1240774340954334e-5	-1.1599032298271236e-5	-9.359432513889429e-6
-1.132446555684275e-5	-1.1393126394130458e-5	-1.1241399456373972e-5	-1.1599246451086347e-5	-8.134161401886943e-6
-1.1325239616476482e-5	-1.139351238714396e-5	-1.1242003561430083e-5	-1.1599459684761095e-5	-8.886268875414628e-6
-1.1325442599842743e-5	-1.1393786319932112e-5	-1.1242534671312245e-5	-1.1599671621050072e-5	-9.93885926838186e-6
-1.1325757996573987e-5	-1.1394133978620583e-5	-1.1243118785851093e-5	-1.159988218032312e-5	-6.934551058697948e-6
-1.1326232902481527e-5	-1.1394627356792386e-5	-1.1243699931713878e-5	-1.160009137161788e-5	-8.578324626297746e-6
-1.132675381045209e-5	-1.1395054147201686e-5	-1.1244302529267143e-5	-1.1600300215727826e-5	-8.848508461842136e-6
-1.132728470410835e-5	-1.1395466590162816e-5	-1.1244856777493464e-5	-1.1600509154120816e-5	-9.879464147298581e-6
-1.132771889988159e-5	-1.1395747410650813e-5	-1.1245457495522296e-5	-1.1600718281072398e-5	-8.600559849092503e-6
-1.1328475732302372e-5	-1.139591678191442e-5	-1.1246095267845928e-5	-1.1600927689220082e-5	-8.438375076448024e-6
-1.1328760592774888e-5	-1.1396257399007377e-5	-1.1246699327736925e-5	-1.1601137668299327e-5	-8.599570386832216e-6
-1.1329044514882636e-5	-1.1396577093184838e-5	-1.1247218258735249e-5	-1.1601348153633979e-5	-7.807530184316148e-6
-1.1329422921303036e-5	-1.1396932554295354e-5	-1.1247834981050907e-5	-1.1601558195114498e-5	-8.772908075197124e-6
-1.132972245473665e-5	-1.1397265373605915e-5	-1.12483991946186e-5	-1.160176770779251e-5	-8.600090300169535e-6
-1.1329974939586896e-5	-1.1397624083338375e-5	-1.124892843271221e-5	-1.1601977199164473e-5	-7.409664488431084e-6
-1.1330821460614407e-5	-1.139786122107865e-5	-1.124945242349781e-5	-1.1602188468716262e-5	-8.355996873500143e-6
-1.1331331104679187e-5	-1.139815584241241e-5	-1.1250101651333527e-5	-1.1602404951871865e-5	-8.55139504592073e-6
-1.1332280025854016e-5	-1.1398614316141327e-5	-1.1250684549070533e-5	-1.1602624297604652e-5	-8.987781878537086e-6
-1.1332619446653791e-5	-1.1398881114770737e-5	-1.1251245887548801e-5	-1.160284564865305e-5	-7.270021134738865e-6
-1.1333254282981866e-5	-1.1399196480933839e-5	-1.1251742856183625e-5	-1.1603070535212595e-5	-8.358022770267243e-6
-1.1333589632213888e-5	-1.1399608696806874e-5	-1.1252310553693555e-5	-1.1603296762978616e-5	-8.253627328256952e-6
-1.13342704720072e-5	-1.1399853797581194e-5	-1.1252916579051896e-5	-1.1603528877664523e-5	-9.063295297792086e-6
-1.1334493722830238e-5	-1.1400040197805065e-5	-1.1253505076336153e-5	-1.1603768586832105e-5	-9.271455236367613e-6
-1.1334652212504834e-5	-1.1400385940556853e-5	-1.1254007896368727e-5	-1.1604012594350687e-5	-8.474292808465324e-6
-1.133520555262071e-5	-1.1400667685072139e-5	-1.1254584594969945e-5	-1.1604262209749789e-5	-9.136255976923825e-6
-1.1335889376599841e-5	-1.1401010783605274e-5	-1.1255142367999791e-5	-1.1604516608189057e-5	-9.394538576506237e-6
-1.1336031436963516e-5	-1.1401336704081823e-5	-1.1255664069171183e-5	-1.1604797200649079e-5	-9.210222215025249e-6
-1.1336219306264661e-5	-1.140166895534365e-5	-1.1256117686597186e-5	-1.1605073032916108e-5	-6.723002357169532e-6
-1.1336601673471517e-5	-1.140193600069168e-5	-1.1256679642934568e-5	-1.1605323156825296e-5	-9.446361885317933e-6
-1.1337329147147777e-5	-1.1402254754780853e-5	-1.1257242972483649e-5	-1.160555279980611e-5	-8.480022088340986e-6
-1.1337549867197405e-5	-1.1402658878812929e-5	-1.1257775250361856e-5	-1.1605782633853935e-5	-8.390785565547258e-6


==> maxvolnmf/figures/jasper4.txt <==
0.010026682147780542	0.01343509218689703	0.0028309809208939586	0.003387736729765667
0.00015988934925986278	0.0158518814889048	0.0018914679308795882	0.011479620499025655
0.005687391539324081	0.0495624128473106	0.007630148707413904	0.02587060896242597
0.01482809068336177	0.09159056037485147	0.01525068307162011	0.039723447230861665
0.014833032501119236	0.11170159219914026	0.017670085051246148	0.05146061632776645
0.015879316925673095	0.12511122734065744	0.01950674932747516	0.057048375658885556
0.016047031154745595	0.13280502047450957	0.020503891620080823	0.06026195181578241
0.015796778450503472	0.13814786838002452	0.021149278965761537	0.06230716444159717
0.015928462156037673	0.14315027928913648	0.021773033791877623	0.06332909795071068
0.016574842690076697	0.1513830652804282	0.022764632318896295	0.0651724395984926
0.017566116625942502	0.16001711333728666	0.023893711559198925	0.06701168594271227
0.019257947528959932	0.16782069358729687	0.025242632748834322	0.0689254826710239
0.02415044173360748	0.1760312464710502	0.02773162344652123	0.07034917459231464
0.030616091397963025	0.18299075711362278	0.030463832736335513	0.07109186921547878
0.03545880200651247	0.1889823895934896	0.03244749499946543	0.07184717804843316
0.038134899153092094	0.1945845972994799	0.033860578469643014	0.07310951926024596
0.03919921641266286	0.20046391048185067	0.035009975733640744	0.07446313921257416
0.03648579375255656	0.20503326192108623	0.035127382591689356	0.07630135215240605
0.032067767483964914	0.20584330206698045	0.03479342417930168	0.07852342960159484
0.029565095779101984	0.19831653089732978	0.035094987403620825	0.08047957185646061
0.028007415363440397	0.18037016766349362	0.03588724693638513	0.08289499942933837
0.026652809500466997	0.16295607653810065	0.03675900056431338	0.08520469561648186
0.024582904997613553	0.15906497739265238	0.0372231516363369	0.08691155815761373
0.023289338107980777	0.15523034265129745	0.03792720884747798	0.08868654014713871
0.022562683930748142	0.15064088776357257	0.038712572690337656	0.0898720952255835
0.02015834119698067	0.1461506486378773	0.03890723741328262	0.09149246906576929
0.018085160079285807	0.13772850612950127	0.03919797640712807	0.09345778383049828
0.016081319628747356	0.12963276674695487	0.039422217512426944	0.09570431402418883
0.015554967750462986	0.1250368027913016	0.04020595690386976	0.09741637561460345
0.016321749084785328	0.13014836532329524	0.040070438624753874	0.09681901342816893
0.015124813883941093	0.12808318851045922	0.04104333528478142	0.09971974282022494
0.016123246220170494	0.1250040415261691	0.043141478258035985	0.10267220355312039
0.025898220073656258	0.11588322900972496	0.048767475091631006	0.1043493236372548
0.053322616447043086	0.10108266446752115	0.05902385773075547	0.1026246937493802
0.0886168347437892	0.08277879220138885	0.07051991571131644	0.09953268767909362
0.12641404985000812	0.06298681452857575	0.08189943350190447	0.09693872771585033
0.16146401010718023	0.047168763959939825	0.09057637150712798	0.09243821782078103
0.18949118330483983	0.04023551392222686	0.09734793349304063	0.0901579022493462
0.2075602544515339	0.03831207822830255	0.10221171303300451	0.08961466253863196
0.21722553012748352	0.03565668203357487	0.10590110324864944	0.09063492492738348
0.2244876038287813	0.03429356543986676	0.10927705930974319	0.09203231985796534
0.2289233353662584	0.037943959639551245	0.11186378258846377	0.09315310930903863
0.23205709520665968	0.03852030436139119	0.114171007047848	0.09416938945400236
0.2346388678343547	0.039510740863759726	0.11623215530206195	0.09496583495737065
0.23594674023421078	0.04004094524852811	0.11777229363595101	0.09529522135774747
0.23908031630947738	0.03828547188189777	0.12049468746814564	0.09705998322004696
0.24229435234996224	0.0357233875605262	0.12292201189582456	0.0979722880698932
0.24529617822162642	0.032475153391240075	0.12496934591683079	0.09846769062267936
0.24821325313178336	0.031721125440882195	0.1270621097669025	0.09888465322570966
0.25098525130043625	0.030823925507305432	0.12917222981788024	0.0994806166065818
0.25335942603863604	0.03025701857792555	0.13109773124178686	0.09997807188114212
0.2561015993723167	0.02910075354065725	0.13324733082540652	0.10061992440360827
0.25902039014269695	0.028786129868978223	0.13565825961576172	0.10163734116591913
0.26246478812397894	0.027257304120881592	0.1386315789574761	0.10348619210549202
0.26304952339163534	0.02537662511310978	0.14037818696571516	0.10456271595746135
0.26321528786943305	0.025031444046737704	0.14173894491259406	0.10521534894787947
0.26415327323098786	0.02487968130101438	0.14321197715737105	0.10553083661521324
0.260758573111462	0.017822782487963772	0.144299218630234	0.10801322833501281
0.2589717102679901	0.013077336559202473	0.1459084038086327	0.10968192307077844
0.2556230938820114	0.014395496598080136	0.14696478419834358	0.11101348871587342
0.25159856870560354	0.0193198809185203	0.14781855387023643	0.11213344558784749
0.25148801444416036	0.021431596871369647	0.14876993229685184	0.11206763297795634
0.2506314509374358	0.021521406576670774	0.14913990995872708	0.11153299599435049
0.25367315517521055	0.02187602703286871	0.15098842456569436	0.1115251907026394
0.25699066691856476	0.0216180314194895	0.15277438635424942	0.11156753008226265
0.2610841302345354	0.021562429811924102	0.15481397535523903	0.11165400506956755
0.2649816841375257	0.02130549841667448	0.15646733407744207	0.11140508518236632
0.2692230202359202	0.02104403114200835	0.1583625594597162	0.11129344662326397
0.2732577247353294	0.020934179616983815	0.16021695234426162	0.1112290195908334
0.2768691391445297	0.020839408142445465	0.16205504637159637	0.11132406485475882
0.28020911571483076	0.020784133118542186	0.16400879410375052	0.11167188815744516
0.28312445613878634	0.020717198086625536	0.16600751221280033	0.1122364283116345
0.2875379473389018	0.02066563659232572	0.1693055565982464	0.1138399105575148
0.2861483600087735	0.020259831124042327	0.1695639049518228	0.11375865550586334
0.2851868493594195	0.019683264198819297	0.17055516335378826	0.11449665285241739
0.2818653986863673	0.01871665264515025	0.17076042031271757	0.11527405238355745
0.2760166397625986	0.014153195233338184	0.17052090388935176	0.11681374549998186
0.2684603352071848	0.006647499596544294	0.17105706387674954	0.12010966148547902
0.261239981001621	0.00931233321245881	0.17110605509843807	0.12144007441936006
0.24909031518940172	0.009578774864648235	0.1703475779579158	0.12428464460799589
0.23443282265440077	0.01179658792580584	0.16869250826711749	0.12705357358761735
0.22684514526517816	0.017092320727110165	0.16637588292360922	0.1259387390685197
0.2261022415990264	0.017954919690842428	0.16786356400052405	0.12691256155369088
0.2240823442380455	0.017693499223342554	0.1684541761202395	0.12773235777555528
0.22331165411451973	0.017990791242564627	0.16993397335691196	0.12902722251446674
0.22403885469528406	0.017860443779229834	0.17184532877243935	0.13030643732816374
0.22580657292618156	0.01776777554022811	0.1737173970005496	0.13084220621544937
0.23042740384733615	0.017752261483228008	0.17660073282400124	0.13143084864581808
0.2351440033799054	0.017484796513167335	0.179080441488962	0.13160480788697484
0.2386702223410344	0.017220817618298526	0.18113872008770054	0.13164736469678848
0.24161966953977504	0.01685745076839008	0.18315275586355675	0.1319096266039814
0.24401996760367248	0.017219631059580895	0.1846200925513395	0.13235113566133216
0.24223904019200587	0.023716440377714185	0.18511168714389734	0.13391658551776783
0.24298919046665113	0.01968187561474387	0.18630745386745948	0.13478644577350252
0.24430115304036915	0.019861344543078325	0.18796202530546824	0.13537556504227072
0.24424809539330172	0.019571617042428994	0.1884534589582735	0.13551361326719402
0.2426461236441682	0.01894130723767503	0.18848353153994307	0.1355883698502017
0.2394125480271195	0.018805716544535413	0.18857835306091913	0.13656088479643558
0.23915793742877842	0.01853313735085375	0.19270378108466013	0.14128294312558992
0.23798040302540038	0.01856009658250603	0.19787582410163088	0.1481862676983564
0.22844430492972212	0.018328185108143265	0.19794288618333636	0.1523686309362645
0.21628316825700022	0.017691962905423887	0.1980920746144503	0.15836412453722812
0.20525040602214012	0.01767571069687205	0.1985021190184424	0.16506858345163533
0.19463542964132877	0.024407898356586875	0.2000885455270864	0.18652739207991992
0.061768849446143394	0.021352851270176245	0.11889269030409558	0.1668492649079456
0.05450980387408724	0.021491744879240025	0.11427013957640056	0.16332725123592143
0.05102517831404336	0.024127324983849417	0.11117704608718454	0.16087557270926273
0.04794878357188021	0.023722864772627184	0.110524859855485	0.16036012128293448
0.045348670934321524	0.02163029151607158	0.11061680512892076	0.1578547643888567
0.04532347757545235	0.02156469888115917	0.11070408650204228	0.15676773913775255
0.04771401459912118	0.021170893002158363	0.11238682934918737	0.15758446252889954
0.051063620260781026	0.02170507571818735	0.11518401229645117	0.1563282153892476
0.05594878672089559	0.02217510404449562	0.11947406734935927	0.1559766023333868
0.0610363239560371	0.022044277203926956	0.12359955078434999	0.15631707980317758
0.06622297219316436	0.02146709868661449	0.12754498148333723	0.15641506409860328
0.07190153956997206	0.021293899976150762	0.13224386496295001	0.15758199850248755
0.07713709519486825	0.02075371773864658	0.13597222847924456	0.15794025983508808
0.08188733947288218	0.02015594799344961	0.13899673285091232	0.1578354892522756
0.0867465133631026	0.019706373129275794	0.1422166468953796	0.1581477052009081
0.09137166715637343	0.019333437514176897	0.145493469408365	0.1587675792032492
0.09575798997424582	0.019180737711412783	0.14887140014373695	0.159752110374505
0.09984847733933172	0.018501722071076927	0.15176110732353149	0.16007585742582878
0.10357659412519152	0.018091493508817665	0.15457133593085126	0.16039799445870356
0.1070956386561186	0.017740853221571665	0.15782537440060218	0.1612096271719375
0.1103450499541646	0.017057421107249546	0.1606181050416459	0.1615325598682862
0.11291490991346662	0.01655631728457247	0.16268240889917815	0.16148134840808478
0.11503629673572607	0.016037057230905268	0.16465689166827333	0.16173336084854475
0.11667876675754649	0.01585529585053029	0.1664456470870515	0.16215236706542271
0.11681597867477012	0.015487411669815288	0.16686575601686668	0.1620681183432899
0.11609927865623287	0.015407625535308693	0.16649394948108495	0.1618817372291949
0.11562029756610497	0.015550243112094641	0.1658668747747179	0.16165926569741448
0.11457555523838842	0.015800057213278894	0.16472044499195135	0.16145084659134012
0.11226441947340368	0.015906224565608314	0.1627589457128961	0.16111014074464358
0.10965859921680986	0.01625367965001052	0.1609400089154707	0.16114638746997278
0.10644752404893312	0.01638745995964202	0.1589773832737895	0.16122240623300882
0.10345485973689901	0.01672103848889284	0.1570849134059424	0.16137766820126032
0.10078311465418668	0.01663833715671567	0.15553493743943467	0.1611837308923592
0.0992410747289974	0.016219494632034315	0.15517034286423964	0.1616007934433811
0.09739740812199933	0.016302036865821653	0.15539330829218498	0.16351707400229357
0.09572657078026585	0.015973789490356955	0.15652770091366017	0.16693218974702065
0.09688436785927812	0.0168243801132083	0.16078449276297513	0.1732599563375358
0.09611103156207478	0.016315979643491435	0.16182065059142378	0.1762037246495453
0.09597297696305312	0.017026028637456173	0.16308664099669884	0.17966198644716916
0.09792482344240407	0.018349664243910505	0.16589959539818083	0.18766022555838516
0.10328114891839169	0.02151705364261845	0.16907662185337546	0.19916647154516023
0.01548600598902218	0.028894298912099697	0.09533455011922205	0.17060379477488952
0.016341368329577586	0.02788694739026689	0.09687119114040041	0.16799204251998645
0.017831709197253732	0.023677340888961035	0.09915223269059155	0.16602108629838572
0.018532832422980722	0.02184918131132518	0.09829295338349085	0.16000790342493032
0.019680077970230102	0.021142847669632918	0.10034276531013796	0.15906610647831554
0.021084244729382827	0.020725680914085005	0.10285030365159298	0.16015767421216265
0.02248482431992327	0.02040766909350224	0.10464470738522956	0.16195284745363647
0.025709235428362436	0.021324086118305337	0.10715445682846378	0.16295915807590738
0.02673836283177878	0.021092312366337285	0.10596909846040782	0.16180760966739693
0.02818013002643767	0.021626968443793235	0.10592408056833537	0.16102334031528157
0.02960153065195385	0.022708524736449062	0.10540500286864204	0.16150352112361396
0.031158524893270974	0.02365308283812821	0.10497721735574018	0.1625648398865295
0.03326726955505399	0.0246336972770734	0.10551251209042155	0.16517990476548486
0.03462867446016661	0.025104847776570866	0.10430465280302183	0.1634413683945405
0.035499901724282405	0.025065177085088087	0.10240205196614921	0.1602372943418568
0.036704356205568923	0.02492409110960118	0.10195245843958486	0.15868721948953493
0.03770799983669494	0.024626070760546907	0.10137051678843036	0.15663956839567098
0.03849174239805788	0.024156286256409906	0.10067345380998975	0.15402939718641573
0.03905656345367258	0.023582542298236253	0.10022972565800718	0.15155090428188117
0.039689273758397994	0.023031913414513876	0.1003271921024223	0.14994952290400315
0.04056517622000654	0.02262431393247756	0.1013771398966538	0.14947324930117453
0.04173238650741837	0.02197740003620517	0.10250020617818942	0.14926939673714243
0.042929957264565305	0.02173844566263499	0.10377346222342662	0.14898413253244416
0.044373805327714615	0.02117288012978625	0.1054105733502133	0.1490428389299466
0.045661622665475174	0.020648468593521953	0.10688795326188806	0.1487887495124073
0.047004188376198575	0.019904208356432373	0.10829725271329214	0.14802837962053753
0.04830361234483583	0.01935956867210528	0.10939404771846756	0.1469854749321804
0.04903009668923016	0.01884509650474116	0.10955063761941185	0.1451643915167066
0.04884221356454797	0.0183659628987914	0.10856858204647409	0.14279036877969403
0.04830410596538708	0.018324720464247043	0.10684107415721494	0.14036320950168474
0.047040508602282934	0.01877428075698319	0.10435759696557137	0.13861302364023814
0.04538303947693936	0.019401290736837166	0.10127733261598602	0.13722625224854496
0.04302838183947964	0.020138112521916	0.09733986869742893	0.1349204341311955
0.04061881038005105	0.020746362563338137	0.09366998618836427	0.13293346766137837
0.03799784322583701	0.020322290210701883	0.0901682440773866	0.12936298184793796
0.03609659278964363	0.01982587975220488	0.08860858010776847	0.12740084788418066
0.03408530653368518	0.019921447718515083	0.08683065134672677	0.12545482403538777
0.032203628978452276	0.02009502552257617	0.08453898295848009	0.12325591484705123
0.0321184162948624	0.020427558073296166	0.08417607331301448	0.12265206169842602
0.031808522139399185	0.019707113751500815	0.0835055643296912	0.12089235636539282
0.030853981655571378	0.019604460189108074	0.08370064565582398	0.12165531840966531
0.029412086502820737	0.019758317720089756	0.08330151171415019	0.12288316104323842
0.028380600562205874	0.019808063647789472	0.08310245188347751	0.12448026945875847
0.027558196260606998	0.019657085258429324	0.08325855633224444	0.12763643971584773
0.025965905324170976	0.019517475111337907	0.08196711242701442	0.12802343920389891
0.024844583170008996	0.019373938847098256	0.08160275374379077	0.12906163811629703
0.023706835319861813	0.0193929917062523	0.08047087432508178	0.1277741418156304
0.02204983545186008	0.01874265009457167	0.07754263118395827	0.12477609970871018
0.021121724492407803	0.01865486151031034	0.07666133658735323	0.12532010982150008
0.019858494029599317	0.019323801909176472	0.07366951660161108	0.12190442786937129
0.018605754513003506	0.01952286065831094	0.07034981228553785	0.11825620609311342
0.017037646986183	0.018627393607456962	0.06559590496481488	0.1132305072823308
0.016374441320636222	0.019173283489604936	0.06331772420127478	0.11114568159688112


==> maxvolnmf/figures/jasper5.txt <==
0.008184834781114187	0.0012219811205975623	0.009945651920623494	0.004478283462565872	0.0060335816742145805
0.00051090869013721	0.0020567224445020614	0.011850024707300146	0.0013419659221458435	0.012408679879293926
0.0056585814694794356	0.006150468152496616	0.037940447857013206	0.006587760389598762	0.029605675048677057
0.01393713011923695	0.011223651300132347	0.07088773081331814	0.0137661303956626	0.0472118117916639
0.01428112387819214	0.013449375442524501	0.08608376492592353	0.01558879872956394	0.06026147629723065
0.015355540096105834	0.014848895686773151	0.0964105497768662	0.017139926512878285	0.06688669063178118
0.015647911462226455	0.015675439964968844	0.10237058517188548	0.017857750096213727	0.07058190432986505
0.015527902426599646	0.016215599783321443	0.1065280675793081	0.01825863869092532	0.07291506306558065
0.01571624055504461	0.016685656736213316	0.1105135779601079	0.01869153254001153	0.07422678954921953
0.016379959919848194	0.01743407716014689	0.11705354325509153	0.019488325018453146	0.07660541422536293
0.01733480368331317	0.018234146044661212	0.12391112425325711	0.02044546325332426	0.07909299365525153
0.018852324373209675	0.01906095620983864	0.13008414068141078	0.021734739684641312	0.08176970619091958
0.022990659578608238	0.020247395385212606	0.13665335179050847	0.024537667984311468	0.08449444003116036
0.028382385991582406	0.021351507580067135	0.14220994418668123	0.027898111891315306	0.08679740063347187
0.03246327486713074	0.022240664643932588	0.14700813467646578	0.030309835389122127	0.08871998373921822
0.03479402794486021	0.023025744712512484	0.15149358918036937	0.03180755872733289	0.09072655000238283
0.03582704241184887	0.023789498326744526	0.15621973775551987	0.032735714116895305	0.09254425106682271
0.033759293344040056	0.024270895085735805	0.159902659181907	0.0320970410554996	0.09409428821149016
0.03033154759044907	0.024646142858070673	0.1606025460784812	0.03068966996969427	0.09545446318617644
0.02848934147556778	0.025103894951569318	0.15466907334281868	0.030092014463425753	0.09632980462127613
0.027431668684449368	0.02560465822799979	0.14039545960291752	0.030001108127715292	0.0972133695502135
0.02653941891048024	0.0261246817051104	0.1265437574632549	0.03001901329604317	0.09806521433635423
0.025034342944333456	0.026651566753052875	0.12353432123925345	0.029672230696646512	0.09900512378399495
0.024176957863450123	0.02728053116458515	0.12057634377159382	0.029651736141932263	0.10012563516343463
0.02376039982911312	0.027840913427176484	0.11702645064456961	0.02983039996643539	0.1007367998869631
0.021983016366528947	0.028256146699692578	0.11351739436496047	0.029209247299747644	0.10148650377381616
0.020508111809526743	0.02871746502770754	0.10688997449584983	0.028674435197382234	0.10232640529457787
0.01909630170816334	0.029177407422830117	0.10049952864552558	0.028110763785728392	0.10347050822427203
0.01888481138673756	0.029833159913734815	0.09695605765336093	0.028290410081284217	0.10454985464369428
0.0192717607765807	0.029442240844769877	0.10083110087045792	0.028707134673760126	0.10478806866429771
0.0185330865660296	0.030293826483154266	0.09922735240847136	0.02891417420755862	0.10714237599514224
0.01964029717285794	0.0315601135405776	0.09681766208669433	0.030343672341142477	0.10989414959030393
0.027974395864913185	0.03386280650824365	0.08975682820829582	0.03611711543289324	0.11253318292608759
0.05070087727068355	0.03716553039514935	0.07828666515364713	0.04906352297584924	0.11444890353913724
0.07979801422478233	0.04056322436256307	0.06405214276448803	0.0646956122608929	0.11599009508018826
0.11102363891138232	0.04397014639184526	0.04856469085603303	0.08071402777406603	0.11813708280216668
0.13992186245160418	0.046263893024330593	0.03620848677860081	0.09420540585851987	0.11814331036631276
0.16321562833544653	0.04846902215058702	0.03080984671557373	0.10464308628979004	0.11963573030289712
0.1783712760320926	0.0503708526874428	0.029356478361613775	0.1115587217902418	0.12159072513083054
0.18659741362279755	0.05201814528286577	0.027342732651602246	0.11591321389039841	0.12378488360092578
0.19288368338790085	0.053689405079711386	0.02640541529875792	0.11948333701622703	0.1260196900391061
0.1967460705552923	0.055007825562480184	0.02943092870306304	0.12206704673979371	0.1279286202739391
0.19952560042798512	0.0561809711824949	0.03002912744033339	0.12415957653718	0.12935041039262327
0.2018336783110683	0.05725434807839252	0.03097069739125556	0.1259722082059385	0.13047042016459598
0.20304814523420472	0.0580453008065318	0.03156308711353788	0.12718723515533792	0.13093511724563647
0.20589986190565676	0.05948268631001212	0.03033272599043004	0.12949919905635254	0.1328835559492246
0.20871971921679677	0.06062634959079642	0.02844899986771344	0.13171119307522772	0.13402986632784994
0.21133259014115133	0.061535542314016596	0.02599467927063053	0.13363799906396945	0.13471484175948759
0.213877352053928	0.06251411487163534	0.02554880016127374	0.13557981879799014	0.1354449793037752
0.21631986789420415	0.06351715908498429	0.02499321416311429	0.13749260722673717	0.13632105353866966
0.21840325620732026	0.06443171400291209	0.024699366529285335	0.13922337134916285	0.13705844900496164
0.2208300044665999	0.0654609765044864	0.02392088709392024	0.14114352060419322	0.13796136870090195
0.22341552696869918	0.0666394351636129	0.0238246178658418	0.14329485064258596	0.13930633877913393
0.22651356212321144	0.06815022943375783	0.02275728809900209	0.14588457593784085	0.14143197835755456
0.22716135634699947	0.06908293243297599	0.021432723895621564	0.1470714571798453	0.14235130258906722
0.22742231352132253	0.06981161911447929	0.02131029840041168	0.14794669035317712	0.14290742430422834
0.2282626319490186	0.07047673948244076	0.021324643361053625	0.14913759188913303	0.14333127307794094
0.22572923094535574	0.07131300121519109	0.015835509820066134	0.14891213045985666	0.14463897511762125
0.22436961106719094	0.07213232698879343	0.012230670213269563	0.1495911586468254	0.14570539902771096
0.22172038641192315	0.07282448033354554	0.013470129326590426	0.14958231346776266	0.14651900825589645
0.21848034841211014	0.07341306640563212	0.01755654467768952	0.14936132722267026	0.14731166834365317
0.21843544014347274	0.07386286650231075	0.01937387463527367	0.14998575576963286	0.147353454733394
0.2177117865047411	0.07396741341020578	0.019544127699448483	0.15008568180021814	0.14673240923827946
0.2202743670423851	0.07470526873300713	0.019940055699653757	0.15199552609481734	0.14724925922875248
0.2230951852846028	0.07547960451019406	0.019856544357756332	0.15386324968458487	0.14772561729998107
0.22656359420012945	0.07634648527290637	0.019918324515960827	0.15607155898339656	0.14839900221559127
0.22984064028541687	0.07701486107574188	0.019808815461757213	0.15798059194277994	0.14869969811804154
0.23341593176943531	0.07780207976332713	0.019703639385364565	0.16012046541042432	0.14918027094996253
0.23683684955401813	0.0785820692741054	0.01970852352512616	0.1621772529241098	0.14969149539661677
0.23990172287715492	0.07938462765756697	0.019747031372878233	0.16414233080908133	0.15027081539687032
0.24277058437537383	0.08026110072066568	0.019803033541100624	0.16611628057845731	0.15107692370287645
0.2452895153752162	0.08119051275181448	0.019872350223222215	0.16803701357274783	0.15200946593961684
0.24915703645111406	0.08277109730210715	0.019983179351939044	0.17111282553173546	0.15418957569134722
0.24802819930492656	0.08291921643344675	0.019757664539461647	0.17098193621472266	0.1538379336020622
0.24734875457877312	0.08349490483977831	0.019432141620445008	0.17138201237706446	0.15429604329853328
0.24470581120550425	0.08378152527700497	0.018785590638452705	0.1707388349589803	0.15438676644701774
0.2400723713338702	0.08402203355463635	0.015287786365045892	0.1691316093234792	0.15453664585446122
0.2340642838125732	0.08469412670724333	0.009481863966591005	0.16773183331326963	0.15600700370286585
0.22815932623270757	0.0849824008598019	0.011792069571526374	0.16628275944034246	0.15636044538954283
0.2182967286562841	0.08516791985743198	0.012202639130893018	0.16313952076858268	0.1572281152212767
0.20633852651369616	0.08502656895751669	0.014160746691887919	0.15888417677711775	0.157720273434799
0.19994076646410122	0.08404797178289605	0.01842045539632087	0.1558267685772116	0.15584639227420538
0.1994184574357122	0.08478070106993621	0.01924328176903765	0.15670264424891184	0.15675720920386005
0.19783332939602818	0.08518061226701534	0.019147665832979336	0.15663865052093462	0.15718850603883885
0.1973351077796547	0.08599508637968757	0.01950943483243907	0.1574374198839592	0.15831543596815123
0.19806868609197287	0.08696271715248902	0.0195484549478842	0.1588534142241981	0.15962736839248118
0.19957991186107168	0.08775873961087163	0.019606185303647074	0.1605451608758881	0.16042889951989192
0.203488595970933	0.08896077864013702	0.019722164252923467	0.16351290387005796	0.16171860824170037
0.2074491837772644	0.08996295815056454	0.019635768475997583	0.16621054707430244	0.16259364729818265
0.21042938347687126	0.0908093517218203	0.019557502259551118	0.16835182912101523	0.16313225763553074
0.21293793789106366	0.09164906615629835	0.019389654657124757	0.1703506555416589	0.16380820169996577
0.21489775149049828	0.09219945236608777	0.01972115100363132	0.17196873795598214	0.1646996889515972
0.21361145583166707	0.09280772407353911	0.024916342736563207	0.1718116064646232	0.1662460947753667
0.21427704568614647	0.09345540426196383	0.02211789157316168	0.17279139324591417	0.16659534319670527
0.2154812218817065	0.09428177210433178	0.022427073146204228	0.17413716498313025	0.16727442727839748
0.21544171338163876	0.09449580372972263	0.022229409383078887	0.17448720967289433	0.1673674737129032
0.21410077819109846	0.0945153171379061	0.0217524947638489	0.17419502401394532	0.1671811602187435
0.2114908270121586	0.09475856040795456	0.021733683043229243	0.17353998099380288	0.16754544177578765
0.2117564759057645	0.0972216014640463	0.02182776563448591	0.176029847374058	0.17185064857806584
0.2114562441670411	0.10047065867823904	0.02222977464980934	0.17892060497929335	0.1780250299424136
0.20398849114922807	0.10137292195719093	0.022294458738455446	0.17661199190357946	0.1802604178119508
0.19459959989843056	0.10277117164869577	0.02219206562533447	0.17355423401618514	0.18352950440481655
0.18640910131458208	0.10465757525181561	0.02272323343400056	0.17060124582869265	0.1873107004888706
0.18018553030439247	0.11031236576415968	0.029029386946151082	0.16712053914135785	0.20311232942140817
0.06795414453172838	0.07734643194821682	0.02339949886522714	0.08243710327169772	0.16149542346047435
0.06124165550776738	0.07459857649534135	0.023309058204129172	0.07835725411488331	0.15755286964403356
0.05781261251085079	0.07267621817284411	0.02518324436860173	0.07598667575319266	0.1553634188830256
0.05492436030757698	0.07186310278109752	0.024633232538756544	0.07533560347094215	0.15507148795232678
0.05224013387055067	0.07080306491321817	0.022611331076501148	0.07553828309425517	0.1533290290288927
0.05205476332609011	0.0705173349884887	0.022498424205899353	0.07578477220951081	0.1525574381544993
0.054207304758094814	0.07145406442326382	0.02239275490266475	0.0773038755367402	0.15341042515805006
0.056714571536904	0.07190917044997659	0.022738024005507507	0.08041146655138681	0.15347843826419708
0.060564555517701096	0.07304752848684364	0.023027612638396044	0.08485454708820035	0.1547257765706482
0.06479518967293565	0.0745517985214526	0.02308171134713103	0.08892705191010414	0.15610105499585494
0.06909172507899887	0.07597065247033312	0.022777497083500454	0.09288988890157507	0.1571901177802303
0.07395097588241281	0.07793198892045616	0.02287985095151734	0.09733962925507122	0.1592896492710829
0.07836512791490771	0.0794001484912153	0.022665976617403417	0.10105724503777198	0.1604850056141033
0.08234894473493437	0.08053312186400753	0.022353514568357852	0.10418597563133913	0.1611468140089669
0.08642891162621234	0.08178275755273928	0.022159116380485167	0.10748489960921107	0.1622388848020986
0.09035449292051988	0.08314473431422091	0.02205031803869506	0.11072530322367032	0.16354294787835286
0.09417713713752418	0.08468308685217442	0.022160488244233365	0.11388353469227643	0.1650823108874471
0.09761951537280729	0.08581053948021021	0.02175787762273151	0.11678308733730258	0.16605002597532942
0.1007936233945038	0.08697080734294792	0.02161105993543931	0.1194988240161147	0.1669217040033811
0.1039248541142601	0.08850240886947452	0.02161160054036532	0.12234216853695853	0.1680966281401428
0.10673497325647603	0.08970341229968952	0.021286597006045183	0.12490033742660614	0.16883353050865518
0.10892829835261963	0.09053701520135951	0.021045167587450272	0.12684972453303206	0.16914996949875902
0.11080003673333698	0.09142516218055699	0.02078289380542586	0.12858475211632014	0.16963029583415679
0.11228944797654554	0.09228061876028655	0.020797120634226087	0.13007371435814202	0.17019918220783742
0.11242512026569669	0.09245288901771531	0.020540565992477812	0.1303704486089252	0.17013311659456318
0.1118386014198973	0.09231050808324162	0.02045724284670929	0.12992780209078036	0.1698412363230641
0.11146087167560888	0.0920770984049865	0.02050901991684364	0.12933390857178426	0.16954194649444085
0.11061750860823338	0.09164582514226186	0.020612159400997646	0.12824455276550292	0.16916455694509905
0.10870986422759857	0.09089415929564466	0.02059503214869295	0.1263206643724588	0.16839980823998302
0.10659183984758334	0.09026915086773118	0.02077943060736145	0.12440973277450844	0.16795177904380007
0.10392187401546629	0.0895533413803854	0.02078439794695812	0.12232624425092435	0.16747560117551397
0.10141277164541354	0.08884322527376882	0.0209334286137334	0.12037169861793047	0.16714898677871004
0.09917584230184817	0.08827063519037452	0.020851717792120295	0.11871123297599519	0.1664317879296662
0.09799594992601476	0.08832680391627666	0.020602693948738874	0.11801719125828564	0.16634639290116
0.09666673282463717	0.08883408934070607	0.02075347798397026	0.11759287430175518	0.1677045588064182
0.09565889994205659	0.09001808686482818	0.020622647666153994	0.11767209937351303	0.17036240504811906
0.09730225594696397	0.0929594930298134	0.02164167610495017	0.12031208229967522	0.1761553918817583
0.09704380869770844	0.09412429938504784	0.02149370455393382	0.1204761109446029	0.1783081159205888
0.09748738046939917	0.09564298343884585	0.022393842908466147	0.12072258086430158	0.18092737664632438
0.10044631099414077	0.09927992621628598	0.02418323506970372	0.1215921170677632	0.18691842718832485
0.10660188658188889	0.10353719805030566	0.027015276930814184	0.12308498467631097	0.19694991534374282
0.027382996360752636	0.06656950829992667	0.027096369783215564	0.0588297317986877	0.16032390771151683
0.02808943488680542	0.06671071184042249	0.026370235918215537	0.06007991647655433	0.15841776593627863
0.02938534437078919	0.06740126663655471	0.02332654191698439	0.06188060267458511	0.15661175554793988
0.029536294219061544	0.06599756600626135	0.021753886303016723	0.0617673448764813	0.15141427636351215
0.03039719283642763	0.0665547063258231	0.021234088992504844	0.0635955199374881	0.15091557862170787
0.0317569901918528	0.06778336143730966	0.02106785777618676	0.06549937403758482	0.15212184508961774
0.033232073981730656	0.06904077784233907	0.021189614745001317	0.06673594456098848	0.15356728133649805
0.03574871827525317	0.06991447591634538	0.022091003694544226	0.06951530061355855	0.155161264899116
0.03652451685747719	0.06908252730723985	0.021451323651024607	0.06892053212604715	0.15467342249926866
0.03731982191372554	0.06834080005636163	0.021400315353398303	0.06973435226014792	0.15496429814388168
0.03828251274709239	0.0678055470070925	0.021883967879070088	0.06997166073869654	0.15615231225054554
0.039404713702013795	0.0674633064224277	0.022372775323009225	0.07025536104838156	0.15771170636013
0.041115093405337984	0.06769976951009606	0.022883669690863598	0.0712412343942591	0.1608841566638474
0.04193391111186963	0.06669255967169987	0.023003203663187363	0.071017209065148	0.15973615991375612
0.04229337641758446	0.06521800195666053	0.022704150370662222	0.07021508097487049	0.15712681261772302
0.0431134443619931	0.06468480301100527	0.022491017976354638	0.07031879725615098	0.1560051280580737
0.04377211327229906	0.06406576872763407	0.02219663855395257	0.07027501810261862	0.15432120944905614
0.044239040433092035	0.06337400368137257	0.021826921931332073	0.07008424926769093	0.15202104726702917
0.04458014516162335	0.06285939671185484	0.021409245052392462	0.06997372297963032	0.1497336943169561
0.04502205103768119	0.06270006280587981	0.02105245016907787	0.0702184909848339	0.14827471685292548
0.04580918734934547	0.06310933243756602	0.020864016748124208	0.07107167104550124	0.14792901342764894
0.04683665025054596	0.0636134362357246	0.020491875587519495	0.07203574967680891	0.14777444612012028
0.04789201933017053	0.06416296282271523	0.02046811989500146	0.07311533896859959	0.147602658622501
0.04918595033717253	0.06492715811890701	0.020197203199263485	0.07446743740418543	0.14774452582032363
0.050343551939961276	0.06562541949399482	0.01999724480051547	0.0756719278137821	0.1474950829395751
0.051529689642512234	0.06622216098526199	0.019611178734688605	0.07683764536582059	0.14681126169556466
0.052662655090853	0.06669547645156378	0.019385650881649938	0.07777515813858323	0.145791970789058
0.05320816826647723	0.06659431267084756	0.019118924801983572	0.07804378771542836	0.1440495103543891
0.05293246703913818	0.0659217764204571	0.018777705035011822	0.0773712118322229	0.1416863998971273
0.05230654690117345	0.06488683307850687	0.018658278847674577	0.07614825990135424	0.1393375008292905
0.051060698531407496	0.06356536859537491	0.01883521079208799	0.07428579387434803	0.1376083259672537
0.04944773753312974	0.061990062881610845	0.019077795522693484	0.07196949913441432	0.13622821480079855
0.04714240021476682	0.05990167920206264	0.019370513827481055	0.06901454356415171	0.13389755577433668
0.04483380305224602	0.057981654385801176	0.019580774853093955	0.06621141988586714	0.1318162856785329
0.04236013447108505	0.056028525521232046	0.019121868202171634	0.06341565986933533	0.1280580366567442
0.04066670800989093	0.05521983583553571	0.01874313048664224	0.06195205264183294	0.1258078727677649
0.03890803733623503	0.054354426343817236	0.018870827101541275	0.06028567435018324	0.12355226266931278
0.037082541043615205	0.05306054493130616	0.018879852788603352	0.05849614106173586	0.12125910121895528
0.03702018713538039	0.052940490722179476	0.01915194404135973	0.05817047083876868	0.12057175653906956
0.036646926358819776	0.05248966511806043	0.018684483902458797	0.057705911302237775	0.11866816282618382
0.036017184905634214	0.052835883550448416	0.01867488704183345	0.05744721063451839	0.11910302890323805
0.03491654900074389	0.052956129718438424	0.01881328163549511	0.05673361384965399	0.11994255549756337
0.03412224370959208	0.05301660885570952	0.018685952842455597	0.05636784195385613	0.12139137023101305
0.033637847615023544	0.05359363261895573	0.01850745269027019	0.05612308671131416	0.12408812598947244
0.03225686610731394	0.05302813843476879	0.018229339260398707	0.05496518240730622	0.12427992092560934
0.03139885493201251	0.05312815232785157	0.018165825069324227	0.054384694987273746	0.12490235626369611
0.03033516134960757	0.05244817185624637	0.018125237200264748	0.053447865136366	0.12360001083486208
0.028651642176059366	0.05078936156082016	0.017485870914508563	0.05128318491705173	0.12046337041279877
0.027807493037414203	0.05048972815024515	0.01740883065845502	0.050536985476017676	0.12075458297943871
0.026423554765400196	0.048691118032544854	0.01767554589805959	0.048439628647420706	0.11754356317996208
0.02492533351138912	0.04659424277593918	0.0175782308151787	0.04629025075663457	0.11411361259801098
0.02309838841081585	0.04375787754338996	0.01666821614331847	0.043059160067303204	0.10920736236403987
0.022230098537207244	0.04237163158057559	0.016868071369849417	0.04159868223906525	0.10737758264640895


==> maxvolnmf/figures/moffett_minvol_0.txt <==
0.10588988222093702	0.0009221957141859475	0.0
0.1163121977870886	0.0006521017904731468	0.0004891541725046851
0.13716296666287028	0.0010376083256862768	0.0001042707711987607
0.12466822783174684	0.0007667974384921126	0.002747561701315289
0.13684093270320108	0.0007951059005858389	0.0030410720483967047
0.1407368970968218	0.0008955989364002459	0.0041866590913442895
0.14974349101618487	0.0008221549946578654	0.004954349937452897
0.15319575177181466	0.0007166002584128106	0.0061918743427548575
0.15757861873200166	0.0005165148520946129	0.007230386290357096
0.15714733441230755	0.0004177614907048643	0.008715046499569494
0.15987205797690948	0.0007875353579527089	0.009756614173936532
0.16430999449442532	0.0022387547850508042	0.010197731056405559
0.17423921930282182	0.004655678768055318	0.009602505409534456
0.1776332709505647	0.0065573948292071225	0.00996341834644644
0.1789705172098518	0.007634779065402781	0.010814737047574359
0.18316741760350932	0.007836864368319318	0.011815843343207703
0.18422467958721617	0.006709505254968603	0.013657307358508845
0.17801300956007224	0.0051884377894919976	0.016631178163817487
0.1664526418656278	0.004789698267761296	0.019943856897111
0.14678004878919568	0.0053491087937459336	0.023973298348357517
0.12933260551539105	0.005639901098054951	0.02787253321043324
0.12373685373237765	0.005044368357675587	0.03056112246192604
0.11833854543158427	0.0048099011110083086	0.033059165117021186
0.11537314179725891	0.004815967521496457	0.03508126133272971
0.11222030050650196	0.004133060174002364	0.03730611108184626
0.10640894125313435	0.003705253128297587	0.03998256482922644
0.1012288045804501	0.0031759781455412707	0.04322810571129845
0.0978683959020129	0.003220056605239631	0.045584216781969805
0.10112595001509642	0.002971002078529905	0.04309664510217694
0.09935903395143632	0.0025035965747956437	0.04525716754420283
0.09898299024907216	0.0030116127365800403	0.04688543459977312
0.09867211130427772	0.007397903431571477	0.047519779725298424
0.09822861914015812	0.018974269986249674	0.04507178025627047
0.09388843746472061	0.03535753835722234	0.041470247973143234
0.08537414449710436	0.05471116521436302	0.036852697327999555
0.07844044293067544	0.07549471842341789	0.03140907671718934
0.07438061914622934	0.09240966625882152	0.02720886954251937
0.0724521137406146	0.10338142216167541	0.02503720586666595
0.06441294142182474	0.10971164636935347	0.02593163924244818
0.06669699325759637	0.11252457308911065	0.025846608470486664
0.07099722674589522	0.11328234089824159	0.026168510480856697
0.07033522498101889	0.11456172827311308	0.027253813648283363
0.07190604253780603	0.11635882927416809	0.02834039560263953
0.07230135513387874	0.11802847711119498	0.029658515599695384
0.06872534485016163	0.11944043730483703	0.031170752180060133
0.0668161204061841	0.12099256109398837	0.032682141128007595
0.06433910501127982	0.12209818278406294	0.03405963831121844
0.06468415834602059	0.12300347857541769	0.03507716878074131
0.06438546770366027	0.12434815059463114	0.036270098234970585
0.0630922308471369	0.12527948492884458	0.037424846681380804
0.06088128083572203	0.12645572810655117	0.03877535112661178
0.06101575527828352	0.12702216402318045	0.039851667392222394
0.056884007501533176	0.12748507795037478	0.04132331966452518
0.05495842088960386	0.12687655295381972	0.04228251789971232
0.05329308248147524	0.1281933822607424	0.04385760219175369
0.053161701730909894	0.12884949648756916	0.04523475116429392
0.042747337736629275	0.12951314352993562	0.048547552453134586
0.04379785042961516	0.12776760375061585	0.05009733142181311
0.04488979318544159	0.1261852659267268	0.0524351959607131
0.047097434184852564	0.1229631937138629	0.054073929844278265
0.05060163293149806	0.12386789734684252	0.05559212159021484
0.05192449322474589	0.12347975442351443	0.05616910851062793
0.052876219936609375	0.12504177534122343	0.057082027935937266
0.05319354225528706	0.12695879984562522	0.0578625222641207
0.05434416314400946	0.12929127027972265	0.05840526195408942
0.05514476174062925	0.1312331372899048	0.05868230229855618
0.05512726306355969	0.13305760738186742	0.058940579092773185
0.05502675425049641	0.13467552167917593	0.05923350313240787
0.055131365808360706	0.1361342728172577	0.05969769280214074
0.05414385510569331	0.13706377330600977	0.060178081837403835
0.05294554010874113	0.13720548625427623	0.06063561814011619
0.05286819028673244	0.13726752624197222	0.06131837742113678
0.05145258047018814	0.13691163937461304	0.06225142107551925
0.049979214318037465	0.1366665925974315	0.06349537408863162
0.050247575778808735	0.1351705872923662	0.06438146817949923
0.047651836167506054	0.13402384080532054	0.06617212915072287
0.03987319338042189	0.12948216258889508	0.06778809644207615
0.04927952619809538	0.12029926459270965	0.06667559088729993
0.04355866824289672	0.12214450339549907	0.07574768341369474
0.04801568636447319	0.11224693245730187	0.07747207704320422
0.048027811766871244	0.10927276786935214	0.07931828698690488
0.04705815411481487	0.10845741593599277	0.080944175785949
0.04638446935265667	0.10777914360273816	0.08238593377953303
0.04718389843346927	0.10585480446665801	0.08264022073536131
0.046231744694370414	0.10487928645349576	0.08271094278062395
0.04685469842231315	0.10513049768197029	0.08299138901676617
0.04611050233544253	0.10746884871022291	0.08416149567605986
0.04531454077425716	0.10906064530093523	0.08447831993738736
0.04435633676119561	0.11086715832462868	0.08537973023657722
0.04251406946972915	0.11165733682000566	0.08584186438760197
0.041976196635563186	0.11212382365231212	0.08645904632225035
0.04519081234645435	0.10998544287063124	0.08617109226656998
0.041810663560663604	0.10930964761530299	0.08630434292222251
0.03724124817954129	0.11040211532241903	0.08801958620640767
0.04123321995523715	0.10964514541145447	0.0879006881677901
0.04734830434920459	0.10794216114146381	0.08753659341119086
0.049201877615774575	0.10596058990999101	0.08835918494091578
0.04757607968569608	0.10364853981458323	0.09030891846341882
0.045721608278280534	0.09962625888421275	0.09204700580074746
0.04459313409240657	0.09232331974419439	0.09188704703242238
0.03517311311013382	0.08708579238809626	0.09561351108075515
0.0224245433143721	0.08063597725389174	0.09627543819953778
0.03416935911648462	0.02148565506597674	0.11595511863024392
0.037057612982375025	0.020692854739165323	0.11486350096317993
0.03398718196172258	0.02188688336664532	0.11205995881473094
0.04074293720262302	0.02208395394740874	0.11411134491353052
0.05170679139051922	0.02320593952375481	0.11501672892339129
0.05307545727584681	0.025319478351201012	0.11622737560505604
0.05633774177036775	0.02741775435509733	0.11624663527888836
0.05546086105941908	0.029502284450918372	0.11600568991498876
0.05549657648342855	0.031550324665633005	0.11588216197932937
0.055577329199137084	0.03357386236034543	0.11559561902370226
0.05537026440638965	0.0355023865526407	0.1149668458778903
0.05463287026190811	0.03749797882357158	0.11580396227471264
0.05296860813603384	0.03968090742683259	0.11696268652019137
0.05325873133730771	0.041288022752654106	0.1171871850188082
0.05198390978332791	0.04289289551850084	0.11810468698450999
0.04965406997641745	0.044793939064146464	0.12011770234473843
0.049723436593509564	0.04625809744224061	0.1214495604519647
0.049381585199678404	0.0474482827319403	0.1224961407354373
0.0481562872488028	0.04867158543312831	0.1239843324919008
0.04699095822098325	0.049441167469507774	0.12498837507972449
0.048093208447920324	0.049445672176326706	0.12494759874275148
0.04790076670658829	0.04905921794071469	0.12478673006783388
0.04709235661180246	0.048754646079482884	0.12443058684005434
0.047259025015042345	0.048114996963627726	0.12307967479549863
0.04715017462798282	0.046827817059866605	0.12136482097968454
0.04709177912101894	0.04533633391194162	0.1198960212860356
0.046906156442238583	0.04371662536771983	0.11830931610279978
0.045965430392501144	0.04216593953784023	0.11660279436511944
0.04239777280875705	0.041178087720780264	0.1169692944032574
0.03909614286777098	0.04055928547646964	0.11884133140542319
0.037546833714484674	0.03914471135010083	0.11889244072216544
0.03680599252007586	0.03745408550366239	0.1173810255806681
0.031281812447485555	0.03716089907536015	0.11927454978434014
0.02402493436646455	0.03755272626634468	0.12108787505906693
0.018497228090495695	0.03756863046878157	0.11785977564595228
0.04304180074379472	0.0	0.10998975943347941
0.04449689693182646	0.00026401432159946816	0.1090468487043942
0.04995721966210763	0.004675873592198652	0.10573605503854522
0.05427322606689257	0.0053287333845948755	0.10104609314923005
0.05567774394715542	0.006577072612485633	0.09841685815942972
0.06282509171460009	0.009049206125653185	0.0905481930987078
0.06533376793130548	0.010222907193194209	0.08838444553417946
0.06572630295073593	0.010708385767672675	0.08863300907395118
0.06606891955235225	0.011159773652980924	0.08915301689823522
0.06627754666393333	0.011431437299374918	0.09022228645255054
0.06557986275100128	0.011727110672493712	0.09090711513064245
0.06457545129478835	0.01213392834242247	0.09158009162514372
0.06345157066047696	0.01262236740954675	0.09236596556980908
0.061465669330728036	0.013336609667838879	0.09400251480074179
0.05984312658696526	0.013865926951976427	0.0952904974299228
0.05711590227843229	0.014524482547856925	0.09659660012263967
0.053695408964036385	0.015269380645898209	0.09746853992696881
0.05230143375677456	0.015676775237542583	0.09798677016257372
0.05240471690295252	0.015904621240048048	0.09830107181746126
0.052965898747679915	0.015881583099708906	0.09766176774450222
0.053294225967291574	0.015330033939401685	0.09487022346765848
0.057026498116259844	0.010870902313961463	0.07865603616196272


==> maxvolnmf/figures/moffett_minvol_1.txt <==
0.14514565768967252	0.005620731014836214	0.010813485867330126
0.15654446540147685	0.005849238366432808	0.012190075102242027
0.185814949463028	0.0070922786397659915	0.014092690933771955
0.1612267559027033	0.006563954523685196	0.01475953579831321
0.17606488118208308	0.007169513034149998	0.0162124041149109
0.1787378494433619	0.007552548239105733	0.017487511105364388
0.19045934529606773	0.007959150304370234	0.018937664975174642
0.1932919853004954	0.008139261184828661	0.020176113362394867
0.19812842188624552	0.008251084875632012	0.021332382473386608
0.19404554819838654	0.008292661916376834	0.022376210197740876
0.19410515257770214	0.008863255170709843	0.0235361655477639
0.19582385826315685	0.010444262364615715	0.02471909918763161
0.20545364136932182	0.013056645215583229	0.025944389121279863
0.20548317726415277	0.01499740897546313	0.027085061589206767
0.20317348157545614	0.016137870125526758	0.028157241130578433
0.20585227259538993	0.016616158795398486	0.029385844550956604
0.20447716782399405	0.015816256203187443	0.030562300553520872
0.19331982200979178	0.014432785917238043	0.03173800809904027
0.1750829302619926	0.013865528085380795	0.03292406276424733
0.14458995679811568	0.013879144565177776	0.03408775325544216
0.11695578968393093	0.013736577985498282	0.03530800436109333
0.10824491867575237	0.013191203003042357	0.03657202199594242
0.10048036001089175	0.012961622596801024	0.03780807612280346
0.09581502846030095	0.013019857369517381	0.03900294483828178
0.09207190117156032	0.012453746263966704	0.04013714387331733
0.08495003278509156	0.012040040479442838	0.041403752255064166
0.07794727488410623	0.011616149560606448	0.04312975527021966
0.07417477635622875	0.011711766227287977	0.04453245459162271
0.07525408940341549	0.011426115074634396	0.04298419888688085
0.07307235234704888	0.011113599815085008	0.04426953118146744
0.07164973600177986	0.011709136804732505	0.04557029243351004
0.06653614887601053	0.01577604700688454	0.047202924073362185
0.05973518829015064	0.02612233255599749	0.04848152261577968
0.04946403956729208	0.04055991221592434	0.04979223151889581
0.035574742573833536	0.05740358661632172	0.050721163941408444
0.024908436532609483	0.07553200878210323	0.05157875080578205
0.01979678653621427	0.09036912248294669	0.052596193856931414
0.018045026107512054	0.1000735078121253	0.05372879528779297
0.008122781148163135	0.1055525501455087	0.05526396279215023
0.011967557466904763	0.1082074328073935	0.056175062748495715
0.01977599471647988	0.10911097622960242	0.05703133564725322
0.01965669387443256	0.11034170972600466	0.05809861126428022
0.02290601027139932	0.11214365772235205	0.05952584182713221
0.024547108892497345	0.11379797664272082	0.06097168562495887
0.0211030493891642	0.11505560725949009	0.062091941474079496
0.020143814487248134	0.11651503531626803	0.06341418314907725
0.01842959743842185	0.117528347609996	0.06446244341670151
0.02124148379035869	0.11845087658012113	0.06547063004187309
0.02266420949192296	0.11976188134763044	0.06666416688123868
0.022616251639357633	0.12065053837670876	0.0676200076524981
0.020906857131204232	0.12173958220952058	0.06869616475490108
0.023014406240872018	0.1223513952846795	0.06963893755709767
0.018906910930793875	0.12271397749661356	0.07042042241370915
0.018816831710715038	0.12214925954377284	0.07075372611859854
0.017682377996219162	0.12341203064163961	0.07208808682044648
0.018824757725424746	0.12412553025279041	0.07325236015745804
0.00838243519893003	0.12454878373103108	0.07479637709110043
0.012525871894140325	0.12313898839502649	0.07555568333048455
0.01607933728494767	0.12195920071764307	0.07694438898686098
0.02048136665170431	0.11926909187765085	0.07750001035119815
0.02492622556148968	0.12039233773638748	0.07920851721670134
0.027821330753485647	0.1201450243817195	0.07965437102205626
0.028845397740181463	0.12169383168156765	0.08083885774583123
0.029378317082821948	0.12352198922392962	0.08195554166041505
0.03141035341701458	0.12574402252532185	0.08308881406683087
0.03312534363197553	0.1275681214193369	0.08388724991283927
0.0334662134943357	0.12924692095536475	0.08456069833085708
0.03406289622471714	0.13073874131074134	0.08519275151619672
0.03482244748616533	0.13211005837903372	0.08592986276759865
0.03413605165091321	0.13295256550481008	0.08642773752033643
0.03344292792052543	0.13306455408432163	0.08667591196522222
0.03438628322800918	0.1331755008631452	0.08717939732699292
0.033654196239537186	0.1328683852328813	0.08762025094121531
0.03292994703922651	0.13268784348008578	0.08831264515951387
0.03566498502376232	0.13140817773469426	0.08857583799288127
0.03601172752045885	0.13039151090594378	0.08930113265653414
0.02955606468368569	0.1260310723799945	0.08847306399135144
0.045008608009932574	0.1179809566570487	0.08612926706626932
0.036581795229303285	0.12024063801053089	0.09271557467001651
0.043599182028559204	0.11157632938975301	0.09178348355206398
0.0410390217986322	0.10904671139850482	0.09236474133213028
0.03886784334394633	0.10841244637463128	0.093250139883704
0.03747645080992934	0.10789659003245576	0.09406445964436566
0.03906821004342878	0.10619696626653531	0.09381589979393874
0.03825658764936321	0.10526929144222771	0.09350952430381321
0.039639151438407634	0.10554964362506365	0.09384128969913517
0.03924125531817291	0.10775233370181067	0.0952453275985397
0.039003615074577676	0.10919565752960458	0.095816137921541
0.03886743494260184	0.11087495223118833	0.09685659567573875
0.03730127098195188	0.11155190092535935	0.09721573910281411
0.03616861484849703	0.11201233007068466	0.09774185374550112
0.04255078685953067	0.11017030098650174	0.09726979038013506
0.04130257387603906	0.10939833282385644	0.09682817487960717
0.03810960622693635	0.11032979349455951	0.09790310079214265
0.040900615813806655	0.10982520874315745	0.09802893182839091
0.04753310141165844	0.10852482133926694	0.09792972502230649
0.049268272214131374	0.106882330700081	0.09819592085115372
0.048638454876990464	0.10487444173846616	0.09883852291100123
0.04904723613296136	0.10126773929994887	0.09883981588584065
0.05246936843382355	0.09451640127841429	0.09663371013712642
0.050808595104044674	0.0895965403991522	0.09696472175874017
0.053816052057221446	0.0830907769284967	0.09433220102839891
0.06608416555099451	0.03143724546368136	0.09425223437994668
0.0665050560216646	0.030763174366092057	0.09354983515476539
0.06695820671569776	0.031440006387791486	0.09147028681275066
0.061381748195088084	0.03218437133006942	0.09379905666235933
0.05975763453962128	0.03387828284705292	0.09596048446454801
0.056579929322227475	0.03600592040697717	0.09758046867179283
0.05702182303640534	0.03809370054804763	0.09850319691258638
0.054729391290055135	0.03994112234244702	0.09879979776254841
0.05395128783765724	0.041804313255751284	0.09926293534254467
0.053547991893347635	0.04363103171070017	0.09960221867401446
0.052781537537633205	0.045328143886419	0.09963543224678477
0.05154052202224412	0.047191887988218405	0.100709725050585
0.05080682290878393	0.04920430561561568	0.10196650527871534
0.050426321010365094	0.05070713829496457	0.10259334862781581
0.0482857034989622	0.05220006834335033	0.10356954993161112
0.0476420458528835	0.05399827761325412	0.1053060767339202
0.048363771400701486	0.05545415049153447	0.10667761440426649
0.047639790036563524	0.05662252313072628	0.1077303622048016
0.0465390687927006	0.057813798861973444	0.10902384981843931
0.0454695137409561	0.05855203398577312	0.10984665053670985
0.04673747136953618	0.05860283252811824	0.10992974105189895
0.045954439207380696	0.05823009859064325	0.10969253872811026
0.044852400274903635	0.05788362258411802	0.10926889082402771
0.04512685280019988	0.0571829234349648	0.10812302522740198
0.04448112247159657	0.0558497888934794	0.10651287510535953
0.04411124037397096	0.05435321705567443	0.10503316086906969
0.043906737703995904	0.052720899933976724	0.10341792565450093
0.04370339225560613	0.0511053724119726	0.10164983392866853
0.04148793669632888	0.050065910020253075	0.10128185471091014
0.040325226155271586	0.04950698273445858	0.10214104945837423
0.04015347790372029	0.04814272528528453	0.10163455457363751
0.04326449375954774	0.04641206753062111	0.09997305464154112
0.042708629221708545	0.04602901474498955	0.10069100711360943
0.04317812999673829	0.04617141166282933	0.10133673712024242
0.05031730072668834	0.04556883539731915	0.09832421501133104
0.043015737393525995	0.011713426493145785	0.08529099906467148
0.04378142256430648	0.012139755246028167	0.08477712194950254
0.04164931133893019	0.016164798002773182	0.08412309051470072
0.04364285121406226	0.016552228049086057	0.08130582594996189
0.0433887133483987	0.0175259226695865	0.079860589128479
0.04625670715613817	0.019426202879396743	0.07549425706182453
0.047820639210264464	0.020424798026766385	0.07447889736454429
0.047546434046530466	0.020911817204235447	0.07483510915113933
0.04789549249003146	0.02138566354296733	0.07537271837358275
0.047785469601872375	0.021740700885078696	0.07625446005143498
0.04706865254657815	0.0220420885536909	0.07676456450668459
0.04635314579162202	0.022422594184878693	0.0772637944065596
0.046629798247156594	0.022879817496750724	0.07784750914473812
0.045034314366988015	0.023587445837851943	0.07903368055526246
0.04513634897462791	0.024098837640381322	0.07994533316427041
0.04397321426763694	0.024686141459073305	0.08079036614968074
0.04292780655329046	0.02527338384004544	0.08126429702657041
0.0425268661035032	0.025621875535407127	0.08160478233093693
0.042177041406593556	0.025863990998220485	0.08191001135913249
0.04172087037202308	0.02581813434921827	0.08149747260901984
0.040862036509487255	0.025081119218852248	0.07934102175375068
0.040520948570238254	0.0197432406055924	0.06664581932647182


==> maxvolnmf/figures/moffett_minvol_10.txt <==
0.11932215452004678	0.007784490645741525	0.010985576358127528
0.12877310733450625	0.008391945283381714	0.012332266589437901
0.152792547255037	0.009963534708745309	0.014291578283387526
0.13314509296635424	0.009650954711636826	0.014828477453786246
0.1454192206276728	0.010565690321466875	0.01628325279912026
0.14785805468248697	0.011221856376444414	0.017521678697464713
0.1576135746034179	0.011973744107739446	0.018953665912234345
0.160160002606647	0.012462592211577687	0.020147711851349694
0.1642938115199138	0.012882981181766203	0.021265993080613742
0.16123622301179902	0.013184771018854369	0.02224931607314732
0.16159469391430883	0.013927975953271306	0.02338609588147359
0.16341764467138611	0.01543473699050633	0.024610335071048654
0.17171800925764916	0.01776342700330011	0.025953532791732216
0.17221441479682778	0.019530212508100123	0.027150305356563233
0.17071676245509795	0.020673467758905058	0.028227743562633443
0.17317109130369254	0.021383888542445797	0.029428852958705974
0.17220887743798582	0.021105815667251095	0.030495301688086937
0.16332180845622918	0.02035403796622701	0.03149990367775127
0.14884799154260892	0.020192134050096393	0.03254146323240075
0.12460081590768142	0.02041515092303875	0.0335606378155733
0.10264267023426824	0.020543741685487355	0.03463403391234363
0.09583934283235274	0.020453404439000834	0.035777947547707994
0.08983556057703074	0.0205915110118126	0.036917537313034154
0.08633661632949721	0.020951247101869946	0.03804141043402984
0.08348993998106422	0.020831988069087013	0.03907301775615083
0.07798069739329974	0.020846218681623216	0.04023163981263213
0.07266372460373739	0.020977235094085982	0.041827309782743995
0.0699375347117796	0.0214219189073622	0.04315425868925721
0.07045195523291815	0.02077304497618843	0.041675703479862575
0.06892467785516589	0.02088877752213683	0.042870760501022495
0.06812230493999051	0.02168529559077648	0.04413820741570069
0.06485080250822464	0.02516355040312776	0.04591019993050682
0.06091121325667196	0.03324824706118571	0.04770320193596383
0.05471758720751569	0.04438102407940548	0.04975829855748238
0.04589936774624627	0.05715179101284473	0.05159648257253915
0.03985841847149167	0.07084510797929433	0.05346165399747731
0.03788297149961527	0.08215197942442563	0.05529843430691611
0.03795370507060435	0.08968707372851907	0.056946459611177155
0.03098598815740421	0.09416615101602227	0.05869919423266378
0.034594919006577025	0.0964160286269207	0.059730512285991355
0.04113366908273095	0.0973762497828932	0.060610772989204253
0.041397478645303756	0.09859795011223323	0.061693578822372384
0.04450598508083823	0.10036450349086719	0.06315865629166197
0.046304760703232375	0.10201860204672135	0.06462919093790405
0.043908656165283735	0.10326880885280597	0.06575214970972147
0.04356769799556514	0.10473676172663995	0.06708528760157169
0.04253010765604096	0.10578779909854563	0.06813063618540845
0.04508676764155241	0.1067812738078848	0.06914469628602533
0.04661722550088286	0.10811327409960161	0.07035245381856749
0.04687055718433596	0.10905254667810622	0.07130801649187363
0.04584026412991096	0.11017001716920723	0.07238426123186958
0.0477795820251978	0.11091061985027485	0.0733159862584457
0.044678520444667254	0.11138926237681185	0.07406530258709437
0.04458688688125821	0.11106902399981873	0.07434511497437248
0.04408564290367784	0.11239367252215371	0.0756770944825173
0.04530170625481102	0.11327599144922211	0.07681915366747041
0.03723560096570219	0.114011918757079	0.07827031121465723
0.04049341729087737	0.11322101112804495	0.07890656649125316
0.04340296438879238	0.1128001123188199	0.08014257665350669
0.04666795824918962	0.11099507017455186	0.08051190883288659
0.05070230705195591	0.11234522438151102	0.08220412239584855
0.053077965557861165	0.11230406155687184	0.08261725228703039
0.05432881531390649	0.11379840870112613	0.08383355664349339
0.05521640429661484	0.11546746651541309	0.0850059840121191
0.05735715606973121	0.1174488432991429	0.08621802831674553
0.05913753201066478	0.11902756899823262	0.08709231082717439
0.059769426926189674	0.12045945164171457	0.08783503667796111
0.06057110323040674	0.12174497361702162	0.08852670289173438
0.06150234585835688	0.12297444148597651	0.08931009039603853
0.06115452355074146	0.12373904795613752	0.08983067792817015
0.060658573894780514	0.12389117679830457	0.09007017652934181
0.06152058522354193	0.1241253928029578	0.09055433919625486
0.06097117469718128	0.12402664563636273	0.09094854919450249
0.06048077190738477	0.12410215570356227	0.09158549553645168
0.06254988994937163	0.12324316782932189	0.09176291671314263
0.06281657506586356	0.12270085129727118	0.09238828474407029
0.05692553332485092	0.11918697360713378	0.09132896003381863
0.06778961817179857	0.11263063624020037	0.08865561158242469
0.06251171393653118	0.11621292798806764	0.0949812439875723
0.06684664327326051	0.10953006566338842	0.09359870452141829
0.06457978109388453	0.10780083852601292	0.09399162899768691
0.06292287375070105	0.10757363732009259	0.09478563600407658
0.061896493532248555	0.10741553049669807	0.09552216340199678
0.06290814458835725	0.1060808552596206	0.09519197515225127
0.06207561666163225	0.10530115791808017	0.09484399637538746
0.06327916244078179	0.10561569180772382	0.09517623985095673
0.06349862646099694	0.10766322297927844	0.09663244516984634
0.06358663965058979	0.10891293182100054	0.09725325809385414
0.06388898466261914	0.11046588964489346	0.09833509105548949
0.06277924436479605	0.1110702183266979	0.09870994730453275
0.06201551486539663	0.11156540393422952	0.09923030336333238
0.06682388052010109	0.11007738821144726	0.09869312030658972
0.06559510937071802	0.10939221802147506	0.09821962031878868
0.06334521762725577	0.11038935111151016	0.0992804761417636
0.06553451232874384	0.11006607186433683	0.09937523951545539
0.07067041061030736	0.1090912870148718	0.09922386126462622
0.07189535759121816	0.10795519210769634	0.0993812472175411
0.07125567869911226	0.10664668953099161	0.09986529047223369
0.07112674429472193	0.10395977866780186	0.09965365502830778
0.07261497217994008	0.0982918836279139	0.09718155909131572
0.07073761518884783	0.09470304853021864	0.0972013447554433
0.07189132776948752	0.08908060538214511	0.09434191792516082
0.07563163638203638	0.050176756657267674	0.09139468265788198
0.07575722485083224	0.04947025232393316	0.09069287643152939
0.07578601261481295	0.049408731518473664	0.088756035040409
0.07182439971141345	0.050602707494412716	0.09099284574802859
0.0710827082444847	0.052501251242769664	0.09312807031125411
0.0690756046301061	0.05455785181294814	0.09477217071003162
0.0698357126430546	0.056402496804320516	0.09576258764578542
0.06825957738827312	0.05787298760675579	0.09614066592275779
0.06795123505345518	0.05939656535051474	0.09668557984468365
0.06790996831562816	0.06086414232500217	0.09711019711357796
0.0674982792337943	0.06214849588974917	0.09723577533400664
0.06693859756882296	0.06384551106412607	0.09835741855158342
0.06684096978031027	0.06570852849045634	0.09966136516238493
0.06684428581995264	0.06700460257278526	0.10034368559686402
0.06549359536013329	0.06839290634283439	0.10134865833382731
0.06554269933398221	0.07022928082004708	0.10309535925389864
0.06656208968907122	0.07171330634664405	0.10448022197311696
0.06632735911002348	0.07288315519175986	0.10554360273635778
0.06584170338496698	0.07413796854669209	0.10683465251028333
0.06523523505136945	0.0749168564216106	0.10765516536382796
0.06627386303293678	0.07498037790710589	0.10774177875531571
0.0655548911653847	0.07462665983826858	0.1074952499880154
0.06455259577035045	0.07423534890579515	0.10707382106764994
0.0644701663169986	0.07338416942734269	0.10594943943369639
0.06348522111790221	0.07191773914918531	0.10434880729487886
0.06272552387319166	0.07036594616785499	0.10286355382315679
0.06206554302688108	0.0686749877169577	0.10124159981041882
0.061351865324711055	0.06696659710232421	0.09947179603389705
0.0593802515725399	0.06607664117662547	0.09905578270845901
0.05854213183646675	0.06590170879732765	0.09983197961017022
0.0581351323035289	0.06474135318427086	0.09927025984319215
0.06009271813077965	0.06299271586008137	0.0976020477916657
0.059753853892758044	0.062907675608277	0.0982568379817277
0.06028177533673882	0.06320270991868261	0.098875642481506
0.06536339883639378	0.061942388713154106	0.09599816216759843
0.05283783871838619	0.032753544482539684	0.0817191613425856
0.05340164009243583	0.03293231511339725	0.08125856675491898
0.05198218346182375	0.03579833815512294	0.08085191861123388
0.05306591917386385	0.03531451378192381	0.07820514040671132
0.052698101448930446	0.035643709534453984	0.07688748091756491
0.054353260418439915	0.03586095848453323	0.07286329426524502
0.05552156036112087	0.03633585182264422	0.07196080431058086
0.055433394064882034	0.0367948590316137	0.07232809029464422
0.05586895766141354	0.03730699203853633	0.07286464568646965
0.05600339875650874	0.037809390222776657	0.07372547741759007
0.05556016011966406	0.03817725117961932	0.07422429240825826
0.05513674053061914	0.038596417961506126	0.07471878705010004
0.05553134056707041	0.039098447029533245	0.07530190161172876
0.05456756842895616	0.03996149137531691	0.07646064819641755
0.0548932449024867	0.040597802074049484	0.07735627473271285
0.054181595129325945	0.04128285148146427	0.07818390362880057
0.05350396940061753	0.041854401596540226	0.07866352802885078
0.05328420549743423	0.04221292806235337	0.07900448097589413
0.053098124230248754	0.042481204392379394	0.07930537165571416
0.05263838182528656	0.042336031276791135	0.07890770876173951
0.051446525749796634	0.0411647664708305	0.07682189807774904
0.04806452613508815	0.033586580963761	0.06447763388102735


==> maxvolnmf/figures/moffett_minvol_50.txt <==
0.013469487620688225	0.06865162451977373	0.010512244718836992
0.014077405296516757	0.07414247329119027	0.011685356960444744
0.015306371471258979	0.08798525648939617	0.013620047358788717
0.015052224154670201	0.07730985874105466	0.013862823436608749
0.015345032683857562	0.08448855101089243	0.015210669698208994
0.016015337559946097	0.08621689987143208	0.016300795642523885
0.017212362443817755	0.09193682518782231	0.017578132070950856
0.018213553634672523	0.09363292140024242	0.018587651644232178
0.019295712549226268	0.0961420904918915	0.019526930106235938
0.019708430196795638	0.09472102061320137	0.02031530439084771
0.020146524313591353	0.09536420272097061	0.021352158009942435
0.020063423627391826	0.09717776543799439	0.022678872029891956
0.019274086622511278	0.10289655967476581	0.02434869692404761
0.018577147631474326	0.10413118988488208	0.025727845417865276
0.018320498366765435	0.10397675070761928	0.026833469665412443
0.01872010272734006	0.10574247525585642	0.027912519223563914
0.019999939539430446	0.10516444177188285	0.02859706613588652
0.02185459776899378	0.1000751280949167	0.029077367965234757
0.02391547422518937	0.09225832635969079	0.029741059751733905
0.02539229787581846	0.07937206350801208	0.03047452432319907
0.027110199890257276	0.0676722357759085	0.03122580239022022
0.028811119592452455	0.06404058035847959	0.03200460748401916
0.0305311680691016	0.060946743639986936	0.0328491520247705
0.031812643617101344	0.05931522879383585	0.033753851654230366
0.03332425842054297	0.05779547473309547	0.034453886470386816
0.03510178861056733	0.054912708204876925	0.03527701974833206
0.03721498132196616	0.05222417024633752	0.03644946435555396
0.03875504593672799	0.05106553142406264	0.037527029110926716
0.03602770695309276	0.05095440179799028	0.03627411419939159
0.037522808457133246	0.05027610054466404	0.03716367951292719
0.0383416787483132	0.05033412031220255	0.038305953263571106
0.03878553023798282	0.050376430768009337	0.04058912103732602
0.035739483345788796	0.05231878801099651	0.04423058522136281
0.029823869155654978	0.05459787560532584	0.048942790283458916
0.020796881938815435	0.05628712838007644	0.053970029404094136
0.011159376225563327	0.05992481660035185	0.059293576781832474
0.002171327987483282	0.06461453216853272	0.06391000033074423
0.0	0.06852030942339184	0.06729491108061016
0.0	0.06709186694334718	0.06984508442929079
0.0	0.07022686840559342	0.07125347570334144
0.0	0.07428809025675367	0.07218453926929469
0.0	0.07509873729048792	0.073321206332089
0.0	0.07773426633525818	0.07489976050355572
0.0	0.07961978227058872	0.07644527360422264
0.0	0.0790002250127534	0.07761213775210839
0.0008102501031732886	0.07962585159880055	0.07899868795911792
0.0021427279735549867	0.07963874095589174	0.08005524811170012
0.003213754805362233	0.08156602220250782	0.08108187196899501
0.004604949317746106	0.08311263522886453	0.08234402045919686
0.005802419884471667	0.08376743265325534	0.08330623981866941
0.006689163057180425	0.08383072737059354	0.08440427523240737
0.008386965177407148	0.08528368885068309	0.08529609568698583
0.009837475770766317	0.08388285804403602	0.08596678609541743
0.011454149523688941	0.08367860942329904	0.08607390802001708
0.013111655179033625	0.08412984759222812	0.08741826691029532
0.014497800540341601	0.08528946654445062	0.08850082906759907
0.017664327799290794	0.08136937457419663	0.08973827132307226
0.02037732320730846	0.08275464957045614	0.08997386976079592
0.023746540597338075	0.08416840074589937	0.09074872984372316
0.02676852145968586	0.08504220621909847	0.09049629877775008
0.02802939260371441	0.0879994582560894	0.09211905567272569
0.029028420543316828	0.08927926031678038	0.0924107296098677
0.030204998124668668	0.09075345687997696	0.09372612629415222
0.03103307177979424	0.09211775556565491	0.09506001186717562
0.03144636564811633	0.09432227548195243	0.09651655934353669
0.03203653586972336	0.09609964753157614	0.09761191277908551
0.032030948064581656	0.0971926614807253	0.09856625767079871
0.032548192222870295	0.09829318057477918	0.09944132844450419
0.032907512738181606	0.09944392944387098	0.10036701526601745
0.03350541062696068	0.09966249789942351	0.100963480274696
0.03393081885187444	0.09948407227696857	0.10117871547803423
0.03511501029724076	0.10008047975319756	0.10159797353052366
0.036085309347837664	0.09975747480692175	0.10185121120466041
0.037379730581167926	0.09956754471726639	0.10233002454028432
0.03911727359127638	0.10025589737833601	0.10221231565144034
0.0416176114959234	0.10015350990316685	0.10250438009899038
0.04408102636760131	0.09515776678025087	0.1006998173896972
0.045434669441855216	0.0976122866845606	0.09689011854689798
0.05375835957397892	0.09690685997437107	0.10247557483240936
0.057444218433618986	0.09585311266328712	0.09954137170588381
0.059585677205125115	0.09379905010346037	0.09931383783708413
0.06137938922835059	0.09283457470640319	0.09981495621589904
0.0632501303308251	0.0922362064401749	0.10029643012802984
0.06416655303251356	0.09209408846116288	0.09967196236507456
0.06456182930884949	0.09122812469151195	0.09919207436885105
0.06547531379584808	0.09203740211226344	0.09952634211958392
0.06610952685225012	0.09325924634048306	0.10117264348224793
0.06670958150872737	0.09394689671827078	0.10198459082737314
0.06741435048668674	0.09494087923684141	0.10321715770720999
0.06801391713749153	0.09465309803938708	0.10366043363647391
0.06888191545589929	0.09451042699723071	0.10417732192778095
0.06943358830785679	0.09631933306185293	0.10337023647123804
0.07210197539995697	0.09522413162626876	0.10282610038145445
0.07377334678615795	0.09455419646702533	0.10387462936155335
0.0745320583935575	0.09556704852361583	0.10385494063461893
0.07501629811278758	0.09784540340958403	0.10347527622418329
0.07697496987827829	0.09792929826291555	0.10326116609692264
0.07929976526578326	0.0969628231274986	0.10322570208988358
0.082421048853362	0.0955267396703955	0.1022888623595692
0.08367488389111094	0.09336769200641919	0.09885880350352615
0.08954960007523803	0.0905271499544311	0.09782014752513626
0.09272863583218693	0.08813198445461694	0.09412306479379871
0.12643292902814435	0.07052250448236885	0.08066935790559518
0.12388774330602707	0.07024713862730486	0.07995786704127206
0.12208257092955915	0.0700887972131092	0.07854484355242727
0.12027090162868627	0.06878755875274259	0.08049277858025404
0.11974240005032606	0.06950980495775357	0.08258243505826175
0.12054229113017696	0.06954390270266354	0.08436145188440695
0.12023355111354696	0.07093690606467484	0.08561455433615987
0.11985221477307932	0.07083623295163369	0.08631116948062925
0.1198492319029177	0.07144275685117944	0.08714771516157065
0.11967095507734257	0.0721631985045166	0.08788155618202292
0.11939887574247106	0.07256577504196936	0.08834602949499644
0.12067829882960504	0.07314412734399311	0.08964805442996636
0.12248268694947734	0.074054139114237	0.0911312337566666
0.12313736964898178	0.0747182374684702	0.09200126088408693
0.1243053725666989	0.07471815364193665	0.09312674706008675
0.12726517757042782	0.07571099749967439	0.0949214357278474
0.1296421133237374	0.07703809315617553	0.09635525927510735
0.13112742016358844	0.07753340925704341	0.09746211837845606
0.13342895910296634	0.07793236430458217	0.09875757520555628
0.13514371665595024	0.07800731773324791	0.09957503168743351
0.13632530945854382	0.0785694163743102	0.09965965981116798
0.13688490094082623	0.07796908655999357	0.09937783149837402
0.1365444674399137	0.07721379584518734	0.09895707974387678
0.13482674955543583	0.07669341214954352	0.09789892020398165
0.13353648209884167	0.07533167308947253	0.09631654889169422
0.13254546656149746	0.07405730818009053	0.09479274572299506
0.13108071390447734	0.0727652504767562	0.09313045179494368
0.1294694292756983	0.0714321809058302	0.09135570227650769
0.13014632396636508	0.06989128580461423	0.09079116229273831
0.1322467714981477	0.06938627799893872	0.09129666541237715
0.1326464077610825	0.06855414320987302	0.09055227919718886
0.13140680763178147	0.06864208825038257	0.08884615702837195
0.13441350360375004	0.06841458074543426	0.08929195790025792
0.13856776617826227	0.06879847609909306	0.08982571051638198
0.138018394627485	0.07066941371327841	0.08739938601239834
0.11596466634028359	0.04925753617631753	0.06855750729064818
0.11591366846909783	0.04959415221067323	0.06828032741953698
0.11674209779070882	0.05008572089553278	0.06882462367749988
0.11062815689098025	0.05034121201511396	0.0667782205997761
0.10818707464075102	0.05019929472250371	0.0659271771170166
0.09897472759107342	0.05101226544179925	0.06309693847163948
0.09615677279318063	0.051848437423224064	0.06258819094569144
0.09653430217493042	0.0520465436830106	0.06298633604853318
0.0980138367010043	0.052530310320464034	0.06352463212856879
0.09948084606458903	0.052894554850389096	0.06429122203760505
0.101235847507881	0.052824849899621655	0.06475804621882288
0.10252638496884552	0.05281174307863663	0.06523560977800949
0.10474690353582233	0.05325752668066206	0.06580424523006259
0.10749346895281063	0.05319348878135944	0.06688845276899202
0.10969199725653266	0.05370574316816351	0.06772022831328173
0.11170818016849726	0.053681139699980486	0.06851433678452852
0.11347954855519299	0.053585675345309315	0.06902551839142161
0.11472311609538759	0.05364736677648442	0.0693745579737169
0.11473798995307609	0.05370556318837262	0.06966881196124543
0.1136354239336063	0.05337197749891286	0.0693391903055787
0.10977104226354627	0.05206257288480264	0.06749172710410661
0.08725033660157572	0.04599642590317266	0.056377238281280384


==> maxvolnmf/figures/moffett_nmaxvol_1_05.txt <==
0.053603597508903186	0.013054167864006858	0.028569568978415904
0.058245413415229125	0.013957227871024729	0.03209417151136111
0.06891182413115177	0.016631939051645946	0.03718497404905
0.06122622102001547	0.01584723859862109	0.03869336891062569
0.06708604644398654	0.01732956538579352	0.04249007562745192
0.06865496965145156	0.018329727300779353	0.045761767653978325
0.07309199122667813	0.019506634678556102	0.049519697057505835
0.07451318417705521	0.020197816662925586	0.052679621845703566
0.07655664176378778	0.020781456693987125	0.055630557014374346
0.07572167105847745	0.021138886371674295	0.058252070980135046
0.07650379948445023	0.022328593263687982	0.06125786052331856
0.07804915519227919	0.024985528707784657	0.06447949909519264
0.0825216197698358	0.029226388766215933	0.06797616674210076
0.08355192186649255	0.03238536254730694	0.07112902582042221
0.08366087015901473	0.03435565368349589	0.07397929781521878
0.0853479768381612	0.03546781633608985	0.07714801552644497
0.08542263202187772	0.03467881872533401	0.07998875514576183
0.08182456677116184	0.03296694866912144	0.08271472156251394
0.07568623108006035	0.03237653256556821	0.08556748922117394
0.06535098114915291	0.032514665554264945	0.08840408264618096
0.05606097688484775	0.03245804409338524	0.0913754691431686
0.053163121145672336	0.032013266771560835	0.09446180301001576
0.05046178832398255	0.03202310396641558	0.0975341250259194
0.04901923784684212	0.03246282816403969	0.10054726986722765
0.04768747394154215	0.03200083665682021	0.10331824958480627
0.045047533032547354	0.03177193676042735	0.10644269108652647
0.042639238738157476	0.031671807816173445	0.11072796722315995
0.041237403894156845	0.03224836596471004	0.11428442888658101
0.042148975854974166	0.031265136886348015	0.11033569048057985
0.04147931649219147	0.03123128077954927	0.11352966287463694
0.04131867373026403	0.03249879836926846	0.11690347645856992
0.04059558245315474	0.038851184275609456	0.12160016603677834
0.039972620070428656	0.054149219714779366	0.12630252724402577
0.03817489943094345	0.07536043188855375	0.13167562203865676
0.03490039401108019	0.09985224141707966	0.1364611481913244
0.03294147712537357	0.12616242987498452	0.14128612694462467
0.03252952713568597	0.14783516869754884	0.14604787656887916
0.03287212122421982	0.16218077169257603	0.15034682591280127
0.02976145537525635	0.17050840186677596	0.1550160880654935
0.031476242098829266	0.17468259762073685	0.1577187387128502
0.03422577276801986	0.17636832004250888	0.1600322347573777
0.034294401773559365	0.17850581120315898	0.1629120173273601
0.035637416460319954	0.18162519271737876	0.16679244934807705
0.03636819857010757	0.1845225767996258	0.17069499849333308
0.035079136333585725	0.18670672732202237	0.17369902395464243
0.03477589954511365	0.189261189673091	0.17725382623116231
0.034183946658919766	0.19107356734396633	0.18004650915258943
0.03505550380654695	0.1927867499928146	0.18274070220869262
0.03553885402247577	0.19511789247064384	0.1859499517183064
0.0354546301736115	0.19673494790070895	0.18849803414107089
0.03488576776396637	0.19866580181692295	0.19137203642297473
0.03552181472552074	0.19990133037176278	0.19385115279331724
0.03391353253684428	0.20065436568719	0.19587515292598984
0.03344883312558173	0.19997019429110674	0.1966396643604033
0.03311144571836071	0.20224790871659842	0.20019191177945328
0.03361063521522106	0.20370796196452876	0.20322914898537597
0.029197632690576212	0.20477733238097867	0.20717781862327406
0.03033673222832295	0.2030800215593451	0.2088857424854801
0.03141808138699805	0.20194536881239333	0.21219850150481903
0.03288355572223303	0.19834332578878677	0.21318573839919955
0.03502913346278209	0.2005909388956022	0.21766266950995947
0.03601708752865137	0.20041906891912933	0.21875877540429042
0.036785518208411076	0.20305957578378606	0.2219786840445113
0.037265727888264696	0.20605972780472767	0.2250815470918088
0.03824584595885438	0.20966684484535286	0.2282807704029564
0.03899345822854909	0.2125572125199578	0.23059105531984347
0.03927958308980325	0.21520012236913466	0.23254981359721164
0.03958340319732801	0.21756182866342333	0.2343782200080534
0.03994890046450039	0.21979084071585436	0.23645190533425428
0.039737616324195736	0.2211697649312645	0.2378353588917754
0.039407816286489684	0.22141233048760944	0.23847965889894182
0.039670710702117105	0.22176023074243562	0.23977066958850524
0.039253138907111046	0.22147562718594768	0.24083441619521612
0.0389116084928058	0.22147075521636955	0.2425439711645822
0.03935391880104731	0.21976232093641054	0.24303232376625364
0.03860832528999201	0.21856558880779137	0.24473726154450054
0.03476746701516307	0.2119534054232809	0.24201710137952767
0.039234784668973156	0.19977703953488485	0.23490629074828154
0.037574944056618306	0.20526232031680083	0.2517882353556458
0.03925585064748853	0.1925467627173911	0.24815468915033456
0.03891703151614912	0.18907204001335698	0.24921316869807497
0.03841558972387278	0.1884434545620442	0.2513373119568328
0.03806198680927253	0.18796555172741425	0.25330857166635384
0.038388130847916556	0.1854448915402038	0.25243788399177464
0.03789312223936893	0.18400338136985894	0.25152460413819466
0.03838539416247035	0.18454220406650276	0.25240471502867595
0.038560315215602936	0.18820692419555216	0.2562665982794901
0.03858636817490137	0.19049082131383543	0.2579163652219535
0.03860313781023345	0.19328538004429352	0.2607880033330098
0.038015021572525814	0.19437775475524036	0.26179066036993015
0.03796693763993265	0.19522014470020096	0.2631681985024749
0.03940617268857907	0.19246171009822405	0.26174700201940226
0.03806551715851412	0.19121729467047294	0.26052826272572094
0.036412321811796086	0.1929314114996029	0.2633804749582546
0.038160089258474104	0.19227122947454753	0.26360028091136534
0.04106255232949791	0.19040987444393037	0.2631571446264805
0.04187995116907498	0.188161796766124	0.26357152438803566
0.041376805644863415	0.18550332610097367	0.264888819591222
0.040594612094981726	0.18032357753797368	0.2643755461256107
0.039839095498866876	0.1698642715177799	0.2578673211240095
0.03638266127932543	0.1629091236340138	0.2580485641868735
0.03209035637561389	0.15271964965761756	0.25060114986027354
0.032418645986809276	0.07804161175835946	0.24297668042274775
0.03321173496167549	0.07679218631686802	0.2410961852844367
0.032385946472787315	0.07713213742655123	0.23594294763527712
0.033811297120164584	0.0788343442878782	0.24185190143595975
0.03744193967889648	0.08191821099110752	0.24744066144103868
0.03786593141733035	0.08550578773015415	0.2517881518740846
0.03935335795944068	0.08884883134538149	0.2543765544320155
0.03905015951867593	0.09161224186173389	0.255367901175103
0.039195521423255594	0.09445452498699755	0.25679884960217153
0.03941344859018342	0.09721418014088101	0.2579099076550344
0.03941930389946951	0.09968191445424585	0.2582280467087384
0.03926345562887476	0.10273585689803125	0.26120519733617603
0.03888781596196223	0.1060798622420458	0.26467909582447524
0.039128643800092684	0.10845357459668149	0.2664777882060073
0.03869361453532536	0.11092650585388694	0.26914887369121365
0.03818922712119043	0.11412972135670614	0.27380840047508154
0.03863913601809837	0.11671863126448559	0.2774831119560908
0.03860882193929182	0.11877150266966094	0.28030267477545817
0.03830101389768983	0.1209293058514224	0.28374274384837844
0.03785002058509427	0.12227141590378478	0.28593145680425236
0.03826457929872186	0.12238570478206852	0.2861544993167162
0.03789118475282684	0.12175799320536689	0.28550190423319816
0.037357866329701866	0.12110201185421646	0.28438275040484096
0.03723326203122472	0.11969334139681821	0.2813946154342246
0.03663631132344059	0.11719261402754913	0.27714756869407337
0.0361082133214469	0.11449869704784066	0.2732100103624749
0.035436749827091586	0.11157625033567074	0.2689117747607945
0.034662406511224014	0.10863911613763814	0.26422507083078167
0.03315040920963811	0.10700665699199471	0.26315329442134405
0.03222091462618413	0.1065147851472491	0.2652421686100375
0.0316275932067861	0.10438764819418345	0.2637679735895678
0.03151473442570246	0.10138016994846595	0.2593481889758773
0.030004587987116887	0.10110251156106503	0.2611381602886363
0.02808161398819016	0.1015908748961188	0.26284649382570824
0.02718091968190468	0.09987500767543761	0.25523341070794464
0.029786024641288978	0.046141297551361676	0.21716232738927255
0.03006504965541005	0.04656869822472925	0.21593810481547157
0.031122854426605277	0.05210008534818511	0.21482321172010999
0.0322861503365944	0.05172152222172686	0.2077408858434866
0.032407971798718495	0.05260389176356423	0.20423485618283116
0.03433746168627599	0.05383878533843341	0.1934720655651589
0.03510361820945275	0.05495845999748942	0.19104488751832818
0.035249416839450265	0.055783884132764944	0.19200798699883256
0.03538837255381241	0.056660757077505015	0.1934356606858323
0.03547419983557608	0.05746434615567393	0.195719786068865
0.035177277219640854	0.05807524581533397	0.19705001019046522
0.03481401476638539	0.058796576685831825	0.19836811211035268
0.034570031710994084	0.05964952458785073	0.1999321948118609
0.03400165403265065	0.06106559594468607	0.20303061379817797
0.03372385836391321	0.06213605986595758	0.2054160486556417
0.033053682789359974	0.06327705616453062	0.20763851471213934
0.032091243129174184	0.0643015717659638	0.20893218905560518
0.03174462485032055	0.0649116864012294	0.20985463202665683
0.03185783003297349	0.06537601210015206	0.21064590135288033
0.03187101431414369	0.0651692237324223	0.20958435969496222
0.03150431448493129	0.06334974684178	0.20402760270619819
0.03030369361304105	0.05127818051012168	0.17117811376402853


==> maxvolnmf/figures/range_normvol.txt <==
2.2204460492503155e-16	70.9886944895662	106.74466580623157	142.5651756440345	178.4265074763577	214.31601018564763	250.22613218214025	286.152002535601	322.09029540906033
3.1956336885845787e-16	70.26053987564464	105.65243388534923	141.10886641619138	176.6061209415538	212.13154634388295	247.67759103341479	283.23938407991477	318.8135996464133
4.599109568577232e-16	69.53238526172308	104.56020196446691	139.6525571883483	174.78573440674992	209.9470825021183	245.12904988468938	280.3267656242286	315.5369038837664
6.618971661031453e-16	68.80423064780152	103.46797004358454	138.19624796050513	172.96534787194602	207.76261866035358	242.58050873596386	277.4141471685423	312.26020812111926
9.52592783369814e-16	68.07607603387996	102.37573812270223	136.73993873266207	171.14496133714215	205.57815481858893	240.03196758723846	274.5015287128561	308.98351235847235
1.3709576916164725e-15	67.34792141995841	101.2835062018199	135.28362950481895	169.32457480233825	203.39369097682425	237.483426438513	271.58891025716986	305.70681659582533
1.9730623882678454e-15	66.61976680603684	100.19127428093755	133.82732027697583	167.50418826753435	201.20922713505956	234.93488528978753	268.6762918014836	302.4301208331783
2.839602718452303e-15	65.89161219211529	99.09904236005522	132.3710110491327	165.68380173273044	199.02476329329488	232.38634414106207	265.7636733457974	299.1534250705313
4.086714969880146e-15	65.16345757819373	98.00681043917288	130.9147018212896	163.86341519792654	196.8402994515302	229.8378029923366	262.85105489011113	295.87672930788426
5.881540800237504e-15	64.43530296427217	96.91457851829054	129.4583925934465	162.04302866312264	194.65583560976555	227.28926184361117	259.9384364344249	292.60003354523724
8.46462805451607e-15	63.70714835035065	95.82234659740823	128.0020833656034	160.22264212831882	192.47137176800092	224.7407206948858	257.02581797873876	289.32333778259033
1.2182169695806154e-14	62.97899373642909	94.73011467652591	126.5457741377603	158.40225559351495	190.28690792623627	222.19217954616036	254.11319952305251	286.0466420199433
1.7532401606026817e-14	62.25083912250754	93.63788275564359	125.0894649099172	156.58186905871105	188.10244408447164	219.64363839743493	251.20058106736633	282.76994625729634
2.5232377626526882e-14	61.522684508586	92.54565083476128	123.63315568207412	154.7614825239072	185.91798024270702	217.09509724870952	248.28796261168017	279.49325049464943
3.6314071226202884e-14	60.794529894664485	91.45341891387898	122.17684645423108	152.94109598910342	183.73351640094242	214.54655609998417	245.37534415599407	276.2165547320026
5.226268362579417e-14	60.06637528074297	90.3611869929967	120.72053722638803	151.12070945429957	181.54905255917785	211.99801495125885	242.46272570030797	272.93985896935567
7.521569484059905e-14	59.33822066682146	89.26895507211444	119.26422799854498	149.30032291949578	179.3645887174133	209.44947380253353	239.55010724462187	269.6631632067088
1.0824933504872475e-13	58.610066052899995	88.17672315123224	117.80791877070205	147.4799363846921	177.18012487564886	206.90093265380835	236.63748878893597	266.3864674440622
1.5579087002153383e-13	57.88191143897856	87.08449123035007	116.35160954285917	145.6595498498885	174.99566103388452	204.35239150508326	233.72487033325018	263.1097716814156
2.242119563241813e-13	57.15375682505719	85.992259309468	114.89530031501636	143.83916331508502	172.81119719212032	201.80385035635837	230.8122518775646	259.8330759187693
3.226825894981407e-13	56.425602211135896	84.90002738858603	113.43899108717372	142.01877678028168	170.62673335035632	199.25530920763367	227.89963342187923	256.5563801561232
4.644000938766858e-13	55.697447597214705	83.80779546770421	111.98268185933127	140.1983902454786	168.4422695085926	196.70676805890935	224.9870149661942	253.27968439347762
6.683578668687921e-13	54.96929298329369	82.71556354682264	110.52637263148912	138.3780037106759	166.2578056668293	194.15822691018548	222.07439651050979	250.00298863083262
9.618909300307228e-13	54.24113836937291	81.6233316259414	109.07006340364745	136.5576171758737	164.07334182506668	191.60968576146234	219.16177805482616	246.72629286818855
1.3843394491786672e-12	53.51298375545248	80.53109970506065	107.61375417580635	134.73723064107227	161.8888779833049	189.0611446127402	216.2491595991437	243.4495971055457
1.9923212192998617e-12	52.784829141532555	79.4388677841806	106.15744494796617	132.91684410627192	159.7044141415444	186.51260346401958	213.3365411434629	240.17290134290477
2.8673197482218167e-12	52.056674527613325	78.34663586330154	104.70113572012725	131.09645757147314	157.5199502997857	183.964062315301	210.42392268778443	236.8962055802664
4.126604916365837e-12	51.32851991369512	77.25440394242392	103.24482649229017	129.27607103667657	155.33548645802964	181.41552116658545	207.51130423210938	233.61950981763187
5.9389498315753966e-12	50.60036529977839	76.16217202154837	101.78851726445575	127.45568450188325	153.1510226162774	178.86698001787425	204.59868577643925	230.34281405500278
8.547250298201926e-12	49.872210685863784	75.06994010067582	100.33220803662513	125.63529796709457	150.9665587745306	176.31843886916934	201.68606732077617	227.06611829238153
1.2301078428327709e-11	49.14405607195225	73.97770817980756	98.87589880880005	123.81491143231258	148.78209493279167	173.76989772047347	198.77344886512333	223.7894225297717
1.770353332599868e-11	48.4159014580451	72.88547625894549	97.41958958098286	121.9945248975402	146.59763109106404	171.22135657179055	195.86083040948512	220.51272676717818
2.5478667911180237e-11	47.687746844144264	71.7932443380923	95.96328035317705	120.17413836278165	144.41316724935268	168.6728154231263	192.948211953868	217.23603100460812
3.666852862501039e-11	46.95959223025255	70.70101241725192	94.50697112538764	118.35375182804302	142.22870340766474	166.12427427448898	190.0355934982812	213.95933524207186
5.2772813563506146e-11	46.231437616373924	69.60878049642997	93.05066189762185	116.53336529333306	140.0442395660105	163.57573312589037	187.12297504273815	210.68263947958434
7.59498664342112e-11	45.50328300251417	68.51654857563456	91.59435266988997	114.71297875866436	137.85977572440476	161.0271919773474	184.2103565872579	207.40594371716676
1.0930594413793948e-10	44.77512838868157	67.42431665487732	90.13804344220698	112.89259222405505	135.6753118828688	158.47865082888467	181.2977381318682	204.12924795485
1.573115264690522e-10	44.04697377488803	66.332084734175	88.68173421459429	111.07220568953119	133.4908480414333	155.93010968053724	178.38511967660867	200.85255219267822
2.2640046298665745e-10	43.3188191611507	65.23985281355172	87.22542498708279	109.2518191551303	131.3063842001424	153.38156853235586	175.47250122153656	197.5758564307152
3.2583225648539394e-10	42.59066454749429	64.14762089304226	85.76911575971694	107.43143262090642	129.12192035905952	150.8330273844134	172.55988276673415	194.29916066905253
4.689330488366531e-10	41.86250993395434	63.05538897269656	84.31280653256071	105.61104608693731	126.93745651827612	148.2844862368149	169.64726431231995	191.02246490782224
6.748816297784107e-10	41.13435532058198	61.963157052586524	82.85649730570614	103.79065955333476	124.75299267792366	145.73594508971127	166.73464585846435	187.7457691472141
9.712798348128741e-10	40.40620070745082	60.870925132815685	81.40018807928574	101.97027302025988	122.56852883819145	143.18740394331996	163.82202740541277	184.46907338750145
1.3978518245101398e-9	39.678046094666776	59.778693213532975	79.94387885349016	100.14988648794429	120.3840649993518	140.63886279795375	160.90940895351827	181.19237762907747
2.011768033527413e-9	38.94989148238233	58.68646129495282	78.48756962859383	98.32949995672156	118.19960116179683	138.09032165406288	157.99679050328905	177.9156818725082
2.8953073206747317e-9	38.22173687081688	57.59422937738377	77.03126040499171	96.50911342707167	116.01513732609074	135.5417805122953	155.08417205545652	174.63898611860824
4.166884223950217e-9	37.493582260286196	56.50199746126984	75.57495118325215	94.68872689968529	113.83067349304544	132.99323937358352	152.1715536110732	171.36229036854985
5.9969192257486565e-9	36.765427651244735	55.409765547250146	74.11864196419322	92.86834037555661	111.6462096638296	130.4446982392696	149.25893517165395	168.0855946240202
8.630679007937726e-9	36.03727304434653	54.31753363624439	72.66233274899213	91.0479538561163	109.46174584012495	127.89615711128496	146.34631673937886	164.80889888744736
1.2421147815069568e-8	35.309118440532885	53.225301729576316	71.20602353934326	89.22756734342347	107.27728202435208	125.34761599240947	143.4336983173857	161.532203162326
1.7876335442658765e-8	34.58096384115849	52.13306982915093	69.74971433768505	87.4071808404415	105.0928182199944	122.79907488664361	140.52107991019002	158.25550745368534
2.5727362206474752e-8	33.852809248173	51.04083793770994	68.29340514752685	85.58679435143526	102.90835443206532	120.25053379974499	137.60846152429068	154.97881176876348
3.702644584099955e-8	33.124654664382334	49.948606059199165	66.83709597391936	83.76640788254268	100.72389066778008	117.70199273999982	134.69584316904076	151.70211611797743
5.328792281983135e-8	32.396500093824706	48.85637419929736	65.38078682413132	81.94602144259738	98.53942693752266	115.15345171933349	131.78322485790096	148.42542051631904
7.669120419081647e-8	31.66834554231189	47.76414236617732	63.92447770862394	80.12563504431262	96.35496325623762	112.60491075490886	128.8706066102439	145.14872498536448
1.1037286666480197e-7	30.9401910182081	46.67191057160121	62.468168642452795	78.3052487059851	94.17049964543291	110.05636987142648	125.9579884539502	141.8720295561659
1.5884702586616748e-7	30.212036533550947	45.57967883249694	61.011859647285604	76.48486245394707	91.98603613606241	107.50782910443498	123.04537042914531	138.595334273413
2.2861033140650966e-7	29.483882105664833	44.48744717322695	59.555550754306296	74.66447632609572	89.8015727726746	104.95928850509544	120.13275259357724	135.31863920142257
3.2901266700345255e-7	28.755727759482753	43.39521562885325	58.09924200839425	72.84409037697195	87.61710961938289	102.41074814703816	117.22013503035595	132.0419444327584
4.7351024943941953e-7	28.027573530887917	42.302984249836626	56.642933474139234	71.02370468507027	85.43264676845837	99.8622081362307	114.30751785909217	128.76525010063688
6.81469070374207e-7	27.299419471522864	41.21075310879939	55.186625244497854	69.20331936335877	83.2481843526962	97.31366862518	111.39490125192769	125.48855639678096
9.807603835956685e-7	26.571265655710754	40.1185223102585	53.73031745325182	67.38293457441938	81.06372256321309	94.76512983337165	108.48228545660645	122.2118635971155
1.4114960925556479e-6	25.843112190416264	39.02629200463304	52.27401029293756	65.56255055223738	78.8792616750611	92.2165920766858	105.56967082967746	118.93517209874686
2.0314046658324475e-6	25.11495922958115	37.93406240840365	50.81770404065029	63.742167633560456	76.69480208409061	89.66805580973183	102.65705788428005	115.65848247318405
2.923568076546521e-6	24.386806994755634	36.8418338331254	49.36139909518057	61.92178630302992	74.51034436000246	87.11952168677558	99.74444735891538	112.38179554293271
4.207556693141363e-6	23.6586558047905	35.749606727182346	47.90509603046011	60.101407258132284	72.32588932269921	84.57099064942393	96.83184031642016	109.10511249172725
6.055454452393345e-6	22.9305061185689	34.65738173587927	46.4487956724792	58.28103150267535	70.14143815216727	82.02246405281761	93.91923828640654	105.82843502317333
8.714922055544227e-6	22.202358596504208	33.56515978792311	44.99249920998317	56.46066048131516	67.9569925466148	79.47394384724272	91.00664347025582	102.55176558905939
1.2542389185041749e-5	21.474214189044137	32.47294221988232	43.536208353780495	54.6402962731599	65.77255495005507	76.9254328394961	88.094059036134	99.27510771793055
1.8050824260553696e-5	20.746074264039372	31.380730955299754	42.079925566007816	52.819941870390736	63.58812887982853	74.37693506902411	85.1814895435578	95.99846648794905
2.5978483977676807e-5	20.017940790039557	30.28852876245418	40.623654390065724	50.99960157922625	61.40371939794098	71.82845634922549	82.26894155438941	92.72184920738977
3.738785664504104e-5	19.289816600067518	29.19633962529604	39.16739992541849	49.17928159693744	59.21933378935165	69.28000504642364	79.35642451210032	89.44526639392103
5.3808059997315754e-5	18.56170577119201	28.104169277228294	37.71116951083795	47.35899084218175	57.03498253804154	66.73159320082175	76.44395200704821	86.16873318380776
7.743977805849302e-5	17.83361417070548	27.0120259691828	36.25497370755004	45.5387421498054	54.850680731520306	64.18323813949463	73.53154359714091	82.89227135967803
0.00011145020329756948	17.105550241972693	25.919921574748628	34.798827713817516	43.718553989967106	52.66645008168302	61.63496479722366	70.61922742747906	79.61591226815493
0.00016039751309317345	16.377526134993207	24.827873180085053	33.34275340006656	41.89845294140866	50.482321832184496	59.086809055449244	67.70704399920339	76.33970101741947
0.00023084177009335063	15.649559332622022	23.73590537091747	31.886782236320464	40.078477249154695	48.29834094059187	56.53882254524253	64.79505159086263	73.06370251527902
0.00033222412113632265	14.921674989204613	22.644053521497916	30.43095950223223	38.258681940985255	46.11457209293351	53.991079554702694	61.88333405517331	69.78801015284924
0.0004781321275615242	14.19390929258445	21.552368522956094	28.975350339711863	36.43914618329374	43.93110835075761	51.44368695969528	58.97201202842325	66.5127582891117
0.0006881208102066232	13.466314294952676	20.460923577774366	27.520048450553723	34.61998385160603	41.7480835772422	48.896798494736174	56.06125903891616	63.23814019186902
0.0009903334709054665	12.738964849401937	19.36982395657744	26.065188586574735	32.80135871057307	39.565690282169854	46.35063524739538	53.151324640431646	59.964433802997945
0.001425273540704537	12.011968559967126	18.279220995053112	24.610964468666467	30.983506192676117	37.38420522454595	43.80551506247379	50.242567603049466	56.69203870547864
0.0020512329690070222	11.28548003351144	17.189332145331353	23.15765445874889	29.166764601080462	35.20402609503069	41.26189467190277	47.335503469092274	53.42152909037454
0.002952104682348549	10.559721250362156	16.100469642146983	21.705658265240004	27.35161972585712	33.0257239692891	38.72042993913607	44.43087255779971	50.15372950023764
0.004248626161543717	9.835010592008423	15.0130813641918	20.255549271952287	25.53876845644954	30.85011809856167	36.182061761759684	41.52973693586128	46.88982283664323
0.006114561034533963	9.111804022392983	13.927808830002984	18.808148827120164	23.72920910121536	28.6783821089509	33.648138055986244	38.633618123942355	43.63150374444274
0.008799987389678068	8.390753136502182	12.845569002625693	17.364631064870466	21.92436885216916	26.512193894547764	31.120585943228374	35.744691486434434	40.38119514133259
0.012664813977835343	7.672786217670801	11.76766863179611	15.926669491375304	20.126282086635307	24.353945329640705	28.60215268097359	32.866058252425134	37.142351238571635
0.018227016243376824	6.95921986127608	10.695961946980322	14.49663929632381	18.337836555299027	22.20703190335673	26.096738472601036	30.00212131842357	33.91987620831111
0.026232056919094682	6.251909531636868	9.633063833730192	13.077891156627373	16.563106783846486	20.076245118599463	23.609847482752386	27.159094623539453	30.720691737472777
0.037752795137638975	5.553446299574452	8.582629395181208	11.675110948951392	14.807792532744237	17.968288871753575	21.149181608754226	24.345673954945298	27.554484613866887
0.054333274172909445	4.867401382057978	7.549703511857261	10.294770871017697	13.079769616365828	15.892428854099578	18.725387744623298	21.573881583440954	24.4346483834764
0.07819565866807417	4.198605569930082	6.54112462635909	8.945653369530085	11.389731603748203	13.861250570551011	16.352931163571427	18.860054351025738	21.379385669672637
0.1125380556871112	3.553421020583691	5.5659269229124355	7.63937911122431	9.751840779156893	11.891431493440752	14.050987653998943	16.225854937075866	18.412837948596213
0.16196313444452315	2.939912785749682	4.635616462033699	6.390783839539473	8.184202848439062	10.004311608468756	11.844108479185174	13.699030194495888	15.565936487606372
0.23309498959203187	2.367760357994485	3.7641033244867694	5.217870335235608	6.708836705464573	8.225879170841875	9.762220673982927	11.313424857574296	12.876428582097802
0.3354669218970944	1.8476941204287278	2.9669903881645805	4.14095620676225	5.35068199783565	6.585637353552183	7.839351791578817	9.107563437294079	10.387315766449614
0.4827991192950044	1.3902677077845278	2.259942580420126	3.1806606886766984	4.135210279740567	5.1138419361630305	6.110494604066623	7.1211417580625165	8.14297177399799
0.6948374768929814	1.003978602280402	1.6561158346167553	2.354683431191763	3.084570945629347	3.837022162082782	4.606506511823595	5.389306602299486	6.1828031403676995
1.0	0.6931471805599452	1.1631508098056809	1.6739764335716716	2.212972934304358	2.772588722239781	3.3479528671433427	3.935739532045462	4.533576532801082


==> maxvolnmf/figures/samson_autominvol_1.txt <==
0.027082808871714697	0.012271444724683294	0.0009897223029832552
0.03627950996606875	0.013934767018472387	0.0016125617695144604
0.04131884392411784	0.015038155515218166	0.0020411849479341064
0.043825581195614145	0.015861891768640217	0.002340340412890221
0.04288457846097661	0.01614088763992151	0.0024381786153470026
0.04498083196030211	0.016925065720326846	0.002752384148496569
0.0453597229055877	0.017434738517006658	0.002953340864544054
0.046299016140110096	0.017988537949006476	0.00320659805009873
0.05573946387460791	0.019998181860266865	0.004068932156572958
0.05809378402707877	0.020911491408158994	0.004441096606612668
0.05875192338968491	0.021543198409853886	0.004679266147395551
0.053197272819543104	0.021085271334864222	0.004446743606733339
0.05439135178859987	0.021565643922446656	0.004622247976788218
0.05987749550951801	0.02279337064911163	0.005061508550260296
0.06082359118600136	0.023148332544426546	0.005134312845235983
0.06358667967669167	0.023785662777093874	0.005327266352080774
0.06438408154370323	0.024061875442744098	0.005370380533667469
0.0674627485098901	0.024839944894830424	0.005593039242995698
0.07056753544535349	0.025714708504661777	0.0058300945373548135
0.07328337891349197	0.0265110998114374	0.006034666184119239
0.0740880548981869	0.026935197966939207	0.0061016579198560125
0.07544794595152866	0.02747639547028838	0.006204993925791674
0.07664068386227328	0.027977363506074025	0.006290151266015056
0.07878142914300837	0.028652699171688563	0.006433638576150006
0.08005718298652842	0.029165731976478173	0.006505812199234992
0.08110980519046103	0.029516158061350665	0.006537614508453673
0.08496314146417179	0.03047672846671877	0.006758121266956985
0.08798318303412447	0.031164076667914042	0.006887121206718401
0.09157175938625749	0.03194655651569069	0.007036951407735201
0.09288904079518734	0.03203383231207162	0.006988569900713721
0.09792077619954764	0.03277335468940748	0.007196349243099015
0.10314859056148122	0.033470665905179615	0.007435804398905035
0.1075451683689783	0.033964793396751326	0.007656024800154427
0.10978972187998721	0.03404044706931274	0.007800497094037557
0.1121962613547138	0.03415854856910039	0.008052803614735288
0.11999513617002289	0.03539819623183375	0.008801398826896635
0.12604786052769262	0.03633896404580364	0.009554022048010443
0.1308631155768127	0.03708029222155165	0.010310290290639713
0.13321318522072956	0.037393525859479436	0.010980995596151729
0.13532903663254123	0.03774815813899186	0.01165762581832608
0.1409437453963497	0.038871603487514554	0.012591706163149355
0.14220701302247166	0.03918282000958907	0.013130706080131706
0.14529859732040623	0.039895727010289504	0.01375258005575969
0.14637731813311539	0.04027076878031773	0.014159887323439825
0.14722425189436553	0.040595413344451235	0.01449098322372507
0.14775841181710056	0.04093541195549453	0.014802329124704099
0.14681854902414482	0.04098053133553536	0.01494353501175244
0.14689712214806577	0.04132498663773723	0.01512484840131479
0.14779870653578092	0.04189053257119392	0.01526026237596197
0.14783596355346904	0.04226643341171989	0.01519118882908344
0.14795922282115637	0.04273445151466795	0.015054147953700246
0.1456831904083924	0.04273910599806008	0.014649486772891419
0.1436708682410071	0.04290360232869919	0.014239973406383836
0.13930816078635144	0.04258181185223314	0.013624471429233452
0.1349153858030173	0.042296864336409015	0.013053948496386891
0.12905515290867758	0.04173520047023066	0.012476772824662315
0.12389467068060298	0.04143916495867756	0.012091750238276579
0.12079433160320797	0.04176522796476726	0.011990169281836226
0.12164675627696533	0.04329120765137249	0.012349688992276349
0.12191829056815601	0.04487973175917259	0.012759065115204245
0.11915336934997194	0.04596202609486211	0.013030323162048555
0.1136357787343593	0.04657453663342644	0.013165360761433816
0.10898040239485318	0.04744238586002418	0.013381252239807035
0.1051011114440462	0.04818457452300303	0.013499460885948474
0.10294622976281623	0.04900201242438589	0.013565646137489356
0.1029740085168776	0.05022030498049245	0.013681522111119473
0.10423649397519662	0.05182839380211726	0.013883351510003875
0.10325006578683672	0.05261612662716139	0.013837264049756574
0.1021210940748463	0.053338506417300126	0.013815448561952508
0.10253596628358834	0.054581457626317165	0.014009266293809507
0.10368492501947674	0.056102547465395225	0.014334518015789981
0.10386375222711809	0.05738318377220179	0.014623963536322719
0.10153287256348835	0.05778096055410243	0.014619789181079241
0.09934225534160572	0.05827828069242378	0.014583098951335626
0.097143777434759	0.05881030385892606	0.014461355281212245
0.0946275452067455	0.05918634320247064	0.014245360030387165
0.09303184179349117	0.05989920121989513	0.014107048615471442
0.0911098433309865	0.060467965121440446	0.013954217826246295
0.09007688946458615	0.061521192713334664	0.01401354131033499
0.08856353982725707	0.06317217064951858	0.014202988835582854
0.08493816291835325	0.06430394790171076	0.01422970715574444
0.08030143905022386	0.06538608911389127	0.014164885931876661
0.07524005651455115	0.06577230540531827	0.013954238950538624
0.07262793281874583	0.06674654132722312	0.013950362007839185
0.07148944991429891	0.06757335282457927	0.013973189436301483
0.07231480214386846	0.06843423544701914	0.01405887174288089
0.07501912060803505	0.06944779224991712	0.014250829989443837
0.07835991766272632	0.06996782027635481	0.01447640544868343
0.08588898954953234	0.07171890453834821	0.015415674313895749
0.0927911340995036	0.07360596835840849	0.016883343845559777
0.09774853632702668	0.07525219924531208	0.018949375514267473
0.0966810062041422	0.07571655602305148	0.02138672599253199
0.09417178967841368	0.07627675278439992	0.024726258343060484
0.09164990977778398	0.07823923507067926	0.029256550420334305
0.08792565621578857	0.08034784167081357	0.03436642700401255
0.08216675589044195	0.0824061387826294	0.039737395161077195
0.07461738626366726	0.08402492052535135	0.045125503018841696
0.06526339300938637	0.08375425690940631	0.04950727311319716
0.05761232058650148	0.08468248876283647	0.05530985557696524
0.04757427094768004	0.08392458087621756	0.05980484400755163
0.03956070014005379	0.08551900607634813	0.0661947333930937
0.029526474252952472	0.0859017958355761	0.0717326240204324
0.021417944653354296	0.08895752961170988	0.07955602010714846
0.012351095760479132	0.09160308019331234	0.08679084838190726
0.004256087419002865	0.09448582220334537	0.0942644213656987
0.0	0.09676417617349721	0.1009041002817546
0.0	0.09892130947081765	0.10672068391060359
0.0	0.10008920107133308	0.11093711065430503
0.0	0.10145789037405602	0.11518353240238101
0.0	0.10189416511041033	0.11738072943136518
0.0	0.10025956538016743	0.11588703197730442
0.0015805578061424627	0.11022368094022292	0.12770097081485896
0.012218524771189591	0.11855021169830413	0.1372869923180885
0.012328852724178965	0.12514425297271328	0.1459914530265524
0.0	0.11670318718738301	0.1365988912083693
0.0	0.11087107932026145	0.13090310991735818
0.0	0.10929000244107595	0.1292961554591279
0.0	0.11046960355539052	0.13065144005313084
0.0	0.11116226733693221	0.1315469829061507
0.0	0.11167650058033081	0.1316447192473429
0.0	0.11193130782614233	0.13210023441635968
0.0	0.11266163221004571	0.13224713738005728
0.0	0.11325097187336666	0.13312727375298966
0.0	0.11401220504484555	0.133495486667465
0.0	0.11430551348339373	0.1338174988157894
0.0	0.11518981457433754	0.13460819213234543
0.0	0.11592411645875914	0.13490012628520515
0.0	0.11368895982101097	0.13233153638720527
0.0011248795331247697	0.11283058862614871	0.1297628475860245
0.002464046356043134	0.11173327695276977	0.12922958828147488
0.005263723580832596	0.11403796667007943	0.13015988626096664
0.0016385233232874825	0.1148158070930636	0.13230844945983566
8.168857487856239e-5	0.11698176321742498	0.13267092352434007
0.0	0.11753041622220804	0.13492074337284318
0.0	0.12017697381663647	0.13606837187621632
0.0	0.12062200201596361	0.13859943595545265
0.0	0.1241579229362365	0.14051466441385133
0.0	0.1241581890169983	0.14262169506212016
0.0	0.12677389762387994	0.14341727082002792
0.0	0.12620597374725084	0.14477723993041075
0.0	0.13009142718611594	0.14654247907998907
0.0	0.12958605853966496	0.14747073397831054
0.0	0.13119924897354268	0.14724081886168608
0.0	0.12864178815746607	0.1458379489315633
0.0010550622302004065	0.13143264912934896	0.1477593915870593
0.0	0.13181064999657127	0.14865521317440317
0.002671273596065087	0.13169004467812415	0.14846042085406957
0.0	0.13118016113804193	0.14675436994305616
0.0017937280572595821	0.12959356854187212	0.14634236531281625
0.0033906132915146985	0.13269680665462324	0.14699337407160593
0.0028004063379182455	0.1305829699295955	0.14736464464020235
0.007508810335766058	0.1333272263033984	0.1468061980808513
0.006744600145052967	0.13003678976660904	0.14540544842496478
0.017885571978684792	0.13022059235633518	0.14179276016198963
0.027660561655688694	0.1280624889046687	0.13911151124100427
0.036522000791358866	0.1292040300192454	0.13835710761123643


==> maxvolnmf/figures/samson_minvol_0.txt <==
0.033165334939277924	0.003850723984838821	0.0
0.04064450334827563	0.0037066449802100688	0.0
0.04508287874932294	0.003621081233298724	0.00035890857879714103
0.04733934247878787	0.0038800119097709513	0.0006084507077151851
0.04656002446845884	0.00447521006130537	0.0006041250924103044
0.048407534385878276	0.004820292440347371	0.0008607550586610827
0.04879408990212731	0.0053108237891883415	0.0009786943208428228
0.04962995375159455	0.005703317150825216	0.001174625475882041
0.05784339216946532	0.005433651327897167	0.0020997316659714525
0.059798246546154926	0.005901464524998137	0.002399779421614577
0.060344981607907425	0.006489091205244134	0.0025404356698535166
0.05552087947732501	0.00752483697639694	0.0021239395786386483
0.056693516386255895	0.007720311885575463	0.0022611059663867096
0.06167976300411778	0.0075742277719817825	0.002708148459164296
0.06275885864531285	0.007653564998220014	0.002745320534109784
0.06542612320462207	0.007552134728888002	0.002935106199745511
0.06628242924902704	0.007612093735607177	0.002948271423925438
0.06912756656967274	0.00762946685896501	0.0031447693541925043
0.07203940433428918	0.007743736765348791	0.0033331069968896513
0.0745887069833061	0.007881937257130085	0.0034859671455191622
0.07541585304193768	0.008134366557499944	0.0034855340927914726
0.07676365766235207	0.008357497642240369	0.003523562830739749
0.07797395832020317	0.00857780501167952	0.003542647489722868
0.08007170255753612	0.008717625636998712	0.003629934547932456
0.08142561683368431	0.008905447055047491	0.0036362545153964363
0.08252417390492307	0.008978692216591793	0.003627994312509501
0.08618992438897617	0.008952446449320096	0.003809053208091866
0.089052972611174	0.008860374388808497	0.003913889883868319
0.09255264469891866	0.008672452028406184	0.00404828098941201
0.09403962868413968	0.008293623132432667	0.004034456428822927
0.09897330168740373	0.007567294886790366	0.00432926850811589
0.10404993802623044	0.006737657379612857	0.00468434696584275
0.10836459700172178	0.005903848615322305	0.005035932160334004
0.11066943595249062	0.005215094332083	0.005310912815270849
0.11312134752786161	0.004516887910163526	0.005716494238355582
0.12050150345094789	0.00354636966502262	0.00667126557630136
0.12634598793123555	0.002700021399569149	0.007638905352102496
0.13108572242727926	0.0019632285848130396	0.008612477055480601
0.13363800886198537	0.001413261145451431	0.00949128914071726
0.13597274005172116	0.0009838914971873282	0.010356147774751788
0.14154234271180818	0.00042376305589028325	0.01148658428056101
0.14305036237906962	0.00023237389175017538	0.012148240923622034
0.14619712922306102	0.0	0.012881719637649995
0.14743797367106662	0.0	0.013347045559327688
0.14850338177535197	0.0	0.013721411965400051
0.1492936885013248	0.00011150514846037142	0.014051931988883616
0.14856502825520038	0.000382894209617105	0.01417760577422499
0.148812516498434	0.0007071254170957724	0.014312769546844132
0.1497804161858145	0.0010840379127482396	0.014360022784748804
0.14986964949043777	0.0015424723534012176	0.014160727598237229
0.1500126401519003	0.0021102598227310384	0.01385103749868572
0.14785399019948411	0.0028910684404781103	0.013222807892835238
0.1459521675132161	0.003789859092589034	0.012553715016580707
0.14177919848799186	0.004855559308307164	0.011651343694359044
0.13750612024215944	0.005997583785883718	0.010789886259843
0.13178836567667096	0.007269568343515411	0.009927898659770095
0.12670289221272446	0.008642808884413978	0.009261926636437212
0.12355924984106126	0.010122737679269496	0.008867932738012662
0.12415079302012189	0.011821348424673674	0.008891299624533677
0.12407713873248385	0.013813961658439018	0.008926557717230162
0.12101249468916936	0.01617642173183177	0.008784533028604328
0.11516964795677222	0.018885961903797495	0.008469115673572723
0.11010016823952343	0.02165256396159237	0.008220960436441667
0.10579804013200479	0.024018802187842258	0.007927620226157794
0.10325592996324885	0.02590182230297826	0.007636979569286475
0.10291342163258564	0.0275543598439848	0.007402019267979474
0.10376553141678195	0.0292930484811096	0.007220901709565839
0.10257778476200127	0.030697519798976697	0.00686705337238783
0.10127604842241228	0.03205346335451949	0.006556755929084625
0.10137936843725749	0.0335766239565605	0.006435347480800262
0.10217358719623518	0.035205661515038275	0.006431594023462371
0.10205898231810774	0.03683513634210986	0.00640741272128957
0.09976131084845477	0.03810043442732381	0.006163979805684725
0.09766964578081448	0.0394251101301163	0.005860825262220732
0.09571336952947347	0.04075210399369034	0.005449870861416846
0.09349081249905643	0.04198058641167248	0.0049538360121854285
0.09210070580201533	0.04335230054976998	0.004498027900291584
0.09041380907539119	0.044643025452266796	0.004049066154456207
0.08944904138239891	0.04628338919618113	0.003760215922814044
0.08802550917388907	0.04881279027788959	0.0034316286632261246
0.0846384875145296	0.0513558774485518	0.002950689144308675
0.08040736531273346	0.05412080898858545	0.0023263620190890387
0.07578271733688047	0.05615415797132894	0.0017076534823215791
0.07338880943834701	0.05816915223297694	0.0012907349175769935
0.07238859157623567	0.0595371173515888	0.0010218176822176827
0.07322325337023387	0.06033750843252355	0.0009153644673411474
0.07580645135001733	0.06074291268200961	0.0009858462627939666
0.07877002673760769	0.06040551514442948	0.0012647957306655138
0.08493730637237426	0.060502475724723254	0.002240599522984241
0.08995501667726946	0.06110795389842269	0.0037749298780314156
0.09256215716036814	0.06215445668950175	0.006001690464612212
0.0894959513567511	0.0635391161808531	0.008739937780127185
0.08478516307884117	0.06547431789677673	0.012499805247002473
0.08002974360321538	0.06902780501341418	0.017340587446454135
0.07434246227995908	0.07297095853868153	0.022829467777784343
0.06726961558581172	0.07723657807127529	0.028597662737261453
0.05907877927899367	0.08127314212024041	0.03447170020609212
0.049852880643068295	0.08334867185715582	0.03961107406160245
0.04215419264433593	0.08621912425856636	0.046281069333608094
0.03344251617925342	0.08740451166060409	0.05176695995960929
0.026933042828079935	0.09054873306963186	0.05906015955473945
0.01979959475765992	0.09240875109052604	0.06562642814990648
0.014675241563772177	0.0966420044712155	0.0743879513689764
0.009562894681129723	0.1003843377494346	0.08254124876100345
0.005743724959240604	0.10393166593018179	0.09100993986061602
0.003817678113880229	0.10623397612506288	0.09876004201722968
0.003098418842176008	0.10816296272374254	0.10564345410767734
0.0024355169993042305	0.10906518357618487	0.1107913740647834
0.002351323310678637	0.11003343395640702	0.11591061489585341
0.0019973251761239105	0.11025648692670936	0.11867314599473834
0.0022994841917146082	0.10824056472657248	0.1173333115664955
0.014186042084882469	0.11497632771846666	0.12962011197852993
0.022631663354944404	0.12129254714232121	0.13978734261249343
0.023814651595906434	0.12786206422065954	0.14893456013453954
0.012131764037758192	0.12238966202810761	0.13901834456145046
0.0039217730631921095	0.11864463303526063	0.13343089995084007
0.0022988897633038235	0.11744476557038123	0.13183007130296734
0.002587006702876144	0.11862397956172262	0.13321693012252722
0.0019719604780195983	0.1195714498406604	0.13413374286219568
0.0033451717451348077	0.11975838972647675	0.13410579589227092
0.003218749318774655	0.12004961578612389	0.13461815529785667
0.00443228160391695	0.12057118477363597	0.13456051037246108
0.005646056305633809	0.12076846601172286	0.13553759664356818
0.005254403647743059	0.12183094371964905	0.1357354420837308
0.007317004198663253	0.12146367920801468	0.1360871601062392
0.006239407680352954	0.12283290323619693	0.13679861381536146
0.00832761309290905	0.12303339027816056	0.13695443893097364
0.0073847853469537865	0.12091570698867345	0.1343545755953946
0.010385806708045958	0.11927035071526593	0.13136208879330474
0.011040984498092519	0.11775257643856372	0.13108693600951643
0.012054262825464856	0.12026813748739297	0.13160766920134254
0.009681302264169711	0.12166042498475	0.1339980482847468
0.007405889670490557	0.12514395970305064	0.13365200698041224
0.005573661606465776	0.12611031819677168	0.13634761505592696
0.0034519648097228934	0.13004416840759045	0.13691547067980903
0.002256050063948765	0.13060958337294307	0.14002541304313418
0.0002052599192775216	0.13551593850088692	0.141311002588441
0.0	0.13524118237993385	0.14403545859392103
0.0	0.13846470196783028	0.14420070180865605
0.0	0.13751576010692448	0.14614532280711814
0.0018716497417534345	0.1415829157501117	0.14716784523978838
0.0011774274028033844	0.14100705524545043	0.14853566024031045
0.0025044151705121884	0.14269128876767675	0.14770791785772275
0.0	0.1404821176644084	0.1467041364880935
0.00376884010855216	0.1425087254243907	0.1483450501779176
0.002050029511183533	0.14340247656476626	0.14932156920763956
0.004253091367927865	0.14258990618448525	0.14921576017598479
0.001706450673149287	0.14305649334218	0.1470366977715508
0.002913951059653088	0.14070175337581362	0.1471083802292233
0.003309032659490673	0.14448639746119818	0.14696717314487745
0.00327634186526683	0.14169725299742994	0.14813381547133403
0.00525944046212466	0.14473446069452703	0.14667292143110686
0.005069628242389871	0.14080899583676368	0.1458888360636061
0.010649252547751188	0.13993342062136185	0.14158469047423172
0.017671378254571532	0.13539888403416045	0.13917422370933552
0.02816762963425461	0.133539325993668	0.13824870319612528


==> maxvolnmf/figures/samson_minvol_1.txt <==
0.022714766620874457	0.015859787588797015	0.0
0.03287742164149951	0.017928734055191357	0.0
0.038628175379799304	0.019327185107165572	0.0
0.04161356187942865	0.020400221696349755	0.0
0.04083609556507119	0.020811296106949755	0.0
0.043483731572454276	0.02184569129546251	0.0
0.04421802054191954	0.022543907537964723	0.0
0.04565611098779339	0.023292453762662518	0.0
0.055855793441157514	0.02569566572627597	0.0002938909687157757
0.05822527667168459	0.026782839292251236	0.0005317639443120632
0.058880426955221665	0.02756356621789189	0.0006826587618741286
0.05325807886246637	0.027135501239775248	0.0005460452585632274
0.054451702965860736	0.02772065452911169	0.0006464179452582129
0.05997060519621735	0.029167466789105752	0.0008709180635710342
0.06090385937283853	0.02962985724029379	0.0008751632245006332
0.06366990649308518	0.030402459583362334	0.0009500240613398022
0.06445573278633773	0.030766265979119477	0.0009376710172033918
0.06753918858155245	0.03171703378547743	0.001018922756535176
0.07064774979423011	0.03280032794754545	0.0010968113769786042
0.07336514089638459	0.03379281261075406	0.001156304236215902
0.07416057594791564	0.034353973252593685	0.001144321931844668
0.07551584041576863	0.03505408781060649	0.001147375366530142
0.0767003089319679	0.035709739585127125	0.0011378052918686443
0.07883548585376977	0.0365696391921737	0.001154011705379281
0.08009411227835544	0.037248834363113485	0.0011257274639019101
0.0811324082823807	0.03771704257526583	0.00108462631357583
0.08499664396868434	0.038914947680330936	0.0011192248657232048
0.08802035722335619	0.039781335884177704	0.001107398676115817
0.09161224080156084	0.04076515425694099	0.0010950564721343389
0.09291157625524651	0.04089360760863395	0.0010065167041059706
0.09795729571313194	0.04176293727908002	0.001056864482055645
0.10320413305553129	0.04255321915147623	0.00115117198526213
0.10762401171748923	0.043077181904950364	0.0012704084960922012
0.10988196137115251	0.043081352088942766	0.001401802557811505
0.11230604938670727	0.043094921265176285	0.0016497310721269585
0.12016042643410837	0.044378002418189115	0.002211979911851535
0.12626201862475614	0.04526867316614414	0.002852552946053275
0.13111965069561055	0.0458980205910081	0.003547705798602156
0.13349569647237985	0.04600448638013387	0.004248737187238202
0.13563842578445062	0.04616847825760066	0.004952772491452865
0.14130194438307578	0.04724253578254079	0.005777712317257626
0.14257988355430207	0.04742344583041959	0.0063365227522252454
0.14569494072104772	0.04810246574331696	0.006898353219271431
0.14678231877284179	0.04843477056420848	0.007293218865804702
0.14763486656716338	0.04873323564036496	0.007611033586166818
0.1481665202684586	0.0490688139429945	0.007906027846198874
0.147215397970286	0.04908917119479724	0.008072174766360823
0.147280036448137	0.04950212279586696	0.008215686884924812
0.14816537657679704	0.05023695460451634	0.008253316560594842
0.14817838116699258	0.0508092700999779	0.008096185727770542
0.1482751698372536	0.05154182333693525	0.007840232359551539
0.14595214977341434	0.051781007210668896	0.0073829197176099575
0.14389077130207475	0.052245817630393376	0.006885860642927057
0.13946252174978346	0.05215645519812334	0.006263356267132565
0.13500477196772398	0.05209975155669815	0.0056869582835973025
0.12907618768034845	0.05167949493943447	0.005170604404019963
0.1238536780111774	0.05153794489703838	0.004821661353302411
0.12070218075753676	0.052117096002402837	0.004664404459600712
0.1215301959897842	0.054121946962474354	0.004777614338286751
0.12178235348436274	0.056200042166333994	0.00494482908942513
0.11899225919597783	0.05767360097086365	0.005078273479189473
0.11344401865290521	0.0585865407240547	0.005171705671248833
0.1087596758495102	0.059809165275189875	0.005303398288529836
0.10485787832435277	0.06088082718648875	0.00533778103281475
0.10268540733241764	0.06205179155157708	0.005279268570540876
0.10270060610319594	0.06373233076545048	0.00517910915783957
0.10394534879754908	0.06590779898927596	0.00509226381262268
0.10293578528512791	0.06706712598331206	0.004896034292766904
0.10178169521332509	0.06812678586006624	0.004741668858314634
0.10218014434927132	0.06980200255253856	0.004724353306736465
0.10331873221100815	0.07180145351361664	0.004799373970277514
0.1034835387946273	0.07349238397844363	0.004888803320973157
0.10112729607690708	0.07410476171257878	0.004829521626529292
0.09889990971793382	0.07487272389226839	0.004711284704413752
0.09665252376372488	0.0757268997196209	0.004488659667012308
0.09408373085200866	0.07640661273817985	0.004189291332415141
0.09242815027584009	0.07751594677098923	0.003906609012002705
0.09045329051694667	0.07843496870303496	0.003635566795381573
0.08937637660460565	0.07993090293237332	0.0035111106448452787
0.08781583802605179	0.08222925734035881	0.003426875214040084
0.08412470590896141	0.08390298372484493	0.0032726003425480135
0.07941401623207234	0.08556556065299789	0.0030305923714730437
0.0742863783327195	0.0863080607602784	0.0027579182512933666
0.07162115612289544	0.08774727460468291	0.002591256997130214
0.07043946649042976	0.08893881097811147	0.002469341716399997
0.07123512684813305	0.0901153127023636	0.0023945620799796885
0.07392492358677308	0.09142751171104978	0.0023955249416645406
0.07727773460463078	0.09200847982277968	0.0025249648083311006
0.08488006581296982	0.09393769068915236	0.0032127366404993665
0.09188946473336441	0.09583780945330753	0.004496041736727463
0.09698271591899052	0.09716802519931188	0.006542133247910747
0.09604526136634126	0.09677889578627016	0.009300620935029811
0.09369866763151437	0.09614710093851259	0.013113342547536933
0.09136459779017661	0.09697573479535591	0.018052696968909678
0.08785193781277985	0.09776229857930425	0.023662925241988594
0.08230707886925001	0.09839218350468093	0.02961279681796512
0.07498126340260314	0.09840897967158571	0.035693007074272004
0.06585330998892756	0.09619464923222759	0.0409918804881448
0.05849531698328302	0.09499168915626569	0.04772445696946197
0.04870921926672066	0.09201008528537213	0.05327979251886608
0.04097969512220349	0.09148200073081621	0.06058999370274089
0.03119800106640225	0.08963397513370885	0.06716621167126491
0.023411318273334	0.0905165758382808	0.0758949696798366
0.014608320427875588	0.09109302866607005	0.08402941461736343
0.006775609493726732	0.09186400158611835	0.092402612980705
0.0012089364851127571	0.09210831550728413	0.09994239078197463
0.0	0.09247190260752411	0.10649231176406183
0.0	0.09211558775712955	0.1113068359383986
0.0	0.09203400800186098	0.11611280550077548
0.0	0.09157206668982142	0.11867367843106702
0.0	0.0898576043364457	0.11726803574312748
0.006147440182947017	0.09834635125966425	0.1291587048252495
0.017262988666267732	0.10551807994967916	0.1387936890862758
0.01769582712021784	0.11088347743848152	0.1477968969273585
0.0006685301134752541	0.10360868911348015	0.13860280571405292
0.0	0.09795028637678818	0.13303461179435824
0.0	0.0964351183479833	0.13144243683788914
0.0	0.09748531887235949	0.13282365196454474
0.0	0.09804092411787435	0.13375648883274116
0.0	0.09872889786200392	0.13376761440960092
0.0	0.09886395845031762	0.13427391013093073
0.0	0.09983216128489344	0.13429549257730208
0.0	0.10026239581419186	0.13523408619540456
0.0	0.10117385298382556	0.13551238458057605
0.0	0.10144209770312429	0.13584112220185174
0.0	0.10233595124222282	0.13660136240256834
0.0	0.10323800585240685	0.13680365412861695
0.0	0.10121562579277908	0.13422012090075858
0.00582796613905412	0.10098289676377771	0.13117345839863573
0.007030011339469683	0.0996181001121896	0.13077766108990413
0.010118700585383956	0.10240796231398648	0.13137430112249276
0.006338877953686856	0.1026053526111911	0.13381637707042257
0.005032925568757396	0.10555670676626852	0.13379904774905832
0.0025630649067179497	0.1053608141461063	0.1364707510003673
0.001150652299353974	0.10865222058912102	0.13733989170468
0.0	0.10814418173696554	0.14031690247132636
0.0	0.11231828202795009	0.14186115635951402
0.0	0.11133551949702389	0.1443834168917064
0.0	0.11470512961812578	0.1447868305007774
0.0	0.11323828377524471	0.14654453489790029
0.0017367119694174024	0.11791817340118425	0.1477814382335491
0.0005486883445826819	0.11677499533615941	0.14905537403242128
0.0037487005510602168	0.11910559162847659	0.14832456883742673
0.0	0.11619250161984349	0.1473287277862042
0.006451117632353441	0.11910313743666628	0.14884791803486083
0.003965976363164753	0.11929056259686065	0.14989312044018252
0.008089513686014946	0.11908031669627105	0.1496372310749799
0.005017707485313729	0.11924134441623468	0.14771774086608727
0.0071489995938458645	0.11705900215016707	0.14757026871141923
0.008947861239534834	0.12118906212310307	0.14766460015420232
0.008248096526481948	0.11796469367984477	0.1485777171129219
0.013071281677034906	0.12205342257204045	0.14731048259817472
0.012239711035925804	0.11801864571471997	0.14631583992431557
0.023390067597048307	0.11965467015920965	0.14194675538861246
0.03334735778639366	0.11763989017644032	0.13907270781308628
0.04239161887023447	0.1196371511690229	0.1377185505069859


==> maxvolnmf/figures/samson_minvol_10.txt <==
0.026917039385596683	0.012762248210411541	0.0
0.03628642449646912	0.014425571194779397	0.00040909561995959863
0.04129273961850635	0.015530842823836108	0.0007547744867033437
0.04379212532070792	0.016367976063047712	0.00099616240657159
0.042871890801468006	0.016668011579703296	0.0010814839025582105
0.04496530888167292	0.01746588647426969	0.001343828321538848
0.045355384072438255	0.01799332978594855	0.0015150843511392092
0.046298677533924755	0.018559440364769565	0.001736651625594976
0.05567440812991083	0.020563957802583348	0.0024539481478119524
0.058024048937647475	0.021492880972151438	0.002767567771520271
0.05869206838692656	0.022144502455048627	0.002968589482222334
0.053195783128759694	0.02171955903385662	0.0027817786945353033
0.05438650219905797	0.022210812250831942	0.0029244675796239647
0.05983145038726678	0.02344541905696091	0.0032687933118713485
0.060769896208773384	0.023812929090338955	0.0033121265989530524
0.063507950063726	0.024457919153971667	0.0034532079355349687
0.06429870680802519	0.02474415293940116	0.0034721718850703716
0.06735436751611405	0.025533451617547567	0.0036327527078622557
0.0704394063335088	0.026424762116741055	0.003800437456980912
0.07313810713803066	0.02723764275072889	0.0039418409834187425
0.07394392089548572	0.027678142581277636	0.00397527739304937
0.07530248839515276	0.028236081335274985	0.004035554838505346
0.07649370166402734	0.02875392037692754	0.004080413730883832
0.07862162422526844	0.029446736825455195	0.004168734492637367
0.07988855476282788	0.029978781888550722	0.004198036544568703
0.08093129107867927	0.030342147530820235	0.004198279120934876
0.0847596643387165	0.03131931150981974	0.004337580306224332
0.08775591919906203	0.03201898005009582	0.004404687896933243
0.09131367518255713	0.03281412907702238	0.004483725586419003
0.09260322790652742	0.03290192388435218	0.004417544067930095
0.0975762017787543	0.03363686363155464	0.00455535881791122
0.10274030141456014	0.0343236349917191	0.004729477100024587
0.10708119832557444	0.03480184446128507	0.004903521708360421
0.10928715976685466	0.034857723302637825	0.005040278602378136
0.11165098450492685	0.03495094393430083	0.0052886805444272815
0.11936261362441013	0.03616241371822407	0.005952442882055464
0.1253404915584421	0.03707007017442942	0.006653554969320133
0.13008997215069457	0.03777590463343773	0.00738063894701852
0.1323927787674611	0.03805184948527444	0.008063036408862178
0.13446943489537522	0.038371928543916835	0.00875040861236631
0.1400189277475225	0.03946472557123598	0.009635029109790036
0.14125741690486449	0.03975364288460896	0.010182378208408322
0.1443122312295801	0.040449724755222696	0.010776971976943675
0.14537770437542802	0.04081497110274289	0.011178990685109821
0.14621510344018285	0.04113324109083167	0.011504214998593925
0.14674292087901333	0.041471273460412704	0.011809078590107486
0.14581201700662072	0.04151859038337398	0.011961737890490322
0.14589366564161468	0.041874526878352455	0.012127305935736472
0.14679589296458784	0.04246201498423634	0.012221153043798314
0.14684623810780886	0.042866895699101355	0.012115048759968135
0.1469879550807827	0.04337335664279863	0.011927557003947709
0.14475380931747395	0.04342300791148463	0.011501899962682395
0.14278682985295713	0.04364097135481891	0.011056320323970364
0.13848889861274927	0.043373612399545326	0.01044056753417165
0.13416016018513358	0.04314312842563534	0.009870296527268113
0.12837512594026018	0.04263080669952626	0.00932248756243365
0.12328610186889004	0.042383474767361005	0.008955959336571692
0.12024554131267845	0.04276376702912145	0.008832810425949163
0.12114087756417323	0.04435912501351915	0.009087580241585898
0.1214705246725724	0.04602086780895234	0.009394474759316856
0.11879672370427755	0.047176030439612694	0.00960959727330519
0.11340117021207402	0.047860524019099654	0.009730939930184234
0.10886263962230583	0.04880396796901147	0.009914749737269956
0.10508670902587931	0.049613423507806155	0.010000178195420102
0.10301088347807362	0.050492920269844366	0.010014953266341858
0.10309767168862452	0.05177877637657903	0.010039324600676613
0.10441015141524622	0.053464242573222395	0.010118350448404341
0.10347882589301297	0.05431061622482843	0.010009489705514662
0.1024018682540199	0.05508764416714412	0.009932609066301114
0.10286397032207667	0.05639285207976681	0.010036634332296157
0.10405848669127539	0.05797988842923445	0.010255305533920848
0.10428729464157108	0.059321223800485566	0.01046013309017095
0.10201279850287062	0.05976146907694996	0.010434918652216355
0.09987744502540485	0.06030896711696079	0.010365910703231711
0.09773296225416253	0.06089765180692992	0.010204264119563837
0.09527008877811793	0.06132881795903835	0.009955855815695209
0.0937209754627041	0.06210643759676849	0.009759020790545745
0.09184866857303026	0.0627351541080587	0.00955874054580351
0.09087082055099643	0.06385872075935199	0.009541878520592108
0.08945024613330663	0.0656125115482642	0.009617816016308454
0.08592615486908119	0.06684202561455344	0.009571775515975576
0.08140777973785131	0.0680313523773152	0.009437109716343657
0.07644247448010062	0.0684936806784322	0.009205010686239704
0.07390999673267834	0.06954822221801304	0.00913543047418972
0.07281716017078652	0.07043422622656162	0.009098782892654676
0.07365624999655185	0.07133821553987471	0.009116501131718592
0.07634911994634433	0.07238397927833262	0.009225981798338037
0.07964958937931119	0.07289862921798736	0.00940820881461435
0.08712841374956241	0.07464492898691745	0.010233235029580543
0.09399278043682273	0.07651021790137666	0.011614971539137521
0.09892400476089355	0.07810242321372499	0.013664341680695727
0.09785715129799492	0.07846896223783498	0.016234977862716056
0.09535824549510684	0.07889502188740817	0.019772343451276833
0.0928827377929881	0.08073762618676074	0.024474691181748387
0.0892208716328018	0.08270558812719486	0.029796829085761027
0.0835467821027644	0.08461690175987721	0.03541676897497678
0.07609480977794203	0.08606886215052947	0.04110438079881772
0.06680976485876826	0.08558068752278623	0.04588178885152413
0.05922852168278194	0.08626068404001266	0.05208334840475155
0.04924582490802059	0.08524114522700842	0.05703716245461638
0.041310106815142564	0.08658641976938064	0.06382772505465915
0.03134305565271369	0.08670467907903319	0.06982037153565275
0.023343411050030266	0.08950623093068541	0.07804104231422161
0.01437341537229927	0.09191073441342633	0.08567517449428895
0.006352896159814362	0.0945401486158508	0.09354793318880174
0.0005491169680671037	0.09657979455242348	0.1006074586377368
0.0	0.09848964389749722	0.1067349214239841
0.0	0.09943546629987025	0.11120460529540575
0.0	0.1005939332295038	0.1156868753168409
0.0	0.10089382343971051	0.11803770402307116
0.0	0.09922825407070023	0.11657932517561281
0.003973943827985802	0.10895426871879497	0.12842076200321598
0.014647379750498311	0.11708210560739618	0.13802528045436363
0.014864775642971761	0.12352591270591141	0.1468622950154442
0.0	0.11532346886526153	0.13758772492526464
0.0	0.10950552471595568	0.13192417869902182
0.0	0.10793129476510875	0.13031780527583303
0.0	0.10909327036650111	0.1316891584691895
0.0	0.10976967085741325	0.1325972579457355
0.0	0.11030669635095287	0.13266085271361422
0.0	0.11054230889192729	0.13314049763238234
0.0	0.11130977519309286	0.1332293925437489
0.0	0.11187277757181022	0.13414254644780513
0.0	0.1126621369638937	0.13446678759869396
0.0	0.11294722657218938	0.13479708809877095
0.0	0.11383935351974273	0.13557360960371845
0.0	0.11459713962618105	0.13582577239386892
0.0	0.11237850176970045	0.13325361113189846
0.003600778078940149	0.11155974994687325	0.13046285421847753
0.004769173779928051	0.11040838367022733	0.12999643225318916
0.007772773694344862	0.11277822706104904	0.13076976971913695
0.004043881298294174	0.11349319542700896	0.13306094472795524
0.002783629731430354	0.11578862908023593	0.13325042691122313
0.00034301979205567015	0.11627195313970161	0.13572695727468026
0.0	0.11902928551466149	0.1367385173580962
0.0	0.11933373362267308	0.13944887393387387
0.0	0.12298154498719596	0.14120200135030223
0.0	0.1228380897523542	0.14349284292397257
0.0	0.12557424269543044	0.14411785991009116
0.0	0.12486880834637341	0.14565313521444087
0.0	0.12888936522765584	0.14721702839301384
0.0	0.12828104255833392	0.14827854150738545
0.0013928165172576326	0.12998752876628483	0.14783666078484647
0.0	0.12738190523477302	0.14659727949005413
0.004048330532190078	0.13014870965981054	0.14833118715772392
0.0015241917886577771	0.13053315362798462	0.14932027755617977
0.0056104730155756	0.13035506988370496	0.14906974584096314
0.002606925303319122	0.1299635785915596	0.14728200499338012
0.004682359183516806	0.12826034485498028	0.14697631662162586
0.006513813455209324	0.13151593166159867	0.14738390210600844
0.005708155543570245	0.12923422747354796	0.1479931864554523
0.010603480881318244	0.13215504988497315	0.1471195848992101
0.009666301924927883	0.12875144149355727	0.14589754057721938
0.02081884814100805	0.12907295071421948	0.14193927159924585
0.030486404211120862	0.12688133465937532	0.13916306943904666
0.0393812169372393	0.1281326563570167	0.13814272416774415


==> maxvolnmf/figures/samson_minvol_5.txt <==
0.025546731115567736	0.01290806816254912	0.0
0.035890674505987756	0.014613390521053319	0.0
0.041289826826630606	0.015736191432983732	0.00016734781451331564
0.0437817142365162	0.016577597607583063	0.00038326953475417057
0.04287482797813274	0.01688808926412608	0.0004625482275859979
0.044962899213647226	0.017691168787019824	0.0007016188406780039
0.045358756295290535	0.01822690603291085	0.00085912009904386
0.04630308561042665	0.018798257362216863	0.0010662819049814662
0.05562820322461439	0.02079376591345214	0.0017202083661720803
0.0579741043941659	0.02172798405845547	0.00200778895921933
0.05864913373963375	0.022388165598269696	0.0021919669005965926
0.05319694071702883	0.02198237726816164	0.002024069188661064
0.05438495069827986	0.022477870038214002	0.002152042350770866
0.05980116966028878	0.023711969075717727	0.002454355503333992
0.06073613576136526	0.024084717470175366	0.002484330582674585
0.06345847321903869	0.024731371420755717	0.0026024100434459668
0.06424577900204274	0.025021614198520312	0.002610631686132863
0.06728617514543161	0.025814099729940206	0.00274360024064749
0.07035874541213495	0.026710976061448725	0.0028802828087111476
0.07304776860925613	0.027529422625149406	0.0029935330575807445
0.07385512988945118	0.02797704874540689	0.0030116804877161323
0.07521226431936637	0.02854196652629613	0.00305251355255089
0.07640266334092212	0.02906712235139888	0.0030789461377748275
0.07852375312098801	0.029766457233471037	0.0031425778634559757
0.07978853038514128	0.030306271337462286	0.003152511367392006
0.08082746715418176	0.030674726956092104	0.003138640278466511
0.08463935550367195	0.0316569895973304	0.003241730131271235
0.087620774254926	0.03236022468966139	0.003281359634680149
0.09115980591165844	0.033158768337314744	0.003328910654460208
0.09243475195404971	0.03324588991654245	0.0032549468806015317
0.09737087763075272	0.03397543184725709	0.003361978535147775
0.10249393197577399	0.03465388127429878	0.0035076274595081513
0.10679807031085883	0.03512174865843399	0.0036618600422168622
0.10897823098890404	0.03516686583574725	0.0037959667113416375
0.11131374232904295	0.035246957243561715	0.0040433595501370165
0.11896481362780502	0.03644037618096117	0.004670416419258041
0.12489137711365433	0.03732904059703384	0.005349335384995454
0.12959606895287257	0.03801547836584999	0.006064192866917756
0.13186793413869274	0.0382729357279289	0.0067522384166111785
0.13391777077147332	0.03857618611640534	0.007444601608397553
0.1394225643064876	0.03965161791984912	0.008307542343344
0.14064439741783377	0.039929979286926875	0.008858481625490421
0.14367392479178034	0.040616650191572484	0.009441029756310138
0.14472929417428582	0.0409772561132977	0.009840441080727323
0.14555902545622806	0.04129253821560225	0.010162826631730718
0.14608274118899614	0.04162991912669694	0.010464303090037234
0.14515836220201905	0.04167910607417541	0.010621701000412312
0.14524341279005687	0.04204036118160568	0.010779908598986867
0.14614813605871807	0.042637400438587096	0.010854767499231359
0.14620850026624616	0.04305560958089222	0.010731682509425099
0.1463637830114725	0.04357943959512373	0.010521322943942561
0.14415911689487992	0.043651136753783154	0.01008565189581937
0.14222379133708032	0.04389488433091961	0.0096232067012681
0.1379714175373808	0.04365535242356154	0.00900629756994261
0.13368904687486016	0.04345250149827455	0.008435154626149497
0.12795743079042413	0.042966422966672184	0.007899439794737433
0.12291790118934787	0.04274480201479216	0.0075400910558425455
0.11991804599595893	0.04315202050772395	0.007406282907262085
0.12084148665360825	0.04477855342817592	0.007613278297154132
0.12120805884559858	0.04647360362345447	0.007873263942554675
0.11859270428192621	0.047663760635923626	0.008061956842181825
0.11327441937581345	0.04838470036282437	0.008175621329492648
0.10880955004123369	0.04936572494106985	0.008343554341409602
0.1050976639861448	0.05020842090983424	0.008413109262107489
0.10307018938657712	0.05111766935878402	0.00840398235595271
0.10319360078514117	0.05243417303943489	0.00838671706436116
0.10453809319549018	0.054154103662632215	0.008409938415547637
0.10364302772832754	0.055027806211156036	0.00827218868836768
0.10260057261138104	0.055830509894180445	0.008169840760081818
0.10309218345647057	0.05716379085229416	0.00823305318823847
0.10431465772131651	0.0587801162725086	0.008403367914330351
0.10457515677058458	0.06014906695182258	0.008569481107689712
0.10233710460062141	0.06061065063456663	0.008533725950612761
0.10023858463563089	0.061182955378884116	0.008449050158728093
0.09813260944537083	0.06179941452016369	0.008268180306054444
0.09570906070849254	0.06225771930625237	0.00800394649461006
0.09419693821539254	0.06306626361145301	0.007779461450468171
0.09236240751159672	0.06372383709973664	0.007556601396357844
0.09142407311919633	0.06488031392155004	0.007504368256308925
0.09006488757314916	0.0666825153642764	0.007527520460803596
0.08661030506536978	0.0679595203797604	0.007446709825288454
0.08217320872427879	0.069201360647555	0.007278258191337461
0.07727545043441959	0.06970206130865904	0.007034589740708027
0.07479837088977995	0.07079538140641592	0.006933791911319602
0.07373923493107751	0.07170932787983221	0.006869366451613702
0.07459038776966515	0.07263245548086551	0.0068561639903809675
0.07727831602425271	0.07369099717732056	0.006928685387412061
0.08055335318571256	0.07420072800183716	0.007092102935306895
0.08799024666881983	0.07593925940101488	0.007867575797118196
0.09481613488261316	0.07778915230456326	0.009212701686234523
0.0997109080368235	0.0793521974522232	0.011256974318148157
0.09862734876974165	0.07967385945887309	0.013888735845174718
0.09611141447736103	0.08003995857358259	0.017515935382099283
0.09363883719751707	0.08182980237519125	0.022295345570480227
0.08998675211798544	0.08373674881312351	0.027712171049418113
0.08433875043426722	0.08558586664611913	0.03344235137268485
0.07692056424882347	0.08696816732223636	0.039262374665302545
0.06765449464960369	0.08638760059624641	0.04421644589564506
0.06008467323535076	0.08695963387082828	0.05059693284648866
0.050114604137932575	0.08582777724008375	0.05575597284470815
0.04220051793775114	0.08706663753328982	0.06272403765528911
0.03225642233251836	0.0870731720125548	0.06891783297125356
0.024297562061942057	0.08976628034154809	0.07731357441291073
0.015373214363601282	0.09206967120383223	0.0851223428181046
0.007388384040300318	0.09459118326005692	0.09317012704957373
0.0015999469186994087	0.09651680747683979	0.10039641280473027
0.0	0.09833758355152446	0.10669238509522194
0.0	0.09918145849967519	0.11127469989921253
0.0	0.10024335102402904	0.11586225284720665
0.0	0.1004799623175116	0.11828223881073031
0.0	0.09879829950318379	0.11684199629580264
0.005023696816095237	0.1084019965696671	0.12868995635627106
0.01567610759052646	0.1164311078550092	0.13830432727792896
0.01593564386806876	0.12280643601357571	0.14719903458630654
0.0	0.11473635632048754	0.13798160649862917
0.0	0.1089228694777407	0.13233236515442032
0.0	0.10735146439317074	0.13072678376344066
0.0	0.10850612343501191	0.13210415370906883
0.0	0.10917323145908245	0.13301948876155678
0.0	0.10972145462887686	0.1330678554061163
0.0	0.10994673998901343	0.1335587314808075
0.0	0.1107306980667002	0.13362379662031826
0.0	0.11128229770658689	0.13455025359386094
0.0	0.11208296952060065	0.1348568043728224
0.0	0.1123654428783443	0.13519019608024632
0.0	0.1132587944233947	0.13596137338965558
0.0	0.11402784875888566	0.13619735201548686
0.0	0.11181461473137426	0.13362387892144567
0.00471886982643103	0.11099798680820201	0.13072818481346915
0.005832036047534124	0.10981952062332145	0.1302907977581839
0.008906596985478885	0.11221464109197594	0.1309974221123397
0.005165864749837441	0.11290437046366648	0.13334795314924072
0.004030519331367546	0.11525853054395138	0.13346186606547789
0.0015407505416643306	0.11569990348247805	0.13601114649521126
0.00028292840077720987	0.11852849344260755	0.1369926854409541
0.0	0.1187765278602543	0.13979027308656494
0.0	0.12247597362871107	0.14147182461131666
0.0	0.12226760223653804	0.14384175358228088
0.0	0.12505891552798404	0.14439232485618556
0.0	0.12428993431379545	0.1460044002242314
0.0008367451808360478	0.12835136037350298	0.1474514817387935
0.0	0.12771616551313533	0.1486010376305808
0.0028297913807588154	0.12943837088058058	0.1480315548578333
0.0	0.12683709432635865	0.14689858830247424
0.005436699831195475	0.12957556102654597	0.14853673035010004
0.0029552760497375294	0.12995248415697844	0.14954776095720465
0.006976023272680349	0.12975566145665665	0.14929333923827928
0.00406331250420169	0.12941544888794543	0.14746172831225718
0.006040419613746266	0.1276611575581505	0.1472106607860052
0.007980117833922525	0.13098324754490598	0.1475099935968887
0.007080955092179336	0.12862570100535686	0.14822521481652323
0.012045709202816359	0.13162180274262614	0.14721413911553555
0.011038158592041962	0.1281670196964421	0.14607098662171775
0.022157596851315683	0.12853963648433217	0.14196692245693723
0.03175025901275075	0.12632218244642893	0.1391528119325349
0.0406400132877596	0.12761558743161525	0.13801484499431416


==> maxvolnmf/figures/samson_minvol_50.txt <==
0.026971331360276556	0.011915476165842974	0.001675479320767809
0.03623952609681868	0.013577339711417601	0.0023849439677300385
0.04131436076727021	0.014674844712724898	0.002867198618153737
0.043828929062382144	0.015487157956584745	0.0032037812820965403
0.04286422162767383	0.01575296209828556	0.003309704859313368
0.04496345968874316	0.01652597712330488	0.003657488324716079
0.04533016505120532	0.017023136346555393	0.0038778370558034078
0.046266697571819934	0.01756736771908503	0.004151793976605462
0.05577818305514036	0.01957172022530297	0.005107923021264976
0.05813840963238833	0.020472174522757923	0.0055179608782296
0.058786570295800346	0.021089630159343523	0.005780225232660329
0.053169680730331896	0.0206141067745306	0.005518331758174208
0.05436759893289956	0.021085779784255815	0.0057151684209867165
0.05989634410335855	0.022304040559090414	0.0062155758911112595
0.060848430312782587	0.02264977604004943	0.00630730131985522
0.06363517723204345	0.023279479559582882	0.006533764347376958
0.06443834233557232	0.023547908588739817	0.006592668148182201
0.06753858989888344	0.02431530101529765	0.006855769397403434
0.07066170042238072	0.025176072860321353	0.007137676216526649
0.07339243339589349	0.025958683887982913	0.007383318610352472
0.07419461463187778	0.026370697415863495	0.007472227360308065
0.07555612068159197	0.026898855991437723	0.007603682289870593
0.07675032005673305	0.02738704749881031	0.00771499825179874
0.07890246454657056	0.028048288337487324	0.007894396684322508
0.0801843955847583	0.02854687395776261	0.007994642267002649
0.08124386897955603	0.02888736578184232	0.008047131606891715
0.08512258421151842	0.029833007249139645	0.00832017454437952
0.08816477502382873	0.030509259247385772	0.008489251081336486
0.09178285978837473	0.03127954173445038	0.008685142889560576
0.09312357854097916	0.031365179818223794	0.008648531629339682
0.09821389476921971	0.032103105412897556	0.008901557439462034
0.1035053887737692	0.032802732589532854	0.009183258658710801
0.10796031821084383	0.0333034133784905	0.009433281321989192
0.11024511093653448	0.033390544490315005	0.009582504395190525
0.11269590266387756	0.03352354909126388	0.009837048600295759
0.12058524124643413	0.034775694242955665	0.01063996906732586
0.1267167257951157	0.0357339908786838	0.011425204563049317
0.13160226961398605	0.0364955501900466	0.012199604073660077
0.13400312470178197	0.03683283587711541	0.012861725653103315
0.13616279899454647	0.037209452314918914	0.013530691451582953
0.14184851583665778	0.03834896428877684	0.014496037508209747
0.143139865183293	0.03867448287255516	0.01502910061760383
0.14627135083082793	0.03939624982469851	0.01566816273064069
0.14736579702686267	0.039776958138173585	0.01607869596946204
0.14822410812195147	0.040105368199381194	0.016413255154819565
0.148764081321097	0.040446274633596534	0.01672877424543644
0.14781479798974204	0.040490937698465394	0.016862408411958362
0.1478888614080541	0.040827671822400165	0.017053798712383755
0.14878814237322596	0.04137737464969826	0.01721618180791117
0.14880994695394295	0.041733141634262505	0.017171459300096996
0.14891133976452314	0.04217440963911198	0.017067631899646125
0.1465887246855481	0.0421498896132003	0.016677330440672246
0.1445256224143996	0.04227944086082081	0.016291783294817744
0.14009123838808427	0.04192424911786918	0.015677131298785795
0.13562685861604376	0.041605773965756536	0.015107300827241536
0.1296844023762077	0.04101550466504707	0.014511866989754001
0.12444629743010423	0.04069075549246922	0.014115494690425577
0.12128064862051599	0.040982593318059896	0.014028346061019771
0.12208756672463754	0.042460346426050254	0.01445598529310715
0.12230048066068487	0.04399829815943657	0.01493212191265324
0.11944564818307978	0.04503303690246789	0.015240045582724049
0.11380714041248044	0.04560098555241579	0.015384517936322608
0.10903462864522365	0.0464209416512411	0.015621958393135023
0.10505262655247953	0.047120003218339555	0.015762261575849527
0.10281926135486799	0.04789650551834824	0.01586234441355816
0.10278866963450776	0.04906831851764276	0.01603779937426531
0.103999927212559	0.05062179975354561	0.016319830951735413
0.10295666312979837	0.05136982256653508	0.016315085398057406
0.10177307887388015	0.052055421975744545	0.016329629195110263
0.10214005713562778	0.05325494738023412	0.016582172216681845
0.10324316703412159	0.05472946573654174	0.016976976111701608
0.1033721261344506	0.055968101470164684	0.017321607334936193
0.10098349194149944	0.05633871758785566	0.01733149163667118
0.09873483255150434	0.05680344810731426	0.01731623580906262
0.09647703158087934	0.05729795260773774	0.017221426811116703
0.09390226364127371	0.05763782806416349	0.017027439808910253
0.09225293815761444	0.05830703472155708	0.01692818353167135
0.09027683551522339	0.05883602940564283	0.01680677518999619
0.08918552659606399	0.05984153440651626	0.016916143425167337
0.08757800260916875	0.06142305482445418	0.01717974633421849
0.0838469657528808	0.06249092494361044	0.017254302735520432
0.0790886136153078	0.06350329091100758	0.01723560990233093
0.07392722946186531	0.06384166992864307	0.017039509133065494
0.07123219226043616	0.06476283667952863	0.01707890721857294
0.07004345836885159	0.06555014182439448	0.017140623487561867
0.07085021791721567	0.06638061291391824	0.017270791903563492
0.0735634407866677	0.06736929690583413	0.017516557837519126
0.0769439819992968	0.06788963232108002	0.017770442752349205
0.08453053830418275	0.06963691357349584	0.01878350485644457
0.09148277581573515	0.07153342598290927	0.020305525951917466
0.09648291890660765	0.07321429296262426	0.02237976343226017
0.09543438751693314	0.07375067319065289	0.02472626911352502
0.09293933181105521	0.07441041765302649	0.027931839230586834
0.0904052302227887	0.0764635771128644	0.03234340148929541
0.08665961968469277	0.07867831544457936	0.03730790929493853
0.08086203763177559	0.08084886491825424	0.04250931360612891
0.07326459976833892	0.08259476052400379	0.047695216346748295
0.06389123219579775	0.08248601544236014	0.05181364255309603
0.0562330237448065	0.08359568837619048	0.05734979032884978
0.046197894775200955	0.08302867761508749	0.06154119466860347
0.038172706905761	0.08480404749980787	0.06766430580432929
0.028138140753312328	0.08537761511152427	0.07290212796985653
0.02000246875845385	0.08861631224175644	0.08046093751849405
0.01091347474125007	0.09143487884794876	0.08743157918319355
0.002821460438304524	0.09449682898683691	0.09464167579806348
0.0	0.09694707618010473	0.1010080314449989
0.0	0.09927914700073165	0.10663331729524239
0.0	0.10059520320093177	0.11068555689694141
0.0	0.10210506204667057	0.11477835880479842
0.0	0.10263104930793504	0.11687705425066092
0.0	0.10101360200359828	0.11536385328120385
0.0003077428854309232	0.11112010041704883	0.12713502386948883
0.011004599873992599	0.11956838966372203	0.13670656849570667
0.01109423019199379	0.12626554985139865	0.1453182993885541
0.0	0.11769098836481741	0.1358814728969882
0.0	0.11184749786725365	0.13016558665667136
0.0	0.11026317826640958	0.12855765337472938
0.0	0.11145198692348547	0.129904547806091
0.0	0.11215637239276709	0.1307902432471044
0.0	0.11265496005070925	0.1309113892655203
0.0	0.11291859019468276	0.13135376114075148
0.0	0.11362788251989527	0.1315359353554078
0.0	0.11422874684342785	0.132399921772819
0.0	0.11497655658869345	0.13279136243210526
0.0	0.11527053017995162	0.13311362442144709
0.0	0.11615265169368842	0.13390893641880075
0.0	0.11686997656943583	0.1342294864910885
0.0	0.114619735644346	0.1316652819507301
0.0	0.11371191062804244	0.12921439377513563
0.0013047792604153582	0.11264639432090115	0.12864642626875528
0.00394429853825895	0.11491127317741974	0.12967098406369307
0.0004160801513535615	0.11572808004059112	0.13173192477970513
0.0	0.11779941318086243	0.1321674542345052
0.0	0.11841530172574673	0.13432724889349484
0.0	0.12100075732533667	0.1355623263028532
0.0	0.12153055443456337	0.1379853511596219
0.0	0.1250016437493258	0.13999527586825522
0.0	0.1250896892398776	0.14199091162404642
0.0	0.1276337833599256	0.14288845484703286
0.0	0.1271486382072706	0.14414310821335174
0.0	0.13095200669564785	0.14603173667294952
0.0	0.130509827850012	0.14687787449016645
0.0	0.132044023117854	0.14675394397619276
0.0	0.1295348943161948	0.14527673497580076
0.0	0.13230607803613104	0.14728499320860394
0.0	0.13269497455286272	0.14812142655657892
0.0010639372758515441	0.13259973940394967	0.14797796921022507
0.0	0.13200929780481946	0.14628538953474304
0.00022989532662824586	0.13050182758197876	0.14584451136841295
0.0016275458184479988	0.13350827683123181	0.14664453459348287
0.0012350316371252462	0.13150401811712642	0.14686619321864608
0.005762014243157038	0.1341238870268029	0.14651317296282548
0.005161197705815634	0.13091500948113782	0.14499266140792488
0.016261317251733125	0.13098189189002543	0.14161895995829957
0.026155026026651013	0.12884898733317293	0.13898875247793896
0.03497564868467242	0.12994247426247243	0.1383782230581682


==> maxvolnmf/figures/samson_minvol_r6.txt <==
0.012375468035120725	0.06147686321070656	0.0010725090118894748	3.23542326971914e-5	0.0	0.0
0.014003999658294191	0.07085842462956132	0.004468016496965168	3.545191006821312e-5	0.0	0.0
0.015004445012097377	0.07688289837381661	0.0068178671532409365	3.723813123879114e-5	0.0	0.0
0.015694136390679757	0.08115432752783545	0.00841634139115362	3.923132148175152e-5	0.0	0.0
0.015833064185723507	0.08229481774915261	0.0088891065284124	4.05244922189107e-5	0.0	0.0
0.016451647546338544	0.08631884019070499	0.010588064664757086	4.2119168867090044e-5	0.0	0.0
0.016802342742159686	0.08876556459096806	0.011646130415356688	4.348991030859823e-5	0.0	0.0
0.01718537767172399	0.0915169114968427	0.013037457663729617	4.4889349757646954e-5	0.0	0.0
0.01894466086824305	0.1025197685527731	0.017878254577308576	4.7690398596309577e-5	0.0	3.422707665676316e-6
0.01964636051111557	0.10717648848106615	0.019919481137754737	4.9950556583207956e-5	6.325675214093463e-6	5.180126181620114e-6
0.020087055279357405	0.11021894087364792	0.0212109995284902	5.195540415055783e-5	2.9348152751930822e-5	6.175355260882369e-6
0.01953035997561633	0.10712883205645013	0.019761625463471016	5.279355740483356e-5	0.0	4.722318401696391e-6
0.019918844875604434	0.10957876845567219	0.020694433670238658	5.389995629686261e-5	6.375931673544864e-6	4.932414948401562e-6
0.02104295064963666	0.11624433542975136	0.023114147244913782	5.585782930667533e-5	4.79727018306241e-5	6.8417358533728415e-6
0.021383558277028456	0.11807262844757402	0.023416810566424324	5.684103541419864e-5	4.4833273606476616e-5	6.696291740855375e-6
0.021995406729196077	0.12152582612567818	0.024425699820919234	5.821154306164134e-5	5.71168292182005e-5	7.026898326077169e-6
0.02227435678790232	0.12295807246491684	0.024572691209190336	5.922590124112024e-5	5.176732187220163e-5	7.013287142547731e-6
0.023009105265042344	0.1271112374216094	0.0257242224058018	6.11237456735016e-5	6.563585920703579e-5	7.917560406314748e-6
0.023825265610272983	0.13171615922977026	0.026922158106711343	6.336224424073466e-5	7.854318690394612e-5	8.547583050492653e-6
0.024569195051708122	0.13588590568383913	0.027938987830816213	6.542933544238203e-5	8.840562367419014e-5	9.397849211866922e-6
0.02496368493293034	0.13799310882997498	0.028182576006484897	6.699258330462628e-5	8.309441433331842e-5	1.0032491690391234e-5
0.025471688019835726	0.14073972743767466	0.02862143233261703	6.875778778003915e-5	8.070059602554841e-5	1.0449098432285883e-5
0.02594702365055298	0.1432722684847645	0.028953662985801005	7.049479785192658e-5	7.635035628580742e-5	1.0717503775612e-5
0.026595121389270133	0.14678214410320206	0.02960598112453777	7.251608446650334e-5	7.754633366844615e-5	1.0831416293776176e-5
0.027098522259803616	0.14938842393503124	0.029844962501422267	7.416997938171475e-5	6.983415629417519e-5	1.070682870287316e-5
0.02746748590010703	0.15120059980918343	0.029894226396355656	7.544610643809203e-5	6.067218076108455e-5	1.0370788396960362e-5
0.0284213822946313	0.15633243587253892	0.030950079234917653	7.784851943910688e-5	6.654581767316525e-5	1.1259390619203626e-5
0.029143340851383523	0.16005399419577368	0.031513121165835926	7.965374884397539e-5	6.455264888040821e-5	1.2120101238606187e-5
0.029974080187909567	0.1643212373573678	0.03217246788382445	8.153410841324192e-5	6.188498252522053e-5	1.3049375369223069e-5
0.030181410690275908	0.16497666205602854	0.03180662604690756	8.173345051889613e-5	4.520723053763138e-5	1.260394375872858e-5
0.031014555195428662	0.1693143440839959	0.03289479289229628	8.251621038971718e-5	5.585065545446512e-5	1.2813668551457319e-5
0.03179504151314475	0.17349572040062455	0.03421885598303538	8.305282120201411e-5	7.440238502901408e-5	1.3123845363102809e-5
0.03235272363278453	0.17659168909849074	0.035498788796772436	8.311419576030551e-5	9.654555394605318e-5	1.3099071343829302e-5
0.03245453404323763	0.17737618632118435	0.03643693332512052	8.229704948102133e-5	0.00011801296318603425	1.3423692461316352e-5
0.032521520375020894	0.17839473572562767	0.03807706588651848	8.098570788722217e-5	0.00015990761056860998	1.3452609724753267e-5
0.033562718459920905	0.18557686990536745	0.04257198866273207	8.103633336159624e-5	0.0002592071400626493	1.5195858220306044e-5
0.034221687770925234	0.1910762095205562	0.04720729922940852	8.010994606618602e-5	0.0003698351102219027	1.632689023685298e-5
0.034622098640101975	0.1954417120968701	0.05193908267454875	7.868530699081525e-5	0.0004878290498482362	1.6438513378037216e-5
0.034547241651179415	0.19739447944980704	0.0562649072491078	7.640677795129176e-5	0.0006045445578517845	1.5347451110916316e-5
0.034490424644948316	0.1994900634995854	0.06061270956541309	7.450645820400406e-5	0.0007211010594457097	1.4236035073971109e-5
0.03515314334764989	0.20576570513950532	0.06636445942583018	7.394350197154982e-5	0.0008607427580791163	1.4346448696462062e-5
0.035110021581973176	0.207493519665976	0.0698048944500537	7.26030952252467e-5	0.0009523351535666912	1.3742064091822034e-5
0.03548391227231111	0.21140026086819053	0.07363418846275421	7.235863543835957e-5	0.0010453228022717757	1.3145955708737926e-5
0.035589693582944046	0.21336934878972635	0.07616878540135383	7.214106846905595e-5	0.0011086176657491495	1.2074941520229261e-5
0.03569236697661143	0.21505670763613613	0.07821762585333082	7.218589667050769e-5	0.0011593454896789697	1.127872097969299e-5
0.0358055458708029	0.2167566623828366	0.08012433327179494	7.240202539081116e-5	0.0012051772787576962	1.113623871319437e-5
0.035688076678008336	0.21682014050194973	0.08101635784618487	7.240325535938012e-5	0.001229073352764761	1.0874220969530438e-5
0.035882159599942606	0.2184530546466242	0.08203635136348748	7.32264083564175e-5	0.0012478290002072264	1.1120858415627963e-5
0.03636698335931512	0.2212474329502465	0.08265193613080823	7.507238385592127e-5	0.0012484306271241946	1.2114853579395306e-5
0.03678059666850449	0.22299190441033187	0.08198644131161224	7.741690359897047e-5	0.0012159207820000412	1.3433049370669516e-5
0.03733802710539509	0.22516825008565458	0.08082276928586701	8.04333152003518e-5	0.0011661098289291439	1.4923232447108373e-5
0.03752872443603339	0.2247578463532015	0.07806438880569763	8.291356587468508e-5	0.0010813328490555409	1.6151768748503763e-5
0.03788920978869383	0.22513022603974558	0.07519646229669148	8.596410474361364e-5	0.0009888855215573356	1.7228496534059578e-5
0.03781631877841678	0.22282528614690741	0.07115739917039332	8.844234413120871e-5	0.0008746610276732987	1.7939236380802138e-5
0.037738874844972785	0.22068528351981134	0.06740500938874469	9.090349711549248e-5	0.0007690165509577576	1.857506640845494e-5
0.03731988104321803	0.21700741042172803	0.063723378062467	9.23227534512264e-5	0.0006734880396919348	1.963985509844419e-5
0.037040543707275636	0.21469405487458013	0.061204719437880015	9.387952139500748e-5	0.0006062266267911206	2.063461480683925e-5
0.03724411229809719	0.21563875786249373	0.06030128937814187	9.635832378695249e-5	0.0005705634688782855	2.230443731703674e-5
0.038443117271127515	0.2228525963837905	0.061942773463020184	0.00010151768509053143	0.0005791874935888611	2.500997276018517e-5
0.03962297768701255	0.2302456669636978	0.06388543392907993	0.00010739991487240534	0.0005956759850604602	2.8632852849993138e-5
0.04025322407502717	0.23474472940976265	0.06511529978536046	0.00011292127557318084	0.0006050462778640212	3.3127956429906136e-5
0.040382556772622875	0.2365659551521687	0.06563557917626478	0.00011812502595465119	0.0006067296164890967	3.794339754785025e-5
0.04073635248918877	0.23972016250054284	0.0665890635820579	0.0001238952623772829	0.0006146030883220843	4.3521959520883225e-5
0.04109383159449418	0.24242683966669018	0.06696531320413897	0.00012937996685024214	0.0006088600614503182	4.90649932960356e-5
0.04166653821975739	0.24578957045181712	0.06697966239519049	0.0001346877523324932	0.0005897490620584985	5.4225045487071687e-5
0.042707096689376625	0.25139860997685726	0.06715467244033682	0.00014092137137918778	0.0005639997488426176	5.945418143716555e-5
0.044119219133171385	0.2590327724707458	0.06772939715862736	0.00014804724599992242	0.0005393364880447816	6.48983915015648e-5
0.04482586948886239	0.26246652336471604	0.06702142745835026	0.00015303430792372116	0.00049819289202171	6.849250271209674e-5
0.04544469331834659	0.2655786278273223	0.0665040685301324	0.00015769363464535678	0.0004645572500574452	7.191183599382817e-5
0.04647456976574967	0.2713839238049898	0.06718848974748493	0.00016349009874932086	0.0004525186291518988	7.590394070049453e-5
0.04770573864533683	0.27861309867827605	0.06862191970556605	0.00016965842704962762	0.0004553203954596622	8.05686141505634e-5
0.04868348315930448	0.28455942682194063	0.06991978725518606	0.00017521633346901817	0.0004604174570357543	8.454594665813195e-5
0.04891838703793135	0.28596833976333585	0.06965616530279291	0.0001784510522569624	0.00044188903039079296	8.672005901347474e-5
0.049280670916307105	0.2878590749162742	0.06912889782064069	0.00018212587028577657	0.0004134186324027956	8.795604516101305e-5
0.049739720334370706	0.2898961850783097	0.06802620928049136	0.00018624004775139085	0.0003675696774599051	8.795685649134052e-5
0.05010752368177972	0.2911488926346021	0.06636889973378855	0.00018996362020826555	0.00030999107524241817	8.687039659601701e-5
0.05078271660818191	0.2941248538396758	0.06507958564023181	0.00019479187242465057	0.00025513098614515187	8.627447693120026e-5
0.051317759478851206	0.296381242653255	0.06375135866173752	0.0001988218943556513	0.00020271209122494477	8.542948530957336e-5
0.05219180066641435	0.30104431830075107	0.06361132753060728	0.00020402052359157335	0.0001727268660178777	8.638053038971652e-5
0.05349545815141378	0.3083832297598304	0.06402743741800647	0.0002120371527920143	0.00014292373513237776	8.888473331745111e-5
0.054316327821982244	0.31294393211141236	0.06357998171106262	0.00021894458349304197	0.00010170200797955743	9.057992067565472e-5
0.055101717748524855	0.31708137499763456	0.06253469847311194	0.0002264290615734795	4.404898092907638e-5	9.140934146618404e-5
0.055320726094331814	0.3179205058933134	0.06087799835202842	0.00023113269928122442	0.0	9.056073886349766e-5
0.056065193668548965	0.3219118659961605	0.060385235399898256	0.00023712459355034097	0.0	9.116525986213375e-5
0.05674430451305417	0.32550466498292174	0.06014650454358478	0.00024181419400801343	0.0	9.177722817394244e-5
0.05752816973556781	0.32962260935997334	0.060321887934113264	0.0002455298242580086	0.0	9.262856634191672e-5
0.05848931070942793	0.3348004143712194	0.06113561387575635	0.0002483668567124503	0.0	9.456124508554075e-5
0.059005151964479786	0.3378313701681007	0.06239799283381648	0.0002481682802253556	0.0	9.718647369689883e-5
0.0603682909237501	0.34735370077767896	0.06780703306375543	0.00024979884570194865	3.594402413862737e-5	0.00010774304431524901
0.061392306473698734	0.3574195333276778	0.07674521647161749	0.00025011806372838153	0.00024823575649557747	0.00012452781421631236
0.06161378009106822	0.3661016524873269	0.08973617358518926	0.00024741601087907594	0.0005862263436598725	0.00014676703092988486
0.06010326647337473	0.36833776957104614	0.10564483738087758	0.00023884362899531038	0.001038849893617782	0.00016930739394397187
0.05789664692163581	0.37084826873769144	0.12748956343332732	0.0002273246210362818	0.0016673075324688496	0.00019339075700165067
0.056071450541969194	0.37991639692672297	0.15658073182163362	0.00021750592848493797	0.0024765595886435676	0.00022014290436584517
0.05385322807859822	0.3894751503554268	0.18947238391307786	0.00020692181849328803	0.003400092376171597	0.0002435460038485884
0.05126188125194692	0.3984465395901382	0.224117701114271	0.0001957171002013014	0.004381431195420911	0.0002614307513711622
0.04813719277539593	0.40505395940187977	0.2590947228392684	0.00018357218549658298	0.0053880356491885105	0.00027161299895115575
0.043904872074092334	0.402502015313145	0.2883379761084907	0.00016723567899813263	0.0062818521060187425	0.0002714720060673133
0.039768432931490266	0.4058651530743195	0.3265428254447185	0.00015171599929396568	0.00741983831460278	0.0002698894531122474
0.03493164293228113	0.40089843457416163	0.35686027001013393	0.00013371214450113076	0.008369756740709533	0.0002567068784587208
0.030936115205053055	0.4072913923700489	0.3986910742667008	0.00011877435415986345	0.009604906878668587	0.00024429819697176436
0.0263475958417443	0.4076426235359303	0.4354503774635805	0.00010213118043173538	0.010724955602976947	0.000220850269412589
0.022588285711264106	0.4208436201255337	0.4861606968120143	8.895980847568184e-5	0.012195327532268424	0.00020005409100173565
0.018845398772925653	0.4319218382563691	0.5331629653405094	7.525673593147696e-5	0.013567752550338482	0.00017391334741697845
0.015181335498236349	0.4442581756748135	0.5817091340736743	6.143963126068425e-5	0.014987576299370406	0.000142500945780221
0.011711765493653905	0.4542232144810394	0.6253262921871368	4.812752724628885e-5	0.016276053600755885	0.0001109925335275034
0.008845458134217863	0.46403024958992023	0.6639914643558673	3.619608479146688e-5	0.017417521530265538	8.107935509326581e-5
0.006328980084054901	0.46918671458586536	0.6924036009281684	2.620712981742454e-5	0.018274675172890793	5.272270968573611e-5
0.004049994789066387	0.4753868614447494	0.7207317104716595	1.666463851329095e-5	0.01912161626651329	2.866483177645458e-5
0.0025395461884763393	0.47719584714347335	0.7357295974653607	1.0283374943987689e-5	0.019585244570208472	1.2180526367852334e-5
0.002129736600633218	0.4694129947892997	0.7267130189861736	8.369509161332475e-6	0.019371633877751197	6.04304609397864e-6
0.0030487066752407765	0.5176874314716744	0.7989667359663379	5.715114194158084e-6	0.021350754793919544	1.887097569538008e-5
0.0038150355498910065	0.5584376830160345	0.8594264181112404	1.8303085877611203e-6	0.023004638596597696	2.4365439492132047e-5
0.0031375045834168874	0.589457520521474	0.9144182322660528	0.0	0.02451142654543969	2.0299439529829697e-5
0.0017379465811552671	0.5474558411560585	0.8560026694506916	0.0	0.02293310911499041	2.1104289434940377e-6
7.292787974511622e-5	0.5190636782609678	0.8224116651455996	0.0	0.02205091843706446	0.0
0.0	0.5119337405252434	0.8121017529562	0.0	0.021773251107059986	0.0
0.0	0.5174057308452156	0.8206937871469174	0.0	0.02201220809698227	0.0
0.0	0.5207693230193798	0.8261857580539244	0.0	0.022163605233453308	0.0
0.0002318528976185405	0.5227978738092294	0.8269823808816675	0.0	0.022175996806504332	0.0
8.32830732246155e-5	0.5239854661088259	0.8299778414449435	0.0	0.022277145616720215	0.0
0.0008284573174349828	0.5276207162183625	0.8301429430275653	0.0	0.022253867826244656	6.545368866925649e-6
0.0007546498046995277	0.5305394891500044	0.835624183851229	0.0	0.02242377959812286	2.8054209516808986e-6
0.0012059446632359788	0.5341033186596542	0.8375871327271734	9.494596657621361e-8	0.022455142647019897	1.2547758393405566e-5
0.0013992924072940554	0.5357663745906764	0.8392304296356612	0.0	0.022507042848780665	1.1840180998293381e-5
0.001524585095293704	0.5397795110287597	0.8442233658611416	0.0	0.022637452056305678	1.83599146766412e-5
0.0022103907505619854	0.5435320195728944	0.8452800141406113	1.2878746602242805e-7	0.022647294000344327	2.4866735516551617e-5
0.002051886731410036	0.5329379163996182	0.8294070848829668	0.0	0.022242569066314045	2.628826923090337e-5
0.0036463395440698887	0.5294486909792461	0.8119000447224934	5.681519427819683e-6	0.0217295575635887	4.286003971117982e-5
0.0030356726490276074	0.5245162256980008	0.8091159026194166	0.0	0.021709829954301627	4.0837870831796175e-5
0.004631705366235932	0.5356597313737118	0.8141397295134882	8.644748595217472e-6	0.021787264420927325	5.899101083762413e-5
0.003422302477167967	0.5387657405266354	0.8281855919310751	1.421156189727027e-6	0.02221978376356031	5.139018705537263e-5
0.005114327691747171	0.548501206329432	0.8293083954073125	1.3303610091990112e-5	0.022169102984640223	7.151128254474204e-5
0.0036534705084707605	0.5509227392139544	0.8446110925918114	4.128150485688067e-6	0.022650586729915108	6.287244836343545e-5
0.005153012744606597	0.5630314027995578	0.8510507522074786	1.4812238179742717e-5	0.022751787899949995	8.351892493249012e-5
0.003398379098852112	0.5650497303616101	0.8682507679091445	3.6908714940056042e-6	0.023295031238728198	7.186364577902176e-5
0.005108595795359175	0.5812756478072968	0.8794213513570206	1.5402456440472945e-5	0.023512130376086085	9.192604783678573e-5
0.0033405360069260676	0.581323637857043	0.893847142370241	3.519429365247192e-6	0.023986306600726783	7.85818380086487e-5
0.005221796646290875	0.5934734227820045	0.8976372580379581	1.4279311827245845e-5	0.024008567800976773	9.966744136987392e-5
0.003576922475613675	0.5909518543770815	0.9071831248608663	3.5431667965557337e-6	0.024353546812258268	8.957342499273224e-5
0.006112164484070262	0.6093816871118992	0.9162916640699109	1.490849986470208e-5	0.024504831648961178	0.00011625338176247261
0.004773925202223115	0.606955375979764	0.9231106238316693	7.891763930440043e-6	0.024756178758926887	0.00010941387854545156
0.006695445498610438	0.6147038054633894	0.9201766439548534	1.5129855118364124e-5	0.02460208120603797	0.00012660099178241006
0.005112822734862255	0.6023958218389202	0.9127718260604233	9.364728260845833e-6	0.024466661334819215	0.00011843544225568895
0.006615536066090193	0.6161139339980904	0.9234562531961612	1.1214594941702884e-5	0.024718324046053116	0.00013036813159759126
0.006089000487706809	0.6175723514407435	0.9294639452689568	1.071622919858061e-5	0.024900341687442568	0.00013517828496347487
0.006331508463427792	0.617553818366616	0.9282005805611715	7.756212374972898e-6	0.024880366296619303	0.00013574314044410458
0.007050461272999644	0.6146126729295222	0.9168748796650663	1.4654782391015269e-5	0.024532379010567804	0.00014817585411115578
0.005935939584715313	0.6075256108675716	0.9151558624945673	6.6483937183988365e-6	0.024553302041657055	0.00014163919000810334
0.008467034657875083	0.6221887548346766	0.9177875581626155	1.936727413387861e-5	0.024525017548371462	0.00016319436774373723
0.006085328902994232	0.6123031654112896	0.9215563994088868	6.3038567083515e-6	0.02472986056412919	0.00015352846766356407
0.00938476615298472	0.6257193908236278	0.9164314608350274	2.035370106797301e-5	0.024479590212919834	0.00017581984164068474
0.007325835817563989	0.6103137399217263	0.9087716437719654	8.8074413357963e-6	0.024357101090759527	0.00016991739113290317
0.01089315664748735	0.6126587376782536	0.8849274758492187	2.1916552479011845e-5	0.023635527363223028	0.00019122153947553707
0.011515503944971103	0.6041864759904977	0.8682531602936528	1.7749041814878778e-5	0.02320179562458457	0.0001985140837570345
0.013955301387824467	0.6113190212673484	0.8621354424441587	1.418253913513578e-5	0.022908431110010733	0.00019063165197530734


==> maxvolnmf/figures/samson_nmaxvol.txt <==
0.010937953708200835	0.04052078812263191	0.0008002299021231337
0.013937814445866975	0.046148570328233114	0.0018583047229414709
0.015572745276208886	0.049862953304006856	0.0025485713668497835
0.01639659198549348	0.052607320410268305	0.0029894943822461467
0.016125759604184754	0.053499570375974366	0.003071291167458328
0.016806804366001966	0.05610864635187973	0.003525957515127481
0.01696514430559358	0.05777840978095769	0.003783532077325787
0.01728841318456899	0.05960087760609729	0.004137701927789899
0.02026383662386899	0.06636708649923254	0.005536349410569958
0.02100223556645529	0.0694037224617597	0.006074069146297429
0.021227543159889225	0.07147945721011685	0.006383582833676792
0.01953005379639082	0.06985830095495034	0.005892750877549077
0.01997781057006684	0.07144470608826055	0.0061433977991716265
0.021799388969377234	0.07556953227685284	0.006849627156031635
0.022217127726293206	0.0767397273686839	0.006947615584573629
0.023202750866684208	0.07887264147520358	0.007257220586551862
0.023543024297512583	0.07978876741853169	0.007313227562225917
0.024596367344975407	0.08239904286835376	0.007658494372516574
0.02566795891117002	0.08532448266943911	0.008014257457125916
0.02661303367843108	0.08798456918546327	0.00831704354701883
0.026936430944282688	0.08938733191717985	0.008390075261399572
0.02744959824200203	0.09118318922073922	0.008522942791882678
0.02791790349342265	0.09284299157708786	0.008627431506109857
0.028709820670680255	0.09509044182381962	0.008832326867595955
0.02923125782241719	0.09678926780904451	0.0089183956229592
0.02965056485477688	0.09795616915922534	0.008955269015360385
0.031000637025058442	0.1011725726611504	0.009299389732113004
0.03206503578621552	0.10348437366959178	0.009507693766784526
0.03336799753209674	0.10611037381552609	0.009756257467912121
0.03393638313458274	0.10641304262302394	0.009713892620902534
0.03574663081317934	0.10891482086024024	0.010111830312009995
0.03761099920121231	0.11128016980278548	0.010572611158759862
0.03920123007011299	0.11295709599110436	0.0110042808116299
0.04007196085467843	0.11321466336896663	0.011303729536169833
0.04098917860259733	0.11360611111062922	0.011774388473466901
0.04369903321532234	0.11775806787749918	0.013057055662184716
0.04585630293554087	0.12087853380109159	0.014332448211945292
0.047617597732219616	0.12331086580436258	0.015601667693528347
0.04858095661335477	0.12428223611712633	0.016714801319282328
0.04945979304416249	0.12538439538703955	0.017823768900806558
0.05151381922374645	0.12906460383736013	0.01935184044207547
0.052094029858586965	0.1300232816837903	0.020218250371426542
0.053279504969070496	0.13233840015075538	0.02121999253536752
0.05377955369267581	0.1335217903014384	0.021859739977964497
0.05417787207807713	0.13454914944245566	0.022375539087170913
0.05446831995067434	0.13562411958841328	0.022847255797628644
0.054235764254088825	0.13572030184894857	0.02303876302280334
0.054368256835797595	0.13682042118742965	0.0232845673547152
0.05476724885258049	0.13867979205527203	0.023449889659615402
0.05484601356098001	0.1399243554477274	0.023285309602508648
0.05494360162336766	0.14148629103516386	0.02299997662357512
0.0542002351204284	0.1415091675633937	0.022271046474365418
0.05354473388598136	0.1420681891676925	0.02151891903926205
0.0520658983086685	0.14100396129050066	0.020427792861893633
0.05055177539942982	0.14006216720138112	0.019400872979586595
0.04852622453413323	0.13817855026628442	0.018354398074390585
0.04673361745127021	0.1371658069347216	0.01759991284285034
0.04565272006778429	0.13821509745559746	0.017277744060101043
0.04594923387214744	0.14324268763082554	0.017653518220632426
0.0460238586959671	0.14846025264867982	0.01808043573596961
0.04502062816869803	0.15196774929064832	0.018256099353032497
0.04301114190214032	0.15389813575158165	0.018186376198360013
0.041277321027930476	0.15668578084393894	0.018236432955065662
0.0398152939293398	0.15908226597399142	0.018175472114714163
0.038983358020419995	0.16175611440887033	0.018081600115057356
0.03895423653275814	0.16577689076104024	0.018085920382915163
0.0393687560151214	0.1710974469599512	0.018213103345167927
0.03900364157326053	0.17369413297405215	0.01798744052593225
0.03860395724437277	0.17606803178715433	0.017805472529660353
0.0387290640347221	0.18017035601645304	0.017943239547911972
0.03911684364493099	0.18518709387595997	0.018275965803314927
0.03917350010711677	0.18939413094840532	0.018554159818535053
0.038392692128419795	0.19066347983325213	0.018408564330437555
0.03767722802911046	0.1922667750350633	0.018201755684096634
0.036971478950144736	0.19399429035987492	0.01785400769380862
0.03617014284067324	0.1952055736142871	0.017369492964726375
0.03568793771093835	0.19754255975906146	0.016990142738536888
0.03510749775909938	0.19939086610743192	0.016599452759979774
0.034819989183631404	0.2028352334573329	0.0165060965706374
0.03439494304744663	0.20822209783879134	0.01651764780612258
0.033251318089824684	0.21187505042697113	0.016272454529960047
0.03178697187479907	0.21534502982737713	0.015856454400874152
0.03014722435892443	0.21652622669725016	0.015295901488461005
0.029333807316664417	0.21967646717756467	0.015062610245777965
0.029027083922546538	0.22236827868190256	0.014942821118973597
0.0293929938961736	0.22520715000128663	0.014983894301197622
0.030409888896746298	0.22857562510104573	0.015235391561098887
0.031559818161934684	0.230339165510361	0.015631053855474884
0.033985648531158014	0.23620425719164917	0.017119751094017213
0.03609638702971473	0.24247231619845427	0.019403514648776224
0.037436715263656835	0.24787284449399014	0.02260249485832733
0.036804774457977564	0.24919292061314005	0.026366145693337374
0.035682114720523773	0.2506891531123327	0.03151325616642728
0.03469817583070945	0.25663504757169725	0.038370382815430454
0.033380693525433686	0.26293879154802396	0.046103195802612656
0.03151761865207055	0.26895399244374935	0.054206901410247636
0.029150293174591023	0.27343450089692495	0.06235575163536801
0.026157536915677737	0.2717253718793415	0.06912392092606617
0.02380444996979224	0.27380932537735664	0.07805956698363983
0.020815172660835976	0.2703597029938305	0.0850911567420885
0.018762983031825796	0.2744456076184691	0.09489111219869113
0.016295761359505216	0.27449676566850023	0.1034641477308546
0.014772194826999914	0.2830628572242533	0.11538920504041592
0.013113813955869306	0.29027971477265824	0.12641364555429788
0.011904118859656363	0.2982336887451075	0.1378316520307236
0.011285652318291393	0.30442872826251016	0.14814053800984348
0.011038805307931374	0.3105384148783938	0.15729340372274797
0.010733112819746754	0.31361653788393234	0.16401261882392068
0.010678020478523502	0.31734409796299845	0.1707372992790187
0.010419737020979267	0.3183587304684188	0.17427520353204062
0.0102303710603373	0.31309233667747255	0.1721446499498461
0.015183987371232712	0.3440570845829905	0.1896452530025069
0.01878550128823392	0.37051149254441906	0.20418472749672514
0.019899452658169302	0.39090410634250644	0.21725639564513893
0.014947000369391176	0.364094047401748	0.20301553535944994
0.011653621732032006	0.3457406968184693	0.1948300662066274
0.010940971709855215	0.34076778821135384	0.19249544818049483
0.011071745921900343	0.3445146740254219	0.19448835928945973
0.011118681409934158	0.346603595725568	0.1958513830763411
0.011490814943024043	0.3483400111480113	0.19588804050980682
0.011643355973086307	0.34911604880568453	0.19658723189868105
0.012102120809173361	0.3514747736378232	0.19668840277047117
0.0125372507046913	0.35338759299414946	0.19797789902670046
0.012671388808608637	0.3557458338884971	0.19847823012373472
0.013210994891451432	0.35679578496153486	0.198883017389816
0.013247824881439408	0.35948199720206536	0.20007008516736832
0.013766892153047071	0.36196109951589495	0.2003590411219841
0.01348895694940169	0.35494315221444994	0.19657224733079556
0.014255819865732251	0.35257243828841145	0.1925202045113648
0.01461883428694518	0.34912121999647483	0.19186439468594046
0.015172167006744851	0.35663595338672943	0.1931147554957629
0.0145579776584538	0.35882633702803046	0.19633712970511785
0.013931088210110937	0.3657821559441059	0.1965648503785512
0.013360820415449445	0.36747204216986995	0.20008505249417116
0.012878578196422021	0.3759620455708946	0.20157394067043402
0.012541653982010476	0.37724947667433384	0.20556707479036188
0.012202065630470571	0.3884901456828239	0.20818519020343387
0.01216547447973885	0.38833746948601644	0.21155710092857088
0.012267115384787395	0.39672539417120967	0.21247200745785894
0.01248513158485495	0.3947733986897273	0.21471855854952776
0.013388399643726626	0.40724569145256184	0.21695146321261477
0.013310037816415937	0.4054765609838155	0.21853708412102618
0.01368500339328153	0.41087716717622225	0.21786983354347328
0.012897797930472405	0.4026129606641287	0.21605325500132233
0.014125945960036506	0.41175930919085235	0.21864717928024596
0.013998563440117111	0.4126446048593424	0.2200735956185949
0.01446422846859431	0.41260619016558914	0.21978398575396865
0.013882452049210832	0.4108389624335591	0.21709220629313325
0.01400385790662067	0.40594412099905813	0.2166684884495479
0.014480595993070075	0.41605181823953463	0.21732089880486236
0.014423557847408276	0.4090421546534342	0.21821448902358925
0.015165538146308609	0.41844379304740764	0.21702152487336218
0.01516638278545259	0.4076648359764681	0.21525799654927186
0.016721063067681684	0.409505222710564	0.20968175468999375
0.019260771367141077	0.4029623131679602	0.20602016298636053
0.023510289659638115	0.40659499910695024	0.20500937655601562


==> maxvolnmf/figures/samson_r6_delta001.txt <==
0.08437286458606091	0.0015497305259587653	0.0022789544479557265	0.01218241054219701	0.0	0.013581866850822964
0.09535176661820559	0.0018757674177393435	0.005767699744096211	0.014527677790326265	0.0	0.01697564767272922
0.10258089040608964	0.0020914818034044004	0.00808098513614261	0.015961238944613623	0.0	0.018885015389856798
0.10794541767156146	0.0022432074479957704	0.009614889985112085	0.01697197646953762	0.0	0.01990687542716722
0.10966159761085667	0.0022757790694175016	0.010039812516494332	0.01723527445794288	0.0	0.019699939748247408
0.11471841586518898	0.0024135020599648773	0.01164792071665122	0.01823100927302519	0.0	0.020564696582314655
0.11795429457804195	0.002486591187615446	0.012628479388705791	0.01882284986529117	0.0	0.020830359953963616
0.12144329472777658	0.0025804466057989675	0.013927822299796064	0.019503554921180718	0.0	0.021273236231948284
0.13388824008889183	0.002982692966320792	0.01915603933381755	0.022035653769804913	0.0011618875379203267	0.02465238464488023
0.13947612997029485	0.003152806165491334	0.02130794917939475	0.02311833513791562	0.0016891033172829616	0.025553986982562536
0.14335675301065753	0.0032578469074667255	0.02259990997817404	0.023810113064203366	0.0019754527347828907	0.025893050733902166
0.14057454211472334	0.003124986599447557	0.020865899832056722	0.023118323597493474	0.001413782988548503	0.024089687856495283
0.1435579161607959	0.003192583756130046	0.02187567417076628	0.023638744742779143	0.0016093641830095047	0.024620356368030602
0.15130671932577794	0.0034097910410752757	0.024532037855765194	0.025113317575998294	0.002222174029577323	0.02666942459110286
0.15368664896688208	0.0034509808877542345	0.0248861661317199	0.025472293960805005	0.0022077961580218197	0.027138497071111843
0.15780384107302547	0.003556874214375486	0.026030279045761166	0.026188867418736345	0.0024190239601779764	0.028231169339931205
0.15969436810716695	0.0035911015399550964	0.026215548435328875	0.026468191561949437	0.0023875330630782955	0.028614351499094113
0.16474600372138684	0.0037246602717449697	0.02748711615403885	0.027364835249616554	0.0026370820183782427	0.029815115847657503
0.17045958377892698	0.003876118165821299	0.02878993246850752	0.02836354289906013	0.0028722504102581974	0.03105263712885872
0.17568270515508924	0.004015042089440795	0.029893720730783894	0.029253368519823193	0.0030716798798832187	0.03214741115474892
0.17856400839425407	0.004073794939586076	0.03013780796744664	0.029703631751398438	0.0030504983391641907	0.03255102399497395
0.18219298519108632	0.0041570840110741955	0.030606792613605386	0.030284470496308172	0.003073620732281875	0.033168699209538646
0.1855851142194411	0.004238216872702174	0.030961416079701633	0.03080557489068618	0.0030733692403325757	0.033725290353041976
0.19008778974160384	0.004350950772316336	0.031685419779231734	0.0315121041725707	0.0031742522950061673	0.0346369494095446
0.19360560090946563	0.0044278221546573335	0.03195270731342116	0.03201677523757635	0.003154239643341088	0.03524398111156241
0.1960593496325596	0.0044831303267558595	0.0320333480805899	0.03235914493130694	0.0031000142893179384	0.03572918820716212
0.2024492016531112	0.00464842289359703	0.03322452822213442	0.03343859448659498	0.0032901663807924776	0.03726197423458862
0.20711855384633493	0.0047674321740337	0.033890854041601394	0.034217356307208686	0.003365696335168082	0.03845424937420712
0.212427237690394	0.00489099503556418	0.034689213645146204	0.03509325922438674	0.0034469844542374226	0.039887583018521765
0.21322974611110992	0.004889319032771618	0.034420390261861285	0.03514565707958699	0.003288615115299969	0.04044858078156058
0.21809574009881236	0.005002333413823893	0.035792312150328694	0.035986164143263936	0.0035416869076379687	0.04236422275744024
0.22257215441098752	0.005106698863362459	0.03743521046672343	0.036801829845892475	0.0038776232326021205	0.04432282985863758
0.22561250352935372	0.005167808285804473	0.03902208776488731	0.03739583912037217	0.004216931728549544	0.04595742286101121
0.22580114433846837	0.0051458097949588786	0.0401999377520153	0.03751722470479834	0.004468906545718748	0.04678358702928092
0.22599618459010523	0.005126445541046623	0.042123155955371354	0.037709351880835816	0.004929252273075584	0.04764876452454335
0.23299288310362426	0.0053022401342196395	0.047193419335554314	0.03924786071792689	0.00616695187574964	0.050501168330726695
0.2377694010168356	0.005407611306937903	0.05238147036173207	0.04041311699705168	0.007462806826407689	0.05272164972801213
0.24105679721939652	0.0054677142099607435	0.057653708743348825	0.0413203184764822	0.008798943236537278	0.054498435979506044
0.2414324221998839	0.005446956772192027	0.062443956806932	0.04168730546856635	0.010042353647745191	0.055378818486864524
0.24206556314079544	0.005435326735254663	0.06723844316161848	0.04208780068532219	0.011283307678252972	0.056189238052155935
0.24758688552038252	0.005557459125241674	0.0735868400042358	0.043386375461854296	0.01289608457343877	0.058313138677429176
0.24828660613961986	0.0055430307435635155	0.07735013489986127	0.04370842904867506	0.013880416547043185	0.05883207976679844
0.2516810707687713	0.00560029198043182	0.08156391214802293	0.044485515190127035	0.014954286097155517	0.06005239482324849
0.2532001889666426	0.005608408819684066	0.08433457784936309	0.044845194845124094	0.015653723261957915	0.06054684004718455
0.254572097278981	0.005622661058923222	0.08657539420520816	0.045141995644618356	0.01622247228018285	0.06094642750089626
0.25610617199639013	0.005643199687176829	0.08863937713739375	0.04545286458941132	0.01673104472669942	0.06124415202544036
0.25597363977520804	0.005621189712981739	0.08957344331145857	0.045424477250343244	0.016969179437607788	0.06098045507742186
0.2579255045898654	0.005647350934561449	0.09065049824266808	0.04575130788541751	0.017171781187899717	0.061141947685425406
0.2616443438406533	0.005718337092352505	0.09128716830269204	0.0463558321206875	0.01720506626625969	0.061631380948969076
0.26457058322339533	0.005771289540810975	0.09052055728763335	0.0467506408095444	0.016869313827177598	0.06179238848942972
0.2683642995197541	0.005845609959807949	0.08920000532108971	0.04725433069047023	0.016358768925687793	0.06200868444752241
0.26952896622825007	0.005859282995581526	0.0861137738142348	0.04721415652638672	0.015392896154736173	0.06133140066975691
0.27186683172761167	0.005900177254472374	0.08289744015573247	0.04734902467554805	0.014355378455341697	0.06079096577086743
0.2712389709977329	0.005872359395633315	0.07837091613321936	0.04691389601322682	0.013015124767880644	0.05935355959760188
0.27075393194849373	0.005848927968121544	0.07412254746424589	0.046530275458059336	0.011782144798681156	0.05788423988886308
0.2682527668585001	0.005776293755358141	0.06990818622320079	0.04582936441995872	0.010612026454567398	0.055838925644690035
0.2671277878587694	0.005739016179475324	0.06692830310209012	0.04543058729857784	0.009771729561265407	0.05406447242466104
0.2697271783367337	0.005795529432839456	0.06568233574404518	0.0457589557978755	0.009324696364996731	0.0531043498897685
0.27974428072931795	0.006042989646683674	0.06717292410610282	0.04745521497438237	0.009482782902012292	0.05372472839063105
0.2900457779143317	0.006302381957685694	0.06892034723009322	0.049236944176353166	0.009718578970886071	0.054130387570177435
0.2970185642869615	0.006481746643673072	0.06978845736758045	0.05045137861024358	0.009798551262502828	0.0533650453752696
0.30091959042883465	0.006585224837916356	0.06978940959250957	0.05113952507940228	0.009741730756746836	0.05152478091638247
0.306451992817973	0.006733616658674292	0.07024869925258276	0.05214640678140682	0.00976818142899034	0.050014930610700975
0.31137893965709723	0.006873170044924306	0.07016909021578298	0.05301391265751812	0.00966883524984625	0.04875032718339914
0.3170417451654177	0.0070293412166536635	0.06981453087085154	0.05395264788226012	0.009476106237887548	0.048122860888729344
0.32550237340462346	0.007249383901151274	0.06971444406164017	0.05530963463224933	0.009284969076754747	0.04837086418265697
0.3365553095318932	0.007537466443114797	0.07005504150448345	0.057091825018151555	0.009141610598347106	0.0491400592661243
0.34234386739295974	0.007689421358930171	0.06904966353550462	0.05793844854694673	0.008739657042735726	0.04898062475379524
0.3475876820780617	0.007831155049841861	0.06825954162629003	0.058701585467349486	0.008404133384178962	0.048760949347955995
0.35600720830847127	0.008050471402274904	0.06874712897338212	0.06008320219438151	0.008344454526255913	0.04915954923028017
0.36607381133386235	0.008307449850379098	0.07002598737190746	0.06178555027555054	0.008464861709738997	0.0498626993078497
0.374481854036271	0.008524105435791707	0.07115078020452349	0.06320760320187949	0.008576351270333286	0.050183438167993616
0.377292943932328	0.008592614486049208	0.07063988016372143	0.06358886271002522	0.008350647177911358	0.04950108555058046
0.38091425379078253	0.00867951654840945	0.0698450893129684	0.06404072317608252	0.008040887384436918	0.048909572461182
0.3850095587327565	0.008772541184006551	0.0684392566210376	0.06447710427014221	0.0075663225452312745	0.04835604362836764
0.3882308801654089	0.008846305173878759	0.06646113866770884	0.0646878464157177	0.006982307202708607	0.04767852752540943
0.3936886138573502	0.008980181770481193	0.06486399182168016	0.0652740616962983	0.006460275012609054	0.047382433375109966
0.3981515484351638	0.009093164048292307	0.06323334560106908	0.06569564609796326	0.005949288239241255	0.04694553729175819
0.40551765943212936	0.009277784917432278	0.06282852781174286	0.066686911057196	0.005708500532571131	0.046892907976066135
0.41680071725211076	0.009547395206346477	0.06286814306987717	0.06831218866609605	0.005496540784757292	0.04682443327152729
0.4247544499498717	0.009731212181133658	0.06196079845249694	0.06931309242629718	0.005101439357303461	0.04593999592849607
0.4325715269280701	0.009909456696618881	0.06036860212393291	0.07020623664969212	0.004511851423477275	0.0447351613832308
0.43577698917928737	0.009988099675743248	0.058217469448539255	0.07033185437051705	0.0038937937471205616	0.043213717258068676
0.44269192165480065	0.010160717054362426	0.05730465777792756	0.07116483724175414	0.0035450520277454873	0.04262469106082569
0.44852685404909803	0.010306300102573657	0.05680215369372022	0.07188770708496811	0.0033238830077750017	0.04249181477187532
0.45449461844044914	0.01045005996087079	0.056875312968885774	0.07272509900862013	0.0032296296518415776	0.04302475484094325
0.46132129089393753	0.010602857125307612	0.057736005094935476	0.07381082352910626	0.0033067433863557217	0.04421938389227399
0.46454504240056455	0.01067246622030356	0.059208514661146947	0.07449822423478936	0.003634989531679549	0.045432813627304856
0.47474878790319897	0.010940051633803127	0.06512930194856921	0.07686080111378284	0.0050313248149295815	0.04813252307117725
0.4844777843088201	0.011187816470456044	0.07457310833817245	0.07967437326292909	0.007322426293112233	0.05047312820265127
0.4907839369489505	0.011359244960635721	0.08821786985994205	0.08250193830407353	0.010752895622064546	0.0519036273204935
0.48741208903907823	0.011253386827560484	0.10484807274200271	0.08408080518543572	0.01509691949322363	0.050980396224295094
0.48207879275582294	0.011108418080119248	0.12773686720399846	0.08579514393420462	0.02124977914834306	0.04944406702758824
0.4833458777833593	0.011111465453814261	0.15815405403093044	0.0889519525284167	0.029384866301853472	0.04815542308973574
0.483850157696998	0.011102186083351343	0.19258954477748783	0.09205757475423691	0.03880089659185612	0.046459607737238215
0.48307448300901973	0.011058205222899884	0.22885875873165168	0.09480248934585035	0.048876670957578874	0.04412872560547644
0.4789031638102289	0.01092460051414408	0.2655350375050506	0.09676492627426184	0.05927883263065826	0.04117239570502472
0.46380125486749885	0.010544201614962464	0.2963903323681198	0.09629673596749408	0.0685561932022831	0.03730339005546862
0.453105703906758	0.01031797186998334	0.3367787606389813	0.09691546610351212	0.08065239324241116	0.03412251533910106
0.4338291920551406	0.009848935980033061	0.3690077893214847	0.09523579143900716	0.09079728768592293	0.0300616168440161
0.42594594893188553	0.009643326765301947	0.4133439080935428	0.09591524934544014	0.10415018351291572	0.027150735209545595
0.4115250151694559	0.009247233369431009	0.4525216477339437	0.09469051561953036	0.11639582603997901	0.02359353819826656
0.4096458736241391	0.009159105875659278	0.5063645975422659	0.09612956534764797	0.13258212555601848	0.021184632392429285
0.40637433607300755	0.008985846622074772	0.5563490570869926	0.09682482187160085	0.1477586556067652	0.018583875278962332
0.40398422452718213	0.008844922466532155	0.6080845259396342	0.09743982446711999	0.16364475120193217	0.016408873239665975
0.399746783399528	0.008704764036182363	0.6547529487936671	0.09747072392393165	0.17823722046405724	0.014867720255890697
0.39724537596365245	0.008597394040146276	0.6961318728497323	0.09766132792508607	0.19123720441584421	0.013853911925701625
0.3923583091546808	0.008444087269435132	0.7266541613404607	0.09695887937420176	0.20118028728629714	0.012848108108884954
0.38887144216887604	0.00835593500818682	0.7570797962668376	0.0966439400570483	0.21097897947397368	0.012198045342922804
0.3849243658458161	0.008223955312101424	0.7731945598830573	0.09597764918260146	0.21647337601401145	0.011528663018085025
0.3772249615275389	0.008022986263649574	0.7637566469881218	0.09403081485484575	0.21447605318290683	0.011197984444840917
0.41362301451323563	0.009216164953380568	0.8400435957722503	0.10425018538566881	0.2372939175651431	0.016699164108422843
0.44525361168234123	0.010118378526280272	0.9037297914160242	0.11269767222460152	0.25628455268249234	0.02061741045292926
0.46662170340593606	0.010656687109415084	0.9618420741736381	0.11828167935397979	0.2732712850340116	0.02155423663175279
0.4333597048772002	0.009498804597927783	0.9001481408866276	0.1090433748554671	0.2551140452236574	0.0159860031827301
0.4080727708709641	0.0087427626652179	0.864899517548734	0.10222885270017729	0.2451607300231774	0.012048034626818712
0.4014398599520001	0.00858182657238994	0.8546836738310452	0.10067325924177549	0.24217234695752998	0.011286883426674435
0.4059052026068776	0.008649676140081027	0.8635418536165259	0.10188060942995285	0.244829022918453	0.011404583348920135
0.40812673149143763	0.00874780593925683	0.8695625486752444	0.10228115921051394	0.24681792429512808	0.01134997472167834
0.411677943668549	0.00883378566535019	0.8694760704118062	0.10345925963959274	0.24652478884802267	0.011992831364201862
0.41207610719810284	0.00885729529755065	0.8725922322715718	0.10329160716041261	0.2480627510978129	0.0119276806180968
0.41701437715693124	0.00904860509781479	0.8726516893586336	0.10474877806655936	0.2476364867713767	0.012775446061358763
0.41868422736708305	0.009075819567821991	0.8783610330368953	0.1052908122197214	0.24972124309727028	0.01310551367482097
0.42308368565976046	0.009234898266892642	0.8803481753800378	0.10617040875722866	0.2501198277288535	0.013361714651031878
0.4243665736371815	0.009250457406603678	0.8820062529854855	0.10699798723568026	0.2506235855687924	0.014065425854124954
0.42832723059962985	0.009366721644964528	0.8871915550249757	0.10741968165393335	0.25238196339140584	0.013916350625775394
0.43289166745243635	0.009502621163033355	0.8881716171699261	0.1091425298496616	0.252240122275824	0.014914567575360055
0.42436772514369836	0.009332553788548921	0.8713851646892918	0.10647895342786241	0.24821167290295276	0.014292129648152303
0.42602611867057516	0.009510798249859384	0.8526777548088924	0.10718654198541713	0.24240334979025033	0.015845960195312404
0.4196817657223132	0.009438639115217915	0.8497661231226495	0.10547999034717595	0.2428086613079021	0.015728786336261326
0.43374690485434947	0.009849039395356448	0.8547018663880407	0.10876261102216664	0.24352757148259227	0.01691764699835461
0.4327847010876171	0.009755747274715556	0.8694575212562842	0.10856040093896423	0.24864886581978612	0.015679913120932053
0.4474143881375362	0.010067188330739893	0.8700914103486206	0.11167928256874367	0.24771000640624521	0.015705492861410496
0.44461370254723837	0.00996287398655345	0.8862109733452037	0.11158462515183132	0.2533137867615543	0.014599326835359033
0.460373227633639	0.010302296264850727	0.8925029124915609	0.11500719029837152	0.2540938616733214	0.01466649805767581
0.4559567183248832	0.0101538224199681	0.9107647899241295	0.11459693442973076	0.26042539565076583	0.013684587842674296
0.47582772688190345	0.010561172105433685	0.9220195979966497	0.118744597823346	0.26250236898765555	0.013883873933755102
0.46944948735918857	0.01041160502152814	0.9374407210851391	0.11782170933201694	0.26816383963300655	0.013183577530489725
0.4860742096561591	0.01079800062251482	0.9409525488777897	0.12134660214787062	0.26813352906017696	0.013912681171112534
0.4777849906628515	0.010656327460664108	0.9512466861525729	0.11990991495562364	0.2725007302859853	0.01348212252623771
0.500787042836004	0.011220924503136546	0.9602657113563065	0.12533111761699361	0.27384910254055195	0.015356021787825688
0.49418507046577775	0.01109320598999538	0.967618568696854	0.12383449046351572	0.2771712547675256	0.014643703851394841
0.506796846891368	0.011348926711582153	0.9640911579549372	0.12697337139602669	0.2749988330542755	0.015850104337704545
0.492300603485938	0.011018117788451184	0.9565307390798733	0.12314219610093231	0.2739631027036558	0.014238968994472242
0.5070037062140578	0.011364259676104662	0.9674369125445076	0.12748106334560785	0.2765517991467802	0.016261146870243517
0.5069023670133048	0.01141839578399435	0.9738049045220275	0.1269309670877908	0.2788913031175892	0.015627234268265146
0.5067666558767452	0.01141381653613881	0.9723604006492279	0.12765652732022548	0.2787151897165921	0.01639394453590877
0.5082017102185165	0.011466851584891406	0.9601967467447271	0.12700093670516907	0.27478310335550815	0.015755088632515898
0.497863514734344	0.011247975101615078	0.9585665543377657	0.1253365391720728	0.2753664896273485	0.01563135136072838
0.5186959417640435	0.011718853833928289	0.9606904111803384	0.12954433415484662	0.2748544454395323	0.016827963183084906
0.5020012607376126	0.011390673340952761	0.965199322549729	0.1263142685995376	0.27750349431074595	0.015950252943063393
0.5239951095670863	0.011813564734250537	0.9589610836195259	0.13102640831393347	0.2745701704596304	0.017801186917133806
0.5042692450582195	0.011500276817966523	0.9514450675064333	0.12667262547515934	0.2734076290612086	0.016959971522581115
0.5169547696975203	0.011794520018349115	0.9254851787527392	0.1294915520795692	0.265775148005481	0.019804468024027015
0.509895780584241	0.012009370644193246	0.9082322431136224	0.12774474528356322	0.2612227787612967	0.022403769911907383
0.5211442221651006	0.012197374381797863	0.9025925877719045	0.12941998623095877	0.25703944524878874	0.027095123604484645


==> maxvolnmf/figures/samson_r6_delta01.txt <==
0.014906729558265157	0.09934460566674547	0.003459037623842179	0.0	0.0	0.00221751825123427
0.018896357795556342	0.1103443406052596	0.007024592267990695	0.0	2.3185735139331126e-5	0.00640121153042006
0.021003972529345383	0.11765864078623749	0.00874476231992085	0.0	0.0015459446736919209	0.00903724642630625
0.022045839872714516	0.12331068346011066	0.009839133044899433	0.0	0.002531784252412646	0.01074620643058102
0.021683219104652166	0.12538809948691124	0.009732467598532996	0.0	0.0026559636642962355	0.011228669500666385
0.022552192233880095	0.13067967807722247	0.011017461960459522	0.0	0.003341386615223119	0.013025144923947143
0.022748221727438223	0.13421742236391554	0.011594354876821117	0.0	0.0034708685586450918	0.01415914786057831
0.02314443382446567	0.1378663606783167	0.012360955776934272	0.0	0.0038793394577995265	0.015661719423250283
0.0268891377750313	0.15070411939159342	0.015670429575291342	0.0018335160292967518	0.006380254015326839	0.02062903936088437
0.027767119041551876	0.15681956726131852	0.017022915605884762	0.0025706699456457716	0.007222677414531803	0.022566342734368534
0.02801168775518574	0.16121898085543088	0.017676693629486394	0.0029100266777025005	0.007610748358829741	0.02378162289316786
0.025841719532950422	0.15880256072517002	0.01653167132968085	0.0016722131480695847	0.006348537481183215	0.022349545293866895
0.0264187373315273	0.16209423061602685	0.016952562832988467	0.0017615767873397836	0.006496588399975791	0.023441793624892605
0.02873511051169651	0.17034018255976516	0.018636179993593224	0.002677084494541971	0.007516173944325368	0.025980308528371635
0.029282929149551714	0.17302531918207203	0.018739454114142493	0.002469874532468046	0.007451876885182608	0.026506617196786843
0.03055118929280286	0.17746233446656617	0.019285301295046405	0.00268967156452903	0.007826619305178298	0.02773568776216359
0.031002971271803313	0.17960207812773257	0.01935756945577529	0.0025633284062048334	0.00774362367945585	0.028042199634505702
0.032360848066885196	0.1851003715243863	0.020201931837675952	0.0029966821809686204	0.008167186410316619	0.029295376511789654
0.03373481361513253	0.1913838827513504	0.021090182306012777	0.0034682056268784778	0.00860361174325713	0.030564370646919747
0.03493905823046825	0.1971588141059799	0.021846567450429278	0.003939844230936935	0.008947293630338835	0.03162438310233858
0.035355925474935705	0.20047640605964867	0.02213855826052993	0.003953145068245028	0.008943301346823699	0.03189580004934184
0.03602084268501141	0.20459187931828912	0.022537917732232245	0.004044975432692216	0.009015916138933926	0.03239509152038381
0.036623303043406656	0.2084605795480959	0.022810409112216736	0.0041821658236510136	0.008975658133844381	0.03278642516080743
0.03763498987796026	0.21350024888932637	0.023145315044784686	0.004503653449531752	0.009159228323535561	0.03354915789419547
0.038303724003260584	0.21752643084796794	0.023229133202591786	0.0046634716708432175	0.009064768796360544	0.033893037275110414
0.03885570228584393	0.22032889409941228	0.023256531522655083	0.004711933632107579	0.009004868815584327	0.03404465489872324
0.04059443645987857	0.22734688968525396	0.02414585407199451	0.005234937730870954	0.009395301937797694	0.035218843814702486
0.04196880459315674	0.2324755373772022	0.024766953720372003	0.005539735792307147	0.009679914134778905	0.03588617783582169
0.043653225384739806	0.23827858317463807	0.02543080350061104	0.005771749836774771	0.009870908241334998	0.03677188431475622
0.044429123906809295	0.23910842334468774	0.02513688707731909	0.0054092585189327615	0.009558610178237236	0.03678045555759726
0.046800078426089575	0.24412373096688042	0.02567629682456193	0.0056584067356985086	0.009837797156223706	0.038416715329474424
0.049242901681448174	0.24860998066188625	0.02629338525446597	0.005823747181841271	0.010273613962654736	0.04035566928765136
0.051332882639648844	0.2514805888969644	0.02678750626423745	0.005762829060487712	0.010610865986885463	0.04229782539783002
0.05249351740714143	0.25125058285745766	0.026996086607661493	0.00519235718784893	0.010703795343255253	0.0439060567472807
0.05370891911482246	0.2509031158387378	0.027435499001804146	0.004619969232538889	0.010908995572355619	0.04631091278531853
0.05720208874666505	0.2576169064663225	0.029352884407011216	0.004914517757221459	0.012301118202320317	0.05184607410941419
0.059976827629494744	0.2618737171369429	0.030822960369520685	0.004895237329352853	0.013475644416865848	0.05765334977224934
0.062242989219748135	0.2644913297164701	0.031957222987825426	0.004662384552918709	0.014507151558650464	0.06365345571208345
0.06350097742142419	0.26398384602347036	0.032422081463299474	0.004101329864514315	0.014966399202336684	0.06931328987141107
0.06465787968769163	0.26381323194600087	0.03286057626311313	0.0036689883193260046	0.015300522404185899	0.07495363704735443
0.0673090651030814	0.2688585859817581	0.03414070132491607	0.003918108783921702	0.016236042223419057	0.08208785582101437
0.06805956538993162	0.26902027832256453	0.03435135405118541	0.0036892863202821727	0.016335923837959627	0.08652301122873018
0.06959381527332717	0.2721321256451471	0.03490156549316053	0.0037601581227641448	0.016816521114590727	0.09134962712665101
0.07024913368753312	0.27344420464339286	0.034956697472932896	0.0036415698299867966	0.01688099378779869	0.09463613768795558
0.07076866951237716	0.2746846218387581	0.0349332857407306	0.0035856599703803648	0.016959872057503943	0.09729007231906343
0.07114848396185018	0.2761783358162223	0.03498671926531355	0.003511592579887273	0.016916905955856234	0.09973098404141038
0.07084840262419186	0.2760126382237987	0.03472558287079112	0.003321656080129274	0.016665140448470922	0.10092494154446956
0.0710293485101519	0.27818833418911537	0.03494407401449024	0.0030703063253280146	0.016408402509435475	0.10225793396399453
0.07155048871585577	0.28243460027065154	0.03554715514287994	0.0028469927706513865	0.01624843511755569	0.10301982621672227
0.0716605028126006	0.2860254318991189	0.03600982561606141	0.0025188081223705707	0.015899032122795392	0.10220963760708598
0.07179403917040114	0.2907164865670218	0.03658652935163467	0.002187701843125011	0.015573573724733804	0.10074095238376606
0.07086239116694322	0.29279282814047364	0.03665166222626379	0.0015748982206726884	0.014767904283774749	0.09737704097403152
0.07005445089587337	0.29625966505119444	0.036858006648367504	0.0009649965048614969	0.013997246711982974	0.09384287681360816
0.06817506980156463	0.2966492301288745	0.03656079959727794	0.0001221377156787084	0.01292049837302431	0.08888903472174714
0.06620702756276983	0.2971384580338188	0.0362297972834807	0.0	0.01184869280461325	0.08406499084313401
0.06355497136596118	0.29538208551128753	0.035685221569254036	0.0	0.010549218603289029	0.0792424838594691
0.0611941175142695	0.29504334404872223	0.0355423194393891	0.0	0.009561402125553118	0.07572768971731908
0.05974839087494214	0.29869733576413193	0.036263813463817546	0.0	0.009041338753523039	0.07404573550865459
0.06007439234786554	0.31041387088273303	0.03848796462180087	0.0	0.009381190709532212	0.07524798561814847
0.06008469487746961	0.3225094941081596	0.04096326981395675	0.0	0.009875155406151444	0.07662844205008822
0.05865017521612955	0.3310989298229278	0.0429843524396422	0.0	0.010258212019251341	0.07694684469959387
0.055887960285738406	0.33646517111282037	0.04468594095056096	0.0	0.010501010991793342	0.07620023037086204
0.05348063864115757	0.34361930626080617	0.04681210214061478	0.0	0.011019354743659707	0.07588662786615959
0.05145225261318363	0.3500304917319282	0.04864831118315633	0.0	0.011424212795041747	0.07507700587539123
0.05027130273456062	0.35714767683333076	0.05037546664624408	0.0	0.011705648205870212	0.07409560479236543
0.0501451738644901	0.3672961634321517	0.052157026529009706	0.0003389208613031405	0.011966953892174538	0.07343950766730303
0.05058326146205005	0.3803292394936563	0.054204637806049505	0.0008922755003616925	0.01241587215498305	0.07321520229936183
0.050045603246564305	0.3875206129387165	0.05514814897793369	0.0011863149491471653	0.012442409941995759	0.07170540562676515
0.04945512727105741	0.3940517400709541	0.05599640073309205	0.0014357832904939132	0.012468697368433174	0.07046598123604067
0.049543726518448725	0.4040141498031671	0.05764350884725325	0.0018085032390978944	0.01277153863033112	0.07052991404667709
0.049956586160991814	0.4157484795634586	0.05977220895035437	0.0021990694218575637	0.013228902164095346	0.07140802758953395
0.04994151710343458	0.42563876297993763	0.06159422398810317	0.0024530011595011595	0.013626605541780945	0.07217237265183243
0.04888255464362259	0.42936055251391486	0.062060835370058735	0.002371432879271699	0.013438646127237374	0.07141371008476136
0.047912605668556776	0.4340842657942546	0.062211317792227654	0.0025292679592201044	0.013152156456126165	0.0703580459514295
0.04698659609541369	0.4394675828955995	0.061772821971245874	0.002954698316097422	0.012690316926861813	0.06869333547653927
0.04593971505406481	0.4439328268500236	0.06084535348459357	0.0036032118565051323	0.011943149773592291	0.06643721201577382
0.045292760425114605	0.4509145016326516	0.06028817404758674	0.004512108661238442	0.011208637567294767	0.06450706382291474
0.04450696750754799	0.45674850130259526	0.05970627903329634	0.005311825360533725	0.010378500075528183	0.06256667763330025
0.04407454914158734	0.46578243947191733	0.059967303281711494	0.006193714152680367	0.009903508128538421	0.061813972960437405
0.04343679877642331	0.4794995892817627	0.06088815749776221	0.007116137238538386	0.009462139086226255	0.06140029504544762
0.04186845947937788	0.4896296721382038	0.06104066302776083	0.007881532345039436	0.008692706498149141	0.060044918338237434
0.03989073884081234	0.4998163737623097	0.06079465785872329	0.0086701583231705	0.007659113000807084	0.05797779833710221
0.03770833900520959	0.504613540181262	0.05972086125680479	0.00939957684531527	0.006557557492326422	0.05544087582267475
0.03658246290730163	0.5133784615252993	0.05951082384631634	0.010374430587582074	0.0059093856272054894	0.05412867701059881
0.0361266660141937	0.5206055641295083	0.059336388642501764	0.011168956601571719	0.005469936573116725	0.05337938772120535
0.03656188837650416	0.5276594259709584	0.059614261707448844	0.011724758679685336	0.0052451047420844586	0.05333361217983403
0.03785082030465795	0.5353897265225037	0.06047269682505683	0.012139974179384987	0.0051783953478939	0.05418671366626995
0.039311893307579115	0.5386272271875001	0.06189738248726443	0.012191975044828437	0.005390977292101823	0.05568772072265348
0.04233156515286589	0.5490699178261637	0.06709126214989332	0.012298298305834978	0.007077601025265149	0.061406507428238916
0.04486427276551885	0.5584805990456245	0.07530509942500656	0.011200848288659603	0.009512518078725477	0.07068249794413975
0.0463182234529509	0.5634112190659778	0.08594200276021152	0.008774745916510148	0.01284839311492412	0.08435962899535085
0.045158469441345	0.5570545921031733	0.09687815849654573	0.0045340990522051774	0.015772701585846084	0.10166668076895732
0.04326805869604109	0.5476880687000768	0.10896731597107716	0.00024375192295460375	0.0192978927569304	0.1257260080625843
0.04130485538939473	0.5449630904657586	0.12172624403273624	0.0	0.022513347509974756	0.15729808855502067
0.03887663597941403	0.5410715014039437	0.13349015216562052	0.0	0.026126412517611337	0.19346970404601385
0.03573859468097382	0.5358017948764482	0.14320976661230592	0.0	0.02975259235533393	0.23206922678538017
0.0320087897247143	0.5267864321410339	0.1502693985134749	0.0	0.03320953603629805	0.2716337438475696
0.027687483010293737	0.5059078677251468	0.15220990176520013	0.0	0.03556765632168893	0.3056530368736133
0.024060237606233263	0.48914653929641666	0.154092600910174	0.0	0.0405256466574071	0.3501899760311452
0.01968202884820227	0.46317556368396906	0.14897592271772683	0.00540402757276582	0.04184612274177765	0.3860112952111924
0.016322688747189715	0.44902345199101773	0.14478458248940426	0.012693042358273982	0.04463678070112481	0.4349192243165179
0.012570735771042323	0.4280642138534495	0.13460411509924042	0.021756745407042033	0.04487210188428281	0.4790616861276577
0.009767268939938912	0.4199808432836266	0.12598865670281256	0.03298544351802092	0.04671560389668585	0.5389563897668298
0.006974299663919223	0.41086414968862417	0.11460353337331679	0.04507649056568229	0.045890683734726136	0.595222792574733
0.004734339444982723	0.4025365532047199	0.10063292132627917	0.059708756279691806	0.04439023391662865	0.6534969067961468
0.0033042407800216948	0.3924286776529743	0.08584233702832088	0.07481642449601979	0.043107464498386226	0.7060228410771695
0.0024528370739948027	0.38486609460434706	0.07239575584746033	0.08917395221302488	0.04156618694228079	0.7525103174856655
0.0016941062852816927	0.37579987513176183	0.05887285479208036	0.10259015090188163	0.03877853908517361	0.7870136881193277
0.0012066675033379783	0.36828396416430437	0.04720782933630726	0.11520976671715646	0.037099367608768426	0.8210501769625379
0.0007297535598427828	0.3618855614402901	0.039045360662285915	0.12432565773827903	0.0341563503535507	0.8391306141518722
0.0007593749855824158	0.3538851455987644	0.03660909256209592	0.1276766039535941	0.02938320149754236	0.8285895794116364
0.0056307899864019685	0.38567885223622766	0.04718343556447788	0.14882415849173267	0.038414275486985366	0.9068111336712557
0.008978253154056218	0.4140938781644989	0.05209736651791395	0.16792181444799592	0.04400341373570844	0.9728626886643101
0.00926090779514658	0.43231736787186514	0.04875567311111858	0.1822473948203327	0.047312276071499626	1.0357119938141017
0.004248586368153647	0.4024689877659193	0.036166092004372735	0.16760283046554125	0.03683652559483867	0.9730492217719034
0.000781725463788378	0.378235617283651	0.025015181523675933	0.16151037327589468	0.028586264818113088	0.9376774329073337
0.00011059311758241432	0.3718134068522775	0.024803961182619134	0.15850687881506426	0.027488284759398747	0.9269271195351724
0.00019168770266592166	0.37594916478826906	0.025143835279012077	0.16192152318366015	0.02631742837685544	0.9362832328416236
0.0	0.3779209548883681	0.02469131630396993	0.16556143124148134	0.02479412779607569	0.9423977671557984
0.0005106965638146895	0.381794489359769	0.029669949051454474	0.16319161182339073	0.02735524337787791	0.9415759729449802
0.0005093216516128168	0.38195293043341577	0.026762548541344737	0.16996312121794188	0.02339760240285596	0.9444252930103629
0.0010689340976615183	0.38741333611588463	0.03384984518154663	0.165826159403996	0.027475555264702675	0.9435179459171538
0.0014971637477962697	0.38853514343283235	0.03220070910279631	0.1712659172305612	0.02605059176535933	0.9491816498902649
0.0015289489341165335	0.393454531725582	0.035878361998072074	0.17073187728127057	0.025799991878657818	0.9507709382841041
0.002235393799188799	0.39438529638343	0.03805344916031867	0.17078085543956745	0.028608533439901045	0.9518895382722703
0.0020146543389740067	0.3986266485031279	0.037320880763735874	0.1757284685198657	0.023829384859660945	0.957215120935912
0.0027630130996880047	0.403394149189765	0.04422392462715083	0.17127964454018185	0.02997929146402842	0.9572839720625353
0.002529349048144201	0.39551897499135563	0.040296059609963526	0.17583940079870478	0.022210697134921787	0.9386688691385426
0.003814969065816057	0.3989584761668188	0.052079836334416166	0.16715062807977502	0.02882581653748593	0.9161779686634733
0.0040627963883875864	0.39177659056298075	0.046020762563650924	0.17777843797456064	0.022261492344224226	0.912080588192504
0.004592805071831482	0.40744676406764524	0.05700620665331148	0.17339347818375633	0.026834410547642403	0.9159005584279448
0.0034559823979418815	0.4049751137185917	0.049320961789338154	0.1846004349628235	0.020245554450616567	0.9322347947735293
0.002706877809969624	0.42227339218772547	0.06168682778282391	0.17640282336824445	0.022288922035743355	0.9322077240545749
0.0017150585300947131	0.4172553307740425	0.055169012310455824	0.187334237184665	0.01784909124460025	0.9496335142363809
0.0010494800287448873	0.4352134253583593	0.06639684243720531	0.1813932422688494	0.019005026569834573	0.9558448774701847
0.00032492753497598677	0.42799859457911776	0.05774654664512143	0.1936206602015678	0.0144399453244916	0.9758705246398292
0.0	0.4502530197949902	0.06881564489459747	0.1884828589334688	0.014462151132476682	0.9877505994230521
0.0	0.4409152460634176	0.05937234792246617	0.2010144455799588	0.00983814050760447	1.0045925677672538
0.0	0.4600080999577761	0.07185203787626274	0.19469250843403374	0.011379725421123142	1.0074656151143888
0.0	0.4489371365975009	0.06276548120717451	0.2076237889033647	0.0069366708008778925	1.0182276952527214
0.0005118775926501855	0.47449745997171966	0.08038174930795602	0.20069334076242684	0.012606312034152058	1.025985956982904
0.00015600312499313898	0.46598665519070487	0.07174495055536804	0.21243570915695378	0.006199452336195355	1.033863289863636
0.0008356605242924278	0.480864650459593	0.08541253661303519	0.20253374832425425	0.011839298179256628	1.0289121327233262
0.0	0.4651472619866281	0.0742991093736257	0.21110835404220823	0.00200494969751251	1.0215267538144126
0.0013965273756340714	0.4803385170785263	0.08659184219728344	0.20801376160426086	0.009723540427885051	1.0313347752295523
0.0008791919798920234	0.47977782625679666	0.08302468486311959	0.21566079726929813	0.0017108472744840027	1.0382719977782477
0.0016682276030567315	0.4792459332710873	0.08643680212825429	0.21580324268156248	0.005189146270136614	1.0354687376175846
0.0008268918315229692	0.482845377525209	0.08927187903920988	0.21211240331417186	0.0007237881603716433	1.022401464161265
0.0011457191868158628	0.4704967909531584	0.0844315908657705	0.2186327661377098	0.0	1.0199106033244068
0.0015670574486202587	0.4947075293580725	0.09787512761337541	0.21211321281146686	0.0018754337751403852	1.0210350723425383
0.001284316216747602	0.4743627397095048	0.08672506721866116	0.222679383083213	0.0	1.0257331923963333
0.002611599755498549	0.5006116138471979	0.10410159982448727	0.21422089037579908	0.0	1.0175478944361376
0.0022400399787924044	0.4782024485108987	0.09478043146443606	0.2198055745951523	0.0	1.008992506969535
0.00505551469955515	0.4951110958621163	0.11223468952075179	0.21380052033072475	0.0	0.9776575724747283
0.007997258144067083	0.48794410510684894	0.114880421621619	0.2141435950476928	0.0016717608994451278	0.9569280726463252
0.01305051765161956	0.5010227104488768	0.125740901272626	0.1938730521614871	0.010537552430754361	0.952799584141712


==> maxvolnmf/figures/samson_r6_delta1.txt <==
0.0020511885757248903	0.011116828971793816	0.0	0.19959808476043372	0.0	0.0
0.006709207145179033	0.015455782498879711	7.933011448921343e-5	0.21743342630888832	0.0	0.0
0.009194182239383522	0.017638480014550623	0.003799723800562218	0.2299391751932648	0.0	0.0
0.010779472636434957	0.018617565657724995	0.006435424521246832	0.23997584604477054	0.0	0.0
0.011209668859419453	0.018087112670079314	0.006620465517195621	0.2439297214728816	0.0	0.0
0.01282336736416905	0.018872706983407206	0.009665127391657322	0.2532057944311457	0.0	0.0
0.013837073104448133	0.01892596726371753	0.011041604864735877	0.2595266469371222	0.0	0.0
0.015206397544432216	0.019238481605552027	0.012923922442838163	0.2657314486882714	0.0	0.0
0.019732173197783465	0.022602858485815818	0.017548886481538566	0.2873016407476149	0.002972190656685855	0.0017665308490940827
0.02148231532152826	0.023165328794698875	0.019718121279643227	0.2980866761157119	0.004169742410030871	0.0023703751297433186
0.0226212150321325	0.02313654904572442	0.020726380783569497	0.306061877506268	0.004892455012243173	0.002456311845024691
0.021317411826390395	0.020935205053561636	0.019724264134853665	0.3026919295155216	0.003212195520858724	0.0012656523908210762
0.022328010116720597	0.02142300451080523	0.02040791074267326	0.3084807339126649	0.003315330824669964	0.0013319213090762605
0.02461797225860574	0.02354583415731438	0.02267970537248316	0.32291969203296955	0.004332455319215218	0.0024615044970185767
0.025128024022493516	0.024056969795985986	0.02284665780587418	0.32795682510446933	0.004192347537747052	0.0020954885599588084
0.02628224787309632	0.025249084785701068	0.023481852571816043	0.3358726664061475	0.004593928323301379	0.0021620877588677647
0.026561549813065292	0.025666307908006464	0.023598439364690648	0.3399808207388916	0.004396479997692163	0.0020399480059408734
0.027703022396177335	0.026863311038729864	0.024535425041689506	0.35001810319845605	0.00489570009526868	0.0025477368172802098
0.028885050827601618	0.02802618512569659	0.025344256399252526	0.36162690768226996	0.0054719490159312175	0.003067382947963439
0.02988103609349208	0.029018731147495373	0.02593581220960777	0.3723841502714253	0.006008822892932262	0.0035562703115537345
0.030132562825407203	0.029289681156857962	0.026190383244046947	0.37890798166495415	0.00605622101579577	0.003580245023643678
0.030595061434775212	0.029802009492065327	0.02654018700250991	0.3868359303988733	0.006125308917601955	0.003741032964673183
0.03097215727249959	0.03026547158361357	0.02652269365062633	0.39433692253272823	0.006028062345165986	0.004067350265719469
0.03172145054970158	0.031108795718955654	0.026507183811938118	0.4038651870250266	0.006283370433830163	0.004359235735136959
0.03209630298298378	0.03163845276784748	0.02604574820583399	0.41170765217167615	0.0062173101564064435	0.004554996177510153
0.032267088949788754	0.03210703165732737	0.025684093185878908	0.41723877080233257	0.00612877139108762	0.004652287443003152
0.033352630995320556	0.033649767796422335	0.026344590553498266	0.4303687544545767	0.006547831198274667	0.005367742212683045
0.03395190263637514	0.034885894053829136	0.02686199050900375	0.44013174944324057	0.006869733895258255	0.0057565683608324595
0.03475633143291058	0.03647737235777397	0.02743592553751508	0.4510613963922004	0.006942833457969841	0.006140371760592208
0.03478459243238188	0.03737732366106875	0.026830945561121	0.45271911069441756	0.006428349029351565	0.00571535690882697
0.03631838025740165	0.039842161680629574	0.027171706422325397	0.46135675339238746	0.006530221111573143	0.00593143227439436
0.03810111434344479	0.04243318927047511	0.02807211353261842	0.46869151139707754	0.006732207809950987	0.005929973469051838
0.03987060240556296	0.04475202741508857	0.02922426952362288	0.4728009126513321	0.006743970405578032	0.0056142331606941175
0.041282263761368634	0.046230108822897055	0.030870222798337604	0.4710526514547127	0.006453059158323071	0.004558071977086496
0.04342503013603002	0.047822876027771064	0.033191242777705916	0.4684149722849352	0.006163626898671233	0.0034677761356652174
0.04846777059401861	0.05155873382026969	0.037693652902480425	0.4773549800477864	0.007392200184361349	0.002805033298111045
0.05380206639939641	0.05467716122911014	0.041866338891914254	0.48118441314553545	0.00833564126989795	0.0016364958465028276
0.05934478289545293	0.057345433062541355	0.04585949062438764	0.48160337687880467	0.009165259343509027	0.0
0.06446212100136445	0.059172870932063644	0.048513151363046327	0.4759554021839448	0.008103376725413312	0.0
0.06961436858743296	0.06085758535798482	0.05085157409435008	0.47100261181894015	0.007097853255188171	0.0
0.07623174202890416	0.0638799438780871	0.054019737571614386	0.4752747302304052	0.007286674511798537	0.0
0.08034300122507382	0.06500141923026276	0.05535239625316599	0.4719816294119067	0.006497682647057226	0.0
0.08484328611486365	0.0667917305332093	0.05694567103578185	0.47428825714576717	0.006351207406389808	0.0
0.08792336724491379	0.0676611207087051	0.0575780632483703	0.4742611184534472	0.0057849050930602955	0.0
0.09041640251495515	0.06832669671326681	0.05794019885845583	0.47461334056254384	0.005408722636634683	0.0
0.09270690194270416	0.06881628591563171	0.05843175474974914	0.4756771021309114	0.004942463887541379	0.0
0.09382948607471087	0.06857658425084455	0.05827985872460498	0.4744452522410961	0.0043731450814323055	0.0
0.09502730068940922	0.06876379093111405	0.059081258531870504	0.47785704616407687	0.003700098321781551	0.0
0.09564180109887299	0.06916697830067611	0.06052200218314668	0.48593451531999393	0.003240996714364443	0.0
0.09476292579683815	0.06908978323206212	0.06171327912374134	0.4939928566820523	0.002639080355143025	0.0
0.09325464995416657	0.068940270861984	0.06303944789442056	0.5048274877127407	0.0021101082491940732	0.0
0.0899691964860225	0.06770702030071243	0.06351455430406713	0.5119878973605521	0.0010184558938014874	0.0
0.08651028650388508	0.06651434666281478	0.06419845688497933	0.522115299914389	0.0	0.0
0.08162148250206065	0.06402111778762996	0.06303623473141026	0.5272399376433706	0.0	0.0
0.07697599251548487	0.06146968081529722	0.062279219458826376	0.5324761139922055	0.0	0.0
0.07234037165420534	0.05826024704814756	0.06135010509145553	0.5332160021595789	0.0	0.0
0.06892830683133773	0.05536809302177809	0.06141252602608232	0.5357507752973732	0.0	0.0
0.06721085065715227	0.0533827186974048	0.06330902384678168	0.544849753904391	0.0	0.0
0.06817676990178503	0.053105382555335194	0.06823863060725137	0.5678562968608245	0.0	0.0
0.06928122716893932	0.05245253340558602	0.07403835076459808	0.5915546498838373	0.0	0.0
0.06938724380546132	0.050308143164576824	0.07945118306232543	0.6091371627562846	0.0	0.0
0.06847989898654232	0.04678212695262182	0.08470226038099495	0.6211815173987668	0.0	0.0
0.06789755907917712	0.0435481539023828	0.09040723963065961	0.6364507607878568	0.0	0.0006146230146116326
0.06676875247524823	0.04070309660005795	0.09463825557950405	0.6504933408911626	0.0	0.0020684963357062765
0.0655346223673722	0.038749813225722754	0.09790079720950193	0.6659897569096317	0.0003040594782580993	0.0032763365232633284
0.06465741147507416	0.03783408671503339	0.10074827810191513	0.6872698132787602	0.0005792762025095313	0.004730993456008509
0.06420475872213842	0.0373761854336592	0.1039885605443046	0.7140464201715488	0.001197685040119384	0.0060772892611702135
0.0626575624097504	0.0361602683475515	0.10520688605601461	0.730020423154025	0.001473207682512885	0.007010488083811668
0.061377305724645434	0.0349382283961187	0.1063076628108243	0.7444447552088981	0.0017426014593712985	0.007834785687876664
0.06123070305266984	0.03431662283521015	0.1091534485905045	0.7647739473077748	0.002162006180943833	0.008821744314602536
0.06179004411418968	0.03398557585715985	0.11317398195553048	0.7880537620342535	0.0026504268192175796	0.009809544094178
0.06227145399387515	0.03327618799687219	0.11686923584801855	0.807730826325758	0.0031887679817945865	0.010426546645822887
0.06149052167256086	0.03176127468932641	0.11779635257571147	0.8161226847329395	0.003239015036440117	0.01054875472722943
0.06052703672695313	0.030277885169949545	0.11738762081727164	0.8267079306588299	0.0032085453376218057	0.011065362942392017
0.05917605081610105	0.028776322384059094	0.11462551666571504	0.8390076249052936	0.0032242302881494845	0.011866265699187233
0.057359902636740734	0.02718265867795936	0.11013608039438762	0.8498372869070818	0.0029279011140613677	0.013240834935479721
0.05583086651824248	0.025883758314388227	0.1059052627018783	0.8654656918899732	0.0026319733419954017	0.015140029991075511
0.05425359662411858	0.02452393735480404	0.10197275989318638	0.8787944042099637	0.002071715450760464	0.01703819504921553
0.05365614808813342	0.023392147765444054	0.10023361969494086	0.8977130517977736	0.0016923878706266375	0.019093625339504264
0.05332396872790202	0.021730702094494722	0.09979501372300784	0.9259698516995044	0.001397167109031098	0.02127724688896503
0.052187711170474986	0.019204060641441624	0.09792729170365148	0.9477653425946472	0.0009332690615349869	0.023180303797342906
0.05047920660869844	0.016193146732495844	0.09477620714808499	0.9702447760078666	0.00031163726256488224	0.02516330276132726
0.04841038657383977	0.013238341789044197	0.09008324682333016	0.9821036347575708	0.0	0.026623448802750964
0.047421619699229686	0.011266329223133817	0.08693684609905158	1.0009647962455648	0.0	0.028386781378942773
0.04690759880990761	0.010196333485762729	0.08442980158578328	1.0162140237855515	0.0	0.02976961657465471
0.0469337883955287	0.010201841001184089	0.08346343336192369	1.030521244235624	0.0	0.030786309165060467
0.04767017510975586	0.011181977648857531	0.08418011166146365	1.0454622279935633	0.0	0.03162863004688502
0.048791372132062374	0.01268333570575424	0.08756460687425419	1.05080065366292	0.0	0.03200376655052744
0.05314926223217636	0.015659515965352398	0.10114423418002985	1.0675345572247978	0.0	0.033480968033866756
0.060101000224495986	0.018308002137574247	0.12547452209292234	1.0798116046522488	0.0	0.03354174172908577
0.07048960337089914	0.020209059835487285	0.16017778040124747	1.0800292256240225	0.0	0.031709301092908024
0.08392641682443254	0.020028099208907534	0.20108821371857402	1.0550829303504943	0.0	0.02602093463858879
0.10344376595074474	0.01946250524279807	0.24761108108765092	1.018863468477444	0.0	0.019714983192006562
0.13040304616705414	0.018789233457689913	0.2985465887890675	0.9903580201161208	0.0	0.014016474482919466
0.16200445181494777	0.01778928147375609	0.345532367300139	0.9554927029987663	0.0	0.00948630204761812
0.19639408037315317	0.016138169768906186	0.38586117185064583	0.9155503978933511	0.0	0.005495290663323101
0.2323390546013793	0.013951464236083934	0.4170666665357183	0.866826454028959	0.0009712825534126427	0.0014228799770688086
0.26389291905537215	0.011341334506524688	0.42925860330687593	0.7975170578241195	0.00256717224639678	0.0
0.30552633534267315	0.009129285311549933	0.43700855101329283	0.7275947776630605	0.007675136546575866	0.0
0.3409327123581178	0.006584692800025876	0.4269504162272981	0.6454823746197956	0.012065534007418978	0.0
0.38900093819314197	0.0047121402339276005	0.4180901280173504	0.5767508343657397	0.01894808190579696	0.0
0.43414090744592293	0.002682447760033327	0.39040269296565155	0.4972800278758414	0.0257241164001756	0.0
0.49432408842317244	0.0012191084873630364	0.3662428957238284	0.4312763041577788	0.03526796407141692	0.0
0.5520097163676202	0.0	0.33238831393807655	0.36558438292890133	0.04328966209681928	0.0
0.6129270523235653	0.0	0.28834703169861614	0.29871776550982926	0.0522795267997067	0.0
0.6684288942206544	0.0	0.24061587282985886	0.23317241236698216	0.06361809951247487	0.0
0.7176088628989701	0.0	0.19537447056052235	0.17796723911939624	0.07365034961861101	0.0021724295736862795
0.7547512369674076	0.0	0.14765980084704	0.12912119476170456	0.07839433429246792	0.011079150255852918
0.7909054278823141	0.0	0.10610917582822692	0.08419919188791468	0.08393962740930215	0.019241224160230993
0.8106871271842976	2.1921240265741997e-5	0.07473328286366741	0.05467944260158015	0.0842117699547962	0.028992812767413192
0.8011835103274955	0.0005118479845171146	0.06107195115630301	0.045645413983292575	0.07774302676468428	0.03952077219582004
0.8762352426211681	0.004325363375259738	0.0731815282202497	0.045292055139568334	0.09811190137325831	0.05216975885728541
0.9407185809527148	0.006984955798115583	0.06771598218152786	0.04734310373858855	0.11114585371321781	0.06793897157899685
1.003102169317231	0.007270123609578743	0.04956649679150301	0.031998275778110104	0.12063499439641531	0.07583100508558095
0.9440954174563373	0.003546290079346895	0.02465977713979661	0.022488982152964878	0.10041816623779846	0.07074869869821591
0.9112330152360252	0.001256614369416225	0.0	0.0017084694778153236	0.08598874680557174	0.07229881280825982
0.9000968492303572	0.0006702340946298375	0.002533405701061329	0.0	0.0838040133351731	0.07004513701504012
0.909211098315729	0.000949888206236083	0.0	0.0	0.08137714949658899	0.0765179127399527
0.9142821649130795	0.0007550275966159814	0.0	0.0	0.07795020240980859	0.08420156357630477
0.914145219839144	0.0010963606236592744	0.00798697984363028	0.005494301045450898	0.08177051018107427	0.07996278012067619
0.9163590222784629	0.0013171641073830857	0.0	0.003005272364891908	0.07392712312811299	0.09566054965587967
0.9151360653282581	0.0012442982897438609	0.01520026104065739	0.015153115574605988	0.08075493237866065	0.08704424459481597
0.9213267433780751	0.0019638771977508207	0.0021101655987072476	0.0113937973151118	0.07744702330082727	0.09855613995180226
0.9217193964999496	0.0017964625816910146	0.013424650356136571	0.020618909577718336	0.07536811442272207	0.10050372006093711
0.9226962417541237	0.002277858198444827	0.018523684992576176	0.02163232852537824	0.07987940924219455	0.0979079351299494
0.9277267987905072	0.002430373608516307	0.009519185551170673	0.024857389573332583	0.0699184463565464	0.11391334932515108
0.9265610041857671	0.0023222773319021184	0.034916443609287834	0.036054948410266616	0.08059744937046055	0.09965025859258964
0.9091104934431585	0.0027878418493039988	0.012542694904971143	0.033055968117392844	0.0647095951414983	0.12259713796893044
0.8848326057046317	0.0024795249597123537	0.05307614261487043	0.060652864311004764	0.07528480492810197	0.1059999313868402
0.882373219355617	0.003514052841678049	0.018395354889975377	0.04617393538223212	0.06266101916208232	0.13482443999633512
0.8837013856131638	0.0027237159014391527	0.05480009228395878	0.07701170912011132	0.06991908409543555	0.12390131325131926
0.9013715424468726	0.002780730422737526	0.0194131884141406	0.05587363132990547	0.058003471226503504	0.14875922376291817
0.8982958516772022	0.0009889602934490492	0.06438717119143815	0.09386540735848863	0.059487836558861126	0.1357276321992898
0.916937335706276	0.0011100801146357224	0.033197001131729895	0.06686460622650871	0.05170944062143506	0.1570470032941076
0.9202906395019909	0.0	0.07198015495112187	0.10036476119130776	0.05088592062079342	0.14861218540702767
0.9418517953716409	0.00021071973344582897	0.033910023836029035	0.06673504201295838	0.044345778592621586	0.17064103446304885
0.9507947105039282	0.0	0.07167309621415945	0.10375846952462212	0.040181845720355575	0.16481645928118577
0.9692349302953199	0.0	0.031302546333426974	0.06881990062284662	0.03518946023446378	0.18706927854828675
0.9691877309432345	0.0	0.07291729220229123	0.1069160840954154	0.033167079621414804	0.17966258060086268
0.9817822937390503	0.00018138420264796247	0.031406178385216955	0.07305605459303766	0.028333922946002007	0.20359788745172447
0.9856226323166487	0.0	0.08793109970503903	0.12127074916723964	0.03378730267510972	0.19043990980830205
0.9952167683131664	0.0005380546761896388	0.048209828291507384	0.0945888816343935	0.023381864751479946	0.21667374212412593
0.9873471900151298	0.00010754432408365536	0.0976228390011053	0.13173142653994654	0.029799786508570354	0.19865588214774704
0.9822583137042137	0.0006483776470505776	0.05299498061011725	0.102694996448993	0.012173448871862315	0.2264628874054962
0.9896531770832341	0.001011285286098618	0.0915425730140741	0.12734430120842424	0.024543982721940867	0.21309139099462904
0.996755067937615	0.001602146905450644	0.07014100786832574	0.11851745861176914	0.008144314916860993	0.23831089793420834
0.993746438579304	0.001905618030505615	0.07879150433507975	0.1198461045133995	0.014664488271067488	0.23475156940299816
0.9797987430663135	0.0011787660051757586	0.08800146941209948	0.13825259643071522	0.0033142893061801396	0.24031002601683737
0.9789392259363808	0.002139018564437871	0.06439224549592913	0.11307468221232866	0.0013623469243524697	0.2532149371436494
0.9768763561713519	0.0011204891737121205	0.10886520936912447	0.16389091633599795	0.0034536022904702044	0.24302973449068954
0.9846827965750299	0.0020589134470413322	0.06011377301232262	0.11511175310643453	0.0	0.26351064878512936
0.9722951479897017	0.0018185256467171387	0.11896606167193537	0.1783201836312944	0.0	0.2521745202060515
0.9668600704192085	0.0020911703071952465	0.07846321427493282	0.13693147345666923	0.0	0.2646196604402499
0.9324738351673199	0.0030162995705481544	0.12968207007330673	0.1987666596208177	0.0	0.2611675509542663
0.911621552103843	0.005773197412933087	0.13235056826523778	0.2004735338348626	0.0	0.267822645556502
0.9042349529325227	0.010892582911603686	0.19127768701437045	0.23516866801309855	0.008897786657415101	0.22833478993240475


==> maxvolnmf/figures/samson_r6_smaxvol_05_05.txt <==
0.0001879617785130461	0.013205117748826753	0.002011112925665383	0.015457844577217248	0.012924590110280701	0.000713179944839107
0.0006873621136136468	0.01474832238948142	0.0029837534361322844	0.019883753048130254	0.014818235732310383	0.0013689298920714175
0.0010858585471527958	0.01576663465053443	0.0035190777710636134	0.022298543998405106	0.01608661844250217	0.0017822124949527797
0.0013308858094447137	0.016492827525210196	0.00387969763078181	0.023516511600777786	0.017044957681181	0.0020552564388990153
0.0013687878094027668	0.016692700586336436	0.0039385565162617375	0.023119260417428872	0.017389104176089316	0.0021326671750978303
0.0016138768371054078	0.017398280722610293	0.004322148359582925	0.024124734213000213	0.01828518517377898	0.002411025761762741
0.0017520775843615844	0.01782767646873489	0.004531700727270097	0.02435147603402628	0.018880115159453408	0.002579595566465072
0.0019526442041606586	0.018299021915990588	0.004804649497009292	0.02482383927600571	0.019522991880045294	0.00279637696952024
0.0027841975387598206	0.020171855855141467	0.005891159975481005	0.029218369617248146	0.02181108132714083	0.0035831334549563235
0.00310158244532825	0.020980591801030974	0.006328451651886934	0.030302730731708034	0.02286638991394932	0.003886927612080375
0.0032857819999960202	0.021516461817752266	0.0065711299669309635	0.030622898839211803	0.023607377934821584	0.00407540735157351
0.002984037095837601	0.02098852749714717	0.006204760420512812	0.028102834401143018	0.02312682693603308	0.003821972885881245
0.0031288119302747388	0.021371319676868818	0.0063953250204051345	0.028763403195340556	0.02370827665543945	0.00398030028123508
0.0035386243694928944	0.022499020877395248	0.00697422829802925	0.03144689312992558	0.025120512128430052	0.004384350550974576
0.003589453810938216	0.02277846156018231	0.007065135881989928	0.03205437664363895	0.025556380619400652	0.004453574109203954
0.0037693523444152378	0.02332700614244195	0.007317993452008979	0.033506088393444496	0.026314504892714637	0.00463750797924159
0.003797894736400674	0.023514259812556726	0.007382309422103466	0.034013863938585125	0.026675081634534813	0.004674884555639958
0.004001739441186305	0.02418734456672173	0.007681662809385278	0.03557113521682695	0.027601355417657847	0.004871243151463883
0.004207664438479237	0.024970595303362087	0.007999744470227827	0.03714519680617301	0.02862393431823841	0.0050773870182359996
0.004388125198608521	0.025672793876236347	0.008267289125458844	0.03852839496632278	0.029563726336117997	0.005252396851673599
0.004425904455230984	0.02601677403008269	0.00835594239780059	0.0389977741090129	0.030081856214180344	0.005303495179608518
0.004501041542587706	0.026463278100480454	0.008497078822620442	0.03974962967696853	0.03073728057471974	0.005384624328758558
0.004568863091301849	0.02686893611748128	0.008604565630291954	0.04043628176267342	0.03135171122169049	0.005444716447158216
0.004697306987645781	0.027442847663471916	0.008784878123208044	0.041597346262749364	0.03216398094933064	0.00556570923487233
0.004760256397528105	0.027868759505152458	0.008873394409039696	0.04235473075223404	0.03278916635534385	0.005613799307592333
0.004789634921550397	0.02814041543353888	0.008926399522088076	0.04297302015280113	0.033231586565636524	0.005630571063645698
0.0049896986121769436	0.029004950425681606	0.009242521775879585	0.044953169111972245	0.0343576259874269	0.00583010312291432
0.005102481700150664	0.02960665524831906	0.00945089326202679	0.046514349891059875	0.035180310433730884	0.005957336763486635
0.005238130075613975	0.030291992603583066	0.009697786630990789	0.04842090229446621	0.03611197930497104	0.006106041569993446
0.005210851935491861	0.030311271951062112	0.00967603333355571	0.049262266541657045	0.03626109930388599	0.006085919823592406
0.0054474238327342364	0.030949433304911813	0.0099935486722197	0.05193912675286128	0.03714821453600347	0.006312511458219682
0.0057133317841145176	0.031529019404141566	0.010342597147500597	0.054704420082322854	0.037996261509410725	0.006585807586945122
0.00595562649652376	0.03190350913090538	0.010657450400674347	0.05707108498013217	0.038611450079369704	0.006846895011070031
0.006101309804213176	0.031876364924751786	0.010864023098998619	0.05837785434069647	0.03873922661367009	0.007041805204612155
0.006346791624142132	0.03190363041114977	0.011177247411143043	0.05975440614446457	0.038892520644866806	0.0073386671345972215
0.007065990982323562	0.03295571321302808	0.012092093438918462	0.06377662360916753	0.04032996368778237	0.008117932571276564
0.0077873213678124	0.033727854014664424	0.012937128891882088	0.06697971879586655	0.04140885299815441	0.008907228958689539
0.008501384414505783	0.03429193384017739	0.013738189279612498	0.06960198072733545	0.04226082778548078	0.009710585066851607
0.00913339622517536	0.03446029353843837	0.014376897105469646	0.0710490000022253	0.04260801720646672	0.010426163643110567
0.009784775927270555	0.03465282538463962	0.01501796688065328	0.07237532994385133	0.04301009258641354	0.011112118172799695
0.010687957851296889	0.035558058258941115	0.0159927134423613	0.07542923930962275	0.04429407333679634	0.012036394176274367
0.011208301171983888	0.03573868626047077	0.016484115532802074	0.07629570003346207	0.04464557245357675	0.01256570050230427
0.01180588786206675	0.03628100525811292	0.01709327272096514	0.0780573316872666	0.045474525105508985	0.013183085364344121
0.012194366135081345	0.03653222317767526	0.017448969041924837	0.07880076483032095	0.045914586185548854	0.01358504556425761
0.01251318801000795	0.0367332315724636	0.01772753455545527	0.07939533292757875	0.04631132747751761	0.013909268616703184
0.012803781523256537	0.036959895881810645	0.017993744635077726	0.0798273355849705	0.04671752597295929	0.014203067191595196
0.012927911793374387	0.03692575245367146	0.01807064381458008	0.0794859037526747	0.04678892585153577	0.01432813012436743
0.013066840412364146	0.037163118800782505	0.018248316974584795	0.07967929308614989	0.0472079680204573	0.014481251474321237
0.013142732143832884	0.03761080425819991	0.018439290382646394	0.08025920666732629	0.04789132902120225	0.014582685120286692
0.01301558026915236	0.03789590364667886	0.018439391727092115	0.08036704122553971	0.048368477140116786	0.014484546656901534
0.012814804567244533	0.03826935407294569	0.018399618134605628	0.08050301905342172	0.04895930891646368	0.01430581267064986
0.01235907671762981	0.038241242181158826	0.018058136910365376	0.07939906188887334	0.049017889205367746	0.013852551242257665
0.01188090822907432	0.038364158302591156	0.017732562730529214	0.07842271615890632	0.0492618832812031	0.013390012359167272
0.01120284762503868	0.03806285874907506	0.017150692794525964	0.07622474750690234	0.04894187187375018	0.012729455055484737
0.010566355814710448	0.037789511076999106	0.01661118742975095	0.07397457921546383	0.04866567150760398	0.012101818232021019
0.009926820395307873	0.037249454434560916	0.016020365317139143	0.07097120625762725	0.048067531763413385	0.011456742857334385
0.009462029687635468	0.036940346186727195	0.015619917963318004	0.0683152887222026	0.047767653584658516	0.010987563662182096
0.009247244322327817	0.03719823158919744	0.01555297728407679	0.06670111530556713	0.04816909184530862	0.01077138407095985
0.009431784956553283	0.03853324606151176	0.01603818555448056	0.06710837493604482	0.0499432195309	0.01097469455219969
0.009646143880403087	0.0399146002538569	0.016569814382858608	0.0671852163949	0.05178463979795972	0.01120336512945845
0.009706687019228607	0.040848416524684975	0.01688527210867346	0.065661468742323	0.053027536810774864	0.011301547695639364
0.009619116868990255	0.04134093182657464	0.017000474864704632	0.06265887157978141	0.053734988806497935	0.011264848327174861
0.009598305756227152	0.04207087036778247	0.01722027764401539	0.060062980347769676	0.05473388240000623	0.011302527696165252
0.009519615625528133	0.042681881855151343	0.01736341487829523	0.0578782652680235	0.055605576235966216	0.011262643084092331
0.009432100853225508	0.043388042886619585	0.017495385792987744	0.056619838066659024	0.05656379242609043	0.011187231977484335
0.009407351739612008	0.04446776138526147	0.017714365526182375	0.05653889329479736	0.057992270618661294	0.011170815041757143
0.009447518701883392	0.04588018899145842	0.018048024693179194	0.05710672767978808	0.059887902221830304	0.011236984430329422
0.0092942558632814	0.04656439546600291	0.01804954298141347	0.05653599198944495	0.06083389819969184	0.011101370394463898
0.00917161259295571	0.04717923095667015	0.018063616588469954	0.055913446135527074	0.06170541823541769	0.010988786961561525
0.009228460249903378	0.04824603571082551	0.0183523876576677	0.05607495340149492	0.06317690713287698	0.011056731443082947
0.009389360455550179	0.04955512696897333	0.01880102751309808	0.05661808716123886	0.06496400856059839	0.011242142386634213
0.00952102244308314	0.05064612887108111	0.019171153771587814	0.056672438013239845	0.06646969126179642	0.01140544339616955
0.009425890787638903	0.050963878888011876	0.01914312443456605	0.055493137348416974	0.06694957223134854	0.011325998424493076
0.00930933886904926	0.051359093072014445	0.019064846057031667	0.054411738774117445	0.06756435357250246	0.011210515005732953
0.00914805278908561	0.051809808040286176	0.018860966587646796	0.0533391757474413	0.06822490814050397	0.010999586303820476
0.008929449288257833	0.05211884634454623	0.018534263208522632	0.05212459636137859	0.06871666151772028	0.010694719863980122
0.008778729099785833	0.05273267467110824	0.01830698539765976	0.05136866477890441	0.06960381532642558	0.010444329335930846
0.008609330633297173	0.053220775888630154	0.018065230818232237	0.050469166250349674	0.07031391592064586	0.010192701545115266
0.00860332788311263	0.054128604249122594	0.018075585583830028	0.0499961393136435	0.07157978274193393	0.01011466194628301
0.008643155601427466	0.05557065302541098	0.018240018202812867	0.0493017488617164	0.07352487756824087	0.01010127913797172
0.008543964886244626	0.05654385413607197	0.018163046235531565	0.047542729749749296	0.07487471083523303	0.009945003038745787
0.008356369446057397	0.05749380725214401	0.017956827964016913	0.04529352869620054	0.0761591215117798	0.009689167922565474
0.008099130868415814	0.05781897172334692	0.017556667011102388	0.04281138714563071	0.0766435310641376	0.00934912816869646
0.008020649569916372	0.05866014490400389	0.017440411483865177	0.041547893900039795	0.07781420767923951	0.009201016646141076
0.007992968205675353	0.05935260555398476	0.017384307363152853	0.041052977945145855	0.07882486782194492	0.009131363187888819
0.008034364937941591	0.060074014122326345	0.0174687501432259	0.04156011405303839	0.07987355374645219	0.00915849389487458
0.008184353659123959	0.06093421511367075	0.017745455171163216	0.0430388165941814	0.08108924381121446	0.009291627862129417
0.008391362823249576	0.061360939872569464	0.018127467975794592	0.04474494879851295	0.08170807385430044	0.00948950517226868
0.009141274905656381	0.06279999798109465	0.01948460009823427	0.048361138269841564	0.08374965989773892	0.010319461020748688
0.01022945048693853	0.06429951472080275	0.0215314961988357	0.051534669927389566	0.08588307516703901	0.011636120676231588
0.011735320295421977	0.06546885552748452	0.024248891385623556	0.053604912647284966	0.08768964469745213	0.013530746147364582
0.013495215222017276	0.06555395282257881	0.02722560597909113	0.052759918554256505	0.08799878874344282	0.015805845447083813
0.016058250295308673	0.06560512763893135	0.030969677361336833	0.05120349852008547	0.0883640194365507	0.01893886180694653
0.01965942047889286	0.06680525248503584	0.03575553331875255	0.04980422506215017	0.0902869374645121	0.023115017351811293
0.023909052459270143	0.06806295280625689	0.04079661317799684	0.04790771650104279	0.09236946957075463	0.02782874118004329
0.02851184391775073	0.06930390679032121	0.04577187441551585	0.04517194897814994	0.09434665522598473	0.032783356782086645
0.033300854682692345	0.0702068153442436	0.05041900804703289	0.04167093478002821	0.09578436479225998	0.037777193460442546
0.03753022820239084	0.06957763966456498	0.0537037448503683	0.03725551841502278	0.09506238673063433	0.04188136297416074
0.043237892804362486	0.06980018007340974	0.05791026079302807	0.03378765874104475	0.09577486148357325	0.04734186321441171
0.04802416258417638	0.06876988547865635	0.06059828561174178	0.02935207865835711	0.09450376829223721	0.051581526934161515
0.05458365495838564	0.06964967738986354	0.06480753527802546	0.026253304531986692	0.09591739083496281	0.05752706965840963
0.0607205533289167	0.06957618055092891	0.06780908728275208	0.022504934073637656	0.09594211545772444	0.06261775626910109
0.06898410579217494	0.07166702487387543	0.07272276575706756	0.0201054947978982	0.09897982254101952	0.069726895860814
0.07688338701718882	0.07351032087034932	0.07695554945214306	0.017473593159062443	0.1015296293562546	0.07617964405578811
0.08527699497378764	0.07547329010651546	0.0810887886818706	0.01549779818155649	0.10443976443706132	0.08278157271491186
0.09302822188971101	0.07697793826625847	0.08458094737976325	0.014436690838099064	0.1067536108858273	0.0886650334657512
0.09998648039199769	0.07852812051517652	0.08767445894594912	0.013942272994663269	0.10899315372054363	0.0938207951124002
0.1054321852861099	0.07932661287594141	0.08956564075968777	0.013396331395556014	0.11017682502837042	0.09741308209929629
0.11078445833021858	0.08029908044925316	0.09163934065144604	0.0132372836966892	0.11156472036782294	0.10101425895998671
0.11390204633475938	0.08060739904453901	0.09253663481941547	0.01282875231492658	0.11195653209243171	0.10264932604446911
0.11294994206196256	0.07948253049778564	0.09129823061799086	0.012590216929108493	0.10997249229484263	0.10088244303555519
0.1243765121304249	0.0874304984726422	0.10103084343928558	0.019923325295672104	0.12064150684935797	0.11088257398500703
0.134255906687579	0.09416105659870219	0.10865286947644605	0.025166649475230698	0.12989835392179475	0.11907362636700318
0.14333285665909196	0.0991376339017764	0.11475128761675533	0.02666738284883546	0.1372700145618296	0.12660358964167553
0.134440118387821	0.0923800219538192	0.10644797717894049	0.019307812098386848	0.12798042465837187	0.11820963784542075
0.12959663849902797	0.0875565316032469	0.1012647724725168	0.014444044893249974	0.12177115134979075	0.11322540222978174
0.1279836891203731	0.08636486202916673	0.10009957413516787	0.01341150626185373	0.11995854416456747	0.11188243597657128
0.12948300931724668	0.08727011318974949	0.10110938497180032	0.013584571621298969	0.12130605497815915	0.11286650557232351
0.1306122175706562	0.08771568074244214	0.10172893569566456	0.013636876114240224	0.12213014602419817	0.11340485439926778
0.13026235228998898	0.08828222008643152	0.10228535720310288	0.014212347441581428	0.12256896328724817	0.11358944491776723
0.13133831407232116	0.08829252026490103	0.1022592627519213	0.014424440942831672	0.1230497641506013	0.11347170575137562
0.1307697619469989	0.08906816659862446	0.10310139060212233	0.015151258789410772	0.12365211209362956	0.11382932652170953
0.13206568624977466	0.08937437625028052	0.10346953277118363	0.015798547898086733	0.12447871042723352	0.11425255315661677
0.13221341922625837	0.09012533845838613	0.10415873703247011	0.015976706785043482	0.12519000176045827	0.11447303561884634
0.13235374450114137	0.09026133753415463	0.104532691575176	0.01683587826881602	0.12557713710622284	0.11481155582847323
0.13356656810791043	0.09108425895598213	0.10507693639656512	0.0167996718909617	0.12651289420650938	0.11498092679734434
0.133045995967954	0.09163061911228615	0.10596129073827573	0.01768635166423801	0.12728709781185152	0.1156271946846355
0.13136957861387405	0.08991357161724392	0.1035883965814471	0.017262314606366038	0.12489633314032628	0.11260853185516986
0.12761357297792428	0.08938203545891361	0.10281919411738857	0.01857451991118833	0.1238248738225296	0.11079561543951565
0.12831263082728786	0.08844103910784308	0.10165042884406926	0.019078668462407213	0.1227958539562252	0.10949062888873885
0.1281721889154244	0.0906820494772873	0.10353123148514226	0.019858152768437744	0.1251034291442628	0.11069700094343053
0.1314364558532696	0.09103587720602314	0.1042228891622314	0.018852666934495686	0.1261445651995588	0.11175870688598956
0.1304801455638416	0.09322677552498707	0.1058892770875445	0.01785369403605194	0.1281796625469525	0.11234544152973228
0.13383210037716503	0.09310764393962007	0.10678931349482687	0.017044748780007037	0.12920293655926998	0.11368474593618315
0.13389213047378556	0.0956564347853542	0.10894664926337873	0.016238862771952016	0.13181701209808586	0.11487827566820231
0.13768152638949793	0.09541328431771966	0.10983391072809234	0.01575416997190566	0.13273685302440205	0.1164835143377681
0.13853007718237947	0.09883540435674922	0.11262253949911148	0.01508301198196192	0.1362308143742929	0.11825707979682255
0.14195161063539555	0.0982384475533989	0.11311454805889665	0.01506114865836682	0.13664534584254237	0.11947876153228112
0.14157948918743402	0.10094038891183227	0.11511691534810849	0.01511270189836777	0.13910174796344074	0.12031983585049755
0.14429256389711023	0.09994002407931832	0.1150258532997761	0.015479182373262684	0.13885487636947266	0.1208365947834154
0.14441338692232686	0.10369252906899258	0.11818279053572991	0.016749698008636075	0.14266088926190046	0.12266177745278274
0.1466907532215483	0.10294280058988309	0.11792601059740476	0.016626387045911083	0.1423705201564626	0.12267167859085167
0.14500648714077966	0.1045550219480833	0.11917379141722187	0.017224341086477253	0.14391972023275543	0.12291789621126614
0.14516110190554393	0.10231216619895117	0.1169880666101864	0.01602474432261411	0.14129368333649409	0.12084877463565957
0.14591939198074655	0.10440423361528035	0.11957275569344271	0.017990913144546775	0.14444680245006333	0.12288663642639187
0.1476819874148644	0.10498611809087528	0.1199062607349304	0.017611272364925268	0.14465934062911334	0.12285652161068203
0.14730453409396937	0.10451222394422266	0.12005676406936408	0.018510863634425823	0.1448340032116831	0.12278716920077999
0.14538764439154528	0.10479629387953358	0.11912860592900681	0.01742209123796404	0.14380148983717012	0.12104213997488887
0.14582971135169073	0.1028978229395758	0.11821873569074713	0.017839962393350298	0.14249787067180808	0.12032206907156094
0.145164746543487	0.10610653951642904	0.12018233484689514	0.01838670486143046	0.14554614668426533	0.12113860810778433
0.1471866483372939	0.10391556596546334	0.11916291433181429	0.018382178473219962	0.14345721999794497	0.12068664313017742
0.14501617727549254	0.10651153477988508	0.12073117261145294	0.01954949182181004	0.1464297394898434	0.12050496246884311
0.14500125692194113	0.10387492171732564	0.11852607074118426	0.019466710528622012	0.14271592669481686	0.1186778620551233
0.1402022520461551	0.10403062640410242	0.11782624748587253	0.0221676834559911	0.14330771501097994	0.11564551177464878
0.13759730793930228	0.10324682944485501	0.11586174975664554	0.025719307858605284	0.14049255284590262	0.11370336616892793
0.13461840810393602	0.10647835905140796	0.11590981667177466	0.031123055657160736	0.14026443915874334	0.11573848484588804


==> maxvolnmf/figures/urban4_smaxvol_05_05.txt <==
0.07032921752417783	0.015966503733321393	0.05980207683084427	0.009428908647434241
0.07097185302349443	0.017012815511942097	0.06012794838649554	0.010056724199891388
0.07151085833185622	0.01915944319801636	0.0615578158495833	0.01232184167576908
0.06904742363877782	0.016301357136473956	0.0582342158186742	0.009237492535247367
0.06937158145413377	0.017996278529631378	0.05972967457195235	0.01029651528672536
0.07018037080425832	0.018578978431172653	0.060910678375969106	0.010985780327263876
0.07156014581050539	0.019306793388972975	0.06263153991071202	0.011641347859918995
0.0720817268518459	0.021273084328024647	0.06455481623421358	0.012852312796400672
0.07244084779685746	0.020356107498799972	0.06461824839433873	0.01231280799350855
0.0719525084537922	0.021166442133025574	0.0651015303042764	0.012603397539700972
0.07218681657076734	0.02153301678327909	0.06572602289160134	0.012836197548683672
0.07249208876849451	0.02261906877897272	0.06690357594071877	0.013705687460750729
0.07249663271060365	0.022456932469178056	0.06690013324253682	0.013444070802693211
0.07322427360265771	0.02257590363316553	0.0677932193076756	0.013493052363445562
0.07205672883963986	0.022188830827618425	0.06682083805659203	0.012812436503341757
0.07294495235009403	0.022772341899559716	0.06803332727334098	0.0134568190790129
0.07271291845143169	0.023295783496909927	0.06842155556557189	0.013667276691457505
0.07308243478863155	0.024014003437220263	0.06933401707567316	0.014258333153109197
0.07261219787826574	0.023836942682289575	0.06922830131796608	0.013902656496473613
0.07252479111662076	0.02341690945394748	0.06942781562602802	0.013329473440686392
0.07295895484193984	0.0242770295251269	0.07060938631199401	0.014132727784045446
0.07335771329922786	0.02519354647136573	0.07192343972112941	0.014744331974353856
0.07288869225505308	0.02523339151201499	0.07206682480948501	0.014659682091794853
0.07340434618607383	0.02606244748498145	0.07342038233581696	0.015482843141194486
0.07332907676200477	0.02687350529136731	0.07412232668919311	0.01644737124589065
0.07359604304319611	0.02898411346697996	0.07568559814378348	0.018588901144861197
0.0737923499997876	0.03060800032838871	0.07682952440948383	0.02040652614623731
0.07432445854262132	0.033232470159350366	0.07883229038739757	0.023303077324203565
0.0752925062181729	0.03591470580792012	0.08142078174237814	0.025918723933152258
0.07432559801046301	0.03650768795075399	0.08180061238044045	0.026408818382454406
0.07501983988777747	0.03757856351599953	0.08367922901678844	0.027550573211230403
0.07509238723584824	0.037976239263945596	0.085026146239498	0.02771321588413313
0.07573662692724328	0.03824709940558969	0.0866308124767899	0.027871978773711156
0.07632036598233678	0.03808107340938011	0.08812303553045477	0.027045241053644368
0.0764730367422783	0.037184288685233324	0.08967347438646114	0.025351823163152456
0.07738742150184985	0.03665133050700717	0.0921106828279501	0.024050612027445
0.07789017463340332	0.0359068950164188	0.09350769360360127	0.022558066644374767
0.0771559968101626	0.03550988187422451	0.09369968102257592	0.02162913412131348
0.07823295885563634	0.03585793443324455	0.0961155679681736	0.021427804399672918
0.07861833528910603	0.03589992549085475	0.09768948720804216	0.0208761308075827
0.07808690964595545	0.035958773722003005	0.09837966642983087	0.020113548465604564
0.07840068561008318	0.03550738245826471	0.09940339668922842	0.019238084989549764
0.07847024988730944	0.03559388667054239	0.10040158973926505	0.01880500106045672
0.08049092050139141	0.03848426567931796	0.10474175718808948	0.0207559837345063
0.07828430336998864	0.034302655677248196	0.10213575106792469	0.01618939938611472
0.07708951552124073	0.03352362358357776	0.10156356865110304	0.015420762786500251
0.07764397889612075	0.032449352961350014	0.10310970504387491	0.014024001231208352
0.07691481545298247	0.03187071705913742	0.10359285839844648	0.012954963964588612
0.07626438530850022	0.031545044805292154	0.10369104363446861	0.012510723502142324
0.07506344903921858	0.03411384263702903	0.10361807624920187	0.01470828216603907
0.07548525126344285	0.04387830377510169	0.10604107702849871	0.024888421026799817
0.0753958099183005	0.05891491357322283	0.10841757585914241	0.042937790280345355
0.0721174120551054	0.07056835652955058	0.10584788076839592	0.06210936869049608
0.07353135516044389	0.08949167480653464	0.10952497941920446	0.09799389723428266
0.07494565630005219	0.10507083104920502	0.11388451280805975	0.12805586769561927
0.07278904423824986	0.10990167412614371	0.11248201630226225	0.14092059891878447
0.06994455742581845	0.10961223583631646	0.10923374284808775	0.14430127867083112
0.07527681075811368	0.11941119389622366	0.1183260819324108	0.1607345417142964
0.07231419815713509	0.11830060838495278	0.11557013467013587	0.15721959834021143
0.07209713707811782	0.12009929955650091	0.11640263394810249	0.15903867032050625
0.07160402388598006	0.12218242003578952	0.11720187959558305	0.1601537790243816
0.07239904815622908	0.12462770922514982	0.11928451479626975	0.16504137259699678
0.0730429729917255	0.12757121780612998	0.12130019170970888	0.1687242433134886
0.07156918353885929	0.12831231406739893	0.12065316778487055	0.16783471029344116
0.07172526428711029	0.13122622553604812	0.12232649956354752	0.17087996231734764
0.07153131035943872	0.13317339144995516	0.12338197167486223	0.17264226386254697
0.06965523442351783	0.13348859199782964	0.12220990647829762	0.16989198495602426
0.06800588061273256	0.1327852365775795	0.12096964119093735	0.168089710325414
0.06755782846152487	0.13280778296753978	0.1215923181186009	0.17003371731929842
0.06388469918027742	0.1300169426738264	0.11767491479925885	0.16305287737994567
0.06379648673548913	0.12989386203741787	0.11732506441139426	0.15993955605435742
0.06891237249150373	0.13785307317389112	0.12909534543206327	0.1667134188694025
0.06841864976227217	0.14141828051485714	0.1305654584552339	0.16647077436852614
0.06722404306146085	0.1427092904621709	0.1305042988235595	0.16731107676278614
0.06624693399502259	0.14457746404149036	0.1306875180600088	0.16994982361065894
0.06608020304400303	0.14718146220318074	0.13191347617341853	0.17422110436436328
0.0648801049366942	0.1481676723724548	0.13152324586184402	0.17556538462312712
0.0649073088234765	0.15084015977707718	0.13313252381544807	0.17850560173134733
0.06455436953177805	0.15268538898491837	0.13409927291633988	0.17949886951511776
0.06355170840540429	0.15400576346424896	0.13451698933373224	0.17963418749948817
0.060131291441082216	0.15026275789072466	0.13104753615845827	0.17375296126250375
0.058726271036269366	0.14160699274269356	0.12670754451893	0.1602833869488197
0.06552547935405019	0.1509335290272611	0.1427682423370511	0.16268713339095414
0.06464826476879348	0.14701608645952888	0.14393813572843814	0.1543941341071074
0.061002461379170474	0.14831049839977864	0.14171515683049293	0.14651649423201915
0.060702179894930305	0.14899298943179898	0.14261084968009888	0.14540213477893882
0.06048085545588328	0.1502176169088478	0.14335932819254776	0.14597319254882601
0.060713141210097424	0.15346618965640424	0.1448441625502727	0.1492897877596538
0.0607500534826318	0.15655142135457428	0.1459047598881491	0.15258811873683406
0.05962242151276215	0.15844455788015066	0.1457077763298818	0.15394893967000817
0.05868310283971502	0.1593667297877593	0.14557774604200185	0.15513229547759405
0.05882866770548135	0.16116500545371895	0.146795842054511	0.15562765041744772
0.05646022969615878	0.15879475076392818	0.1441705242456461	0.14975862244321922
0.05500767887800463	0.15343138387149344	0.14203657081889776	0.1418250628370079
0.05943856706861751	0.07539166718910172	0.1464907717901255	0.03671006409182917
0.05882877745840459	0.07945724807766628	0.1476248318633075	0.04119719957721634
0.05722732904543602	0.08390600877199497	0.1478721082225862	0.042009439699687415
0.05658685013396212	0.08948615991210603	0.14859438651792403	0.04553686115844433
0.05579940611072729	0.09420267814302265	0.14902410837879912	0.04951393384431443
0.0549970039892672	0.09797279335690383	0.14903556512028387	0.053286123764601456
0.05447348411554899	0.10194631186030755	0.14939540092863324	0.05717193378710046
0.05437066740554399	0.10612981417144897	0.15045960585168033	0.06129365235336234
0.05414245881885594	0.10973508914303866	0.15081856990856743	0.06519644095194756
0.05364596595670182	0.11330616866612116	0.15135954465161616	0.06819444465981858
0.05355287732587631	0.1173672000259269	0.15247709391055794	0.07173315879997362
0.05398245936185261	0.12198999927361548	0.15484319809867494	0.07561067009963447
0.053666748774718935	0.1251189639721196	0.15575965552893362	0.07789369611150784
0.05301614944940646	0.1267559701551837	0.15539006924369256	0.07914358182556296
0.05190332584619893	0.1262869791724102	0.15383851060450968	0.07879194621654391
0.05098956024698323	0.12454666973728651	0.1517078943342201	0.07779812167989797
0.05112887959838353	0.12489399578879685	0.1531513399777899	0.07759236386610945
0.05044938138920975	0.12282793499679251	0.15275127761178114	0.07522989436933004
0.05034958726733078	0.12132200758301433	0.1532214014537039	0.07336810044566174
0.04986027292571931	0.11812630177948837	0.15208572563360392	0.07079836925326313
0.049241701870290366	0.1155538077596488	0.152113795794179	0.06814232185752114
0.04953695029094569	0.11386159638139884	0.15221624398091527	0.06675095926970012
0.049449413526669296	0.11198076368292101	0.1527528340790688	0.06440784164497033
0.050485959646881656	0.11276753891145606	0.15410274461292	0.06465130894613043
0.05222070650151888	0.047720848391077035	0.13492512948805754	0.013475874147804157
0.049788538800935304	0.04801619848081867	0.13342237535808366	0.012018252564388736
0.04656859804818578	0.04639135094803673	0.13017984079257458	0.009293725438068907
0.05164798614699081	0.05385308541687992	0.14036885711200586	0.016060871262299294
0.05400723794188769	0.058191800910362045	0.14816037967961943	0.018979852338271135
0.05205836643948575	0.05775535992805439	0.14707473909656235	0.0180909637478538
0.050667876346558054	0.057248577304486056	0.14662052427101133	0.017383919265568707
0.05000299513057067	0.05699493070918893	0.14668123327208543	0.017680341603977707
0.05079000145459047	0.05771299579629347	0.14914283630515004	0.01910417058780618
0.05155818697898156	0.05880588979469416	0.15221000439772858	0.020245966060849288
0.051071570704464136	0.059716376536133584	0.15228165721005252	0.021132656759663863
0.05018218723752629	0.060224375883440255	0.1505045289017475	0.0221565973353171
0.05019939393676721	0.061242396291971306	0.15171274638787835	0.022942646997104427
0.050333905679498595	0.062274288436980046	0.15575254077527748	0.02216190162023124
0.050940435608389054	0.06445799526490115	0.15946368728347216	0.023028594185935846
0.05091217963549496	0.06667193849573251	0.1603159777927114	0.024518070294853277
0.049233043564138566	0.06721873601723495	0.15268118816134507	0.026830101857094512
0.049186867021469925	0.06818800787373065	0.15435770598502913	0.02614777146260942
0.04860809600499808	0.06902354332391303	0.15149095773587712	0.027408705620969684
0.0484723401291471	0.07046131677085629	0.14849081626735622	0.029796251148864045
0.04841354838915203	0.07178030209904414	0.14946873068753116	0.030119546155917592
0.04708737019960549	0.0711251958657368	0.1453071769095123	0.030129483194561282
0.04642821471933951	0.07133103761929474	0.14208369297481135	0.031148452546890273
0.04625609522170722	0.07182055163429396	0.14112245188262304	0.03160301519516623
0.04583258044721177	0.07184958925659418	0.14206600277941467	0.03072823920814342
0.04594417200926255	0.07184251333803406	0.14416711134605545	0.03009844070786219
0.04626427542180211	0.0711768939324519	0.14738565534994016	0.028727443448995808
0.04640212388368466	0.06919720731332281	0.15156046041289306	0.025887824917572116
0.04653276597007037	0.06738354374491505	0.15276159077897553	0.024529352596586066
0.04538474878536715	0.06394951239928981	0.14538093345007477	0.0242378239842063
0.04389551696751737	0.0597295743201388	0.1382888821683586	0.02206697867490423
0.04398279899865747	0.059354356540017104	0.1346920940517583	0.022379483404660335
0.04344883071903795	0.057297740007345166	0.13389790153008402	0.019319737315828357
0.04315053531627854	0.05517343531442458	0.12994789544700552	0.01869191901973315
0.04296992779828223	0.05328319027050617	0.12756933101664444	0.017795129369798653
0.042787308416388545	0.05105426157616031	0.1250939929071948	0.016269899767063497
0.043944767694684125	0.05111995616369635	0.12389981169720125	0.016933856921293865
0.04294250960886933	0.048731646204590376	0.12134860161066005	0.014483416640431419
0.04210906673395546	0.04608958456384348	0.12014521331405903	0.012412712135939814
0.04302690929816842	0.045390730445989784	0.125999751383575	0.011425226167561022
0.0425656510935346	0.04569851174444377	0.12899426614659193	0.011423013236654437
0.042725934354469114	0.045734632192712364	0.13111756984955758	0.011872004084384288
0.04231169828045219	0.04582315614025191	0.12848031674687693	0.013452742766162784
0.04318565088195139	0.04206055737902705	0.13463101749437478	0.008660731889525106


==> maxvolnmf/figures/urban5_smaxvol_05_05.txt <==
0.011840884696035005	0.04446315508271312	0.029176061080100592	0.07801078167132527	0.009948403260438634
0.012653375897018171	0.044634229560356044	0.029397836970624508	0.07873100242545927	0.010616556350864228
0.014293407849766123	0.0457146999157549	0.030102474775284344	0.07930029250130999	0.013049112313981367
0.012121247273208468	0.04305932074053171	0.028611491984917903	0.07661260659390227	0.009743094711405937
0.013421858412139154	0.04407665385670155	0.029427016954892256	0.07696346184608803	0.010874694362180108
0.013859145125469942	0.044873286807091496	0.030083349832756016	0.07784679047773549	0.011608047497406595
0.014401725776650937	0.04601361545710233	0.031056365153297433	0.07936439131695266	0.01230279801623292
0.01591603311801288	0.04733949079773855	0.03207981753685784	0.07994102610412729	0.013591365173222394
0.015195924593564345	0.04714556765132693	0.032336767940435336	0.08032047501620714	0.01300842458685992
0.015826395417990677	0.047391618319493255	0.032662283072602716	0.07978530228779103	0.01331460972680468
0.016105423207284312	0.047753847873262915	0.033058582163065876	0.08004052472168637	0.013557679777257246
0.016934836248617968	0.04853404587019308	0.033722984973832165	0.08036620584825342	0.014485226095203493
0.016811421588316233	0.048476511307066934	0.03376488576685005	0.08037732453924522	0.014202504283306243
0.016891616937543163	0.04896589539815139	0.03436339289906464	0.08116703405784302	0.014250054527016762
0.016611208456660923	0.04827010458021684	0.03384553270316832	0.07989581216365031	0.013519081306707127
0.017046340613158847	0.0491069365967291	0.03450653381704268	0.0808621004519693	0.014206613101418552
0.017448821776389144	0.04927131286555094	0.03480710048442751	0.0805996767689512	0.014427912869563858
0.017996248832829336	0.04991685650810413	0.03528431455258055	0.08100347648609318	0.015057932506711858
0.01786523271010343	0.04975500827577433	0.03529712382211658	0.08048744526260285	0.014672802948071478
0.017538623595391697	0.04975581533808043	0.03552112791118059	0.08038931458478979	0.01405394015925438
0.018192194501155206	0.050553753541797655	0.03617572125844647	0.0808568083231024	0.014909108284030831
0.018891047056270732	0.05133129230556911	0.03699480308377033	0.08129066536857243	0.0155548825204113
0.018919536677861625	0.05129069643343861	0.037194252781005535	0.08076957039935163	0.01545949323457083
0.019541208544537114	0.05204508977467007	0.038091404669827425	0.08132188607472393	0.016334027311823807
0.02015407069377837	0.05235386104909991	0.0386360913375753	0.08122399562639489	0.01736351241579571
0.021765197983746334	0.05333170053313071	0.039577877394318624	0.08150885249791892	0.01965369318143545
0.022994430222904972	0.053783966513198236	0.04051404551721267	0.08171294136188777	0.021594319953014935
0.024990329821949313	0.05496294463089474	0.041794306428115574	0.08228423176128236	0.024692417538343305
0.02702773903769232	0.05647061035554782	0.04345297687451239	0.08333810645745585	0.027482996750033847
0.027479211460498098	0.05640718027154342	0.043946997080431004	0.08226367017105765	0.027998036332218174
0.028278048532651055	0.05762382799439931	0.045048671217323914	0.08300691037481632	0.029207064098285752
0.028573938237361138	0.05820948607284729	0.046073236873995636	0.08307234174866328	0.029366718290112864
0.02876744860774112	0.059106954350471363	0.04712544900908387	0.08376119508069502	0.02952120955733697
0.028631212999639957	0.05984169379076414	0.04818341962396909	0.08439096758934377	0.028610819867556425
0.027936852577687618	0.060690244316508594	0.04919599520374289	0.08453457380545462	0.026770809474000276
0.02750965286439693	0.06226883285194554	0.05059353568969928	0.08550441847181862	0.025349313023997434
0.026930419240942537	0.06303387163077112	0.05151317466995936	0.08603805976276857	0.023723658954788913
0.02664125488695476	0.0630355357745221	0.05170766223753274	0.08522233651678239	0.022714122141132383
0.026882054384923013	0.06456388019184972	0.05314049509914423	0.08637719155477722	0.022481167576514426
0.026897844016851368	0.06556714427220639	0.05406685081740371	0.08677695734210807	0.021873560006465793
0.026954041845199554	0.06606371809866393	0.05439597375185668	0.08619080356119864	0.02104598431044685
0.026602556875295946	0.06667808749228012	0.05501862779049591	0.08652095482331731	0.02009639627325489
0.02666504669863854	0.06727249961520676	0.05563305411782722	0.08658738739191943	0.019620598314621002
0.02885901188287554	0.07049949363230101	0.05776977222081962	0.0887902882716738	0.021700424183905644
0.02566635486641032	0.06825871483494045	0.056722810963788964	0.08636405464477914	0.0167932497194923
0.025078281447480366	0.06789702822946887	0.056372457290203945	0.08503696267523274	0.015967622863607128
0.024235243414728786	0.06892898142003064	0.05723012383954223	0.08561706636042403	0.014458096102278927
0.023801992360536303	0.06935466992497206	0.057375138483086424	0.08481617700049389	0.013306816650146264
0.023556428413379654	0.0693246756458271	0.05750135413365151	0.08409214488999446	0.012826687007920208
0.025542128406233683	0.06904168172523992	0.05767142116156856	0.08278361388379801	0.015183027022259855
0.03299261821754929	0.07034690317531951	0.05942941781917242	0.08321294574133341	0.02612415056553709
0.04449108706392206	0.07161323853617858	0.06121027244209458	0.08309505635168658	0.04552589676043971
0.05340588795435774	0.06914434447161028	0.060608751095482125	0.07949709251723522	0.06613549005123957
0.06774582731758601	0.07121148994046302	0.06335724859664774	0.08095581767959133	0.10468379390653892
0.07958299693602702	0.07404595638957648	0.06607842775335172	0.0824569776617678	0.1369646619585209
0.08326458107453419	0.07290641511731116	0.06555110341438038	0.08007829114189415	0.15078391524953055
0.08303543781429022	0.07040361638979684	0.06406879500331895	0.07694023042064738	0.15442774750735044
0.09042987913043396	0.0765612653510031	0.06919541401104913	0.08273958768907466	0.172041323013769
0.08964037573946762	0.07472281146379953	0.06759907035185918	0.0795003645314448	0.16828168064926774
0.09101715862109389	0.07519625754180793	0.06814417056021681	0.07925204918067012	0.17023691057299015
0.09263164465539606	0.07572681734634484	0.06857918675967688	0.07871770521017311	0.17143340720887584
0.09444947126240329	0.07679200989438975	0.07009419110020372	0.07955879635784698	0.17667325714422605
0.09669514589007441	0.07839057696427944	0.07102000712099049	0.08023475325177655	0.18062939128847733
0.09730863629873365	0.07814387411955634	0.07045502860451895	0.07862449228988705	0.1796796155449911
0.09953815317187133	0.07928254032646823	0.0713818602841386	0.07878462071530151	0.18295010891483202
0.10103566360228654	0.0800902995565623	0.07188181386038534	0.07855877175423215	0.18484268211703891
0.10134175404475283	0.07935984339567494	0.07111552673304698	0.07652825267705876	0.18189632493441574
0.10081781176308863	0.07828539503384883	0.07062761729095625	0.07471704810052944	0.17996303703695732
0.10079028471144753	0.07847620735738951	0.07122294241131039	0.07417723291388552	0.18204367013375658
0.09876303936747236	0.07589466362506074	0.06888418900477046	0.07019873248099982	0.17455175327435252
0.09868866347607301	0.07643903370523741	0.06799412442490772	0.07007135912394206	0.17124606424765765
0.10466230879639772	0.08387439198244848	0.07503826607277166	0.07557802220616305	0.1784775482294794
0.1074800822504753	0.08525268656246682	0.0754232422005304	0.07507036365227988	0.1782147509050878
0.10849883245165834	0.08520580942455871	0.07536708635729486	0.07376585284399471	0.17911678230879782
0.1099385581699369	0.08529843579136018	0.07549792059675114	0.07268832982064673	0.18195051111229602
0.11192141695892975	0.08613777750616582	0.07619052849410608	0.07248054603180262	0.18653537202459722
0.11269321715202868	0.0859235358995324	0.07592565294512457	0.07115638528270023	0.18798091318145532
0.11474362266102647	0.08714822105071661	0.07669825976601348	0.0711697711202623	0.19113462124355104
0.11616948708444295	0.08794878573867275	0.07709491273746177	0.07077255983436037	0.1922033554199066
0.1171975700175155	0.08806082885038743	0.07746196445017432	0.06966173199220137	0.19234876635211434
0.1143786210779005	0.08523192090226635	0.07592183384483633	0.06592284140740108	0.18601696013262195
0.10778258509594581	0.08356648856664996	0.07235297950006157	0.06433453015920222	0.17160644600095107
0.11483730611329988	0.0934802954223751	0.08207035818811902	0.07168704755392832	0.17409763414077548
0.11183882480615481	0.09388402003055998	0.08298834422726707	0.07071058550413803	0.16517552275625272
0.11299952978800537	0.09282806460679464	0.0811998375851472	0.06679698361198444	0.1567310994802308
0.11353940027643332	0.09360673519713131	0.08151602758686438	0.06645875108618651	0.1555383997767312
0.11448766414752275	0.09423796834249784	0.081812730071043	0.06619931961631698	0.1561539884857764
0.1169904633846669	0.09543338626039649	0.08246305386695202	0.06644468868444897	0.15971750263908444
0.1193714105959685	0.09629203232663604	0.08292317493325385	0.06648527733191306	0.16325770161577075
0.12084727690257153	0.09604097582786052	0.082910397648267	0.06524847426383755	0.16471835409097202
0.12154716254522595	0.09572001456188754	0.08306737491334175	0.06419399591044705	0.16598686510302563
0.12293989845716238	0.0966906606151607	0.08360080195971985	0.06434323356636372	0.1665166990978712
0.12118452172601835	0.09474682343057537	0.08223950478832623	0.06176606613008567	0.16021330325501484
0.11710766818669063	0.092896388800503	0.08135236042453893	0.060188941105911824	0.15167723737875397
0.057287916247382976	0.10032019164905295	0.07898863838035294	0.06492888581396433	0.03871935503395498
0.060422197432720905	0.10075403552516267	0.07990395593931211	0.06427320419034678	0.04352972057318618
0.06389669335653425	0.10140733631214668	0.07957095261566956	0.06255842454735511	0.04441772455754533
0.06821227064810705	0.10183104600967839	0.08003401008359257	0.06186540852423767	0.04821513148763991
0.0718539239489457	0.10198115065609176	0.08040932757043998	0.06101060100226984	0.05248755287513262
0.07475452607622081	0.10177982628220468	0.08063036159579728	0.06012625559395377	0.056541726738155315
0.0778107660417967	0.10192731573837274	0.08094104929886692	0.059550525064963625	0.06071879841248941
0.08102113545034739	0.10260348140569285	0.08159623443943168	0.05943077250304955	0.06514629549545266
0.08378500294661591	0.1028791766504536	0.08180529856280278	0.05917204815572346	0.06934178706359787
0.0865369665390836	0.10308002064065502	0.08226511914612412	0.05862557949305663	0.07256136895121669
0.08965146769068709	0.10376819911384312	0.08297433518393327	0.058510312162988375	0.07636236080826969
0.09319017675635974	0.1051856627864476	0.08447091162935283	0.058955173184058345	0.08052183719991071
0.09560288707363564	0.10576334265994733	0.08502027431593608	0.05860553874728846	0.0829715755150306
0.09687719016527273	0.1057170265921012	0.08463718462268754	0.05790363651849048	0.08431721747603857
0.09653028266456598	0.1047076641590517	0.08374811982957164	0.056684497843751305	0.08394584158359794
0.09520166503529823	0.10336184835198962	0.08249447101529901	0.05568408249147278	0.08288735653043587
0.09546454215750962	0.10428322887227506	0.08332485694522515	0.05582815313619543	0.08265557276090094
0.09388148448140747	0.10389059294547807	0.08318969999387289	0.05507996272658883	0.0801126196392757
0.09272466275314079	0.10424635138526456	0.08339149464829913	0.054968237228360216	0.07810655281759665
0.09027798678026518	0.10359456390875188	0.08263423480219849	0.05444059343159769	0.07534433494944848
0.08829949567479038	0.10329383916929114	0.08290550047601708	0.05375317381398407	0.0724765877067132
0.08699545314193607	0.10344455792274855	0.08287804895983376	0.05407513626394372	0.07097735933384912
0.0855686971409472	0.10371995432331683	0.0831969967223636	0.05398883774830897	0.06844708938709373
0.08620403950999626	0.10513757607903115	0.08344199217856019	0.05515510656908485	0.06870764486390582
0.03615230144521991	0.0985096845375849	0.06701177290475525	0.057089246576553385	0.0138633396040376
0.03645556645709384	0.09714681671027321	0.06640141845282352	0.05447129273499697	0.012290979813387193
0.035284946854066385	0.09436747416528585	0.06504619181028246	0.051001638933246406	0.009354417342583006
0.04088142214644831	0.10168145943962816	0.07040819124747762	0.056452924955760396	0.016604977287946927
0.04414466358453222	0.10665943269503643	0.07498854779532879	0.058943631892553805	0.019704672578726604
0.04385358688211036	0.10557514535037375	0.07463653486244272	0.0568375793751693	0.018745133184086295
0.04350287815174935	0.1050023241605996	0.07456054832642971	0.05534180163371844	0.017970656336421288
0.04330600530879474	0.10492441553152652	0.07468795596938972	0.05461823837215467	0.018284200200064642
0.043817822994267265	0.10660748925859388	0.07604657193295962	0.05545349600448104	0.019804729342017203
0.04462071541920449	0.10858966566107371	0.07782704834986763	0.05626696630988878	0.02101680050148655
0.04533192599990701	0.10861168206719046	0.07787448353697331	0.05574809956227941	0.021969302980899986
0.04573687552476104	0.10734006956167837	0.0769662507035644	0.05478752581976404	0.023077803485703836
0.0465101273786312	0.10813169791582908	0.07765573752015685	0.0547976809534768	0.023916794399714832
0.04729670784866056	0.11071106875774418	0.07996422687257906	0.054934002885932025	0.023053465343275327
0.04895657996920006	0.1131923631130782	0.08202327493459356	0.05557587773265944	0.023965404115934376
0.05065865172842365	0.11379410841847282	0.08248145355022857	0.055535456448383876	0.025565831219100017
0.05111772942887363	0.10875100766974181	0.07825319372650295	0.05371961236463474	0.028097111662913486
0.05186048405846151	0.1098623867792304	0.07918150126392368	0.05366264068006311	0.02735947566532542
0.05250692532789296	0.10803241608486623	0.07755819126740957	0.05303515620262447	0.02873643178325653
0.05361290535527194	0.10616725728011263	0.0758254596836259	0.052899912914896076	0.031326695586728355
0.05462570890885617	0.1068608394666987	0.07633012631944062	0.05284295014639339	0.03167329570066377
0.05413212945134741	0.10403170686800008	0.07409749796246748	0.05139948557444132	0.03170812844471966
0.05429693282294891	0.10205248684551839	0.07219061348350647	0.05069122983689211	0.03282567411724701
0.05467538111015779	0.10159513518513143	0.07150883398140613	0.05050832510697729	0.033326164695904964
0.05471628123791234	0.10201691514364986	0.07217872347078726	0.050044830744028226	0.03237323025750723
0.0547164748332557	0.10340565595767305	0.07332066512380281	0.050161792149757835	0.03168258447714552
0.05420375223032588	0.10567879115478303	0.07494743752729184	0.05050743500859718	0.03018689877890071
0.05267116081867295	0.10851028093996631	0.07715910838433197	0.050644297651344185	0.027105147121352865
0.05127797536563837	0.10945000287420538	0.0776647974347267	0.05078732192400139	0.025635718012689268
0.04866397192251026	0.10446990301675285	0.07364234352475876	0.049548675355842474	0.02536089154260399
0.04545245485588429	0.09956736366038924	0.06986050425261056	0.047936325969240544	0.02306363526569335
0.04519092605735744	0.09749121857741004	0.06758989901946601	0.04805979527583441	0.02342702880694889
0.043632810886720594	0.09700997714457883	0.06706485124212465	0.04748878283828388	0.02014119178124415
0.042006682523984984	0.09443512968756658	0.06484196649066544	0.04716938433438064	0.019490284944463955
0.04057155092089698	0.09298324424295476	0.0633856998588163	0.04700162966479081	0.01853721601424399
0.03886400844726013	0.09157017544635729	0.0618023936698992	0.04681581142390762	0.016915650047392414
0.0389114740809825	0.0914830726411333	0.060542275415401144	0.04809693641300385	0.017650750209186328
0.03710583875817767	0.08978933247685787	0.05908071427612675	0.04702507686191102	0.015029757337486497
0.035060411854426175	0.08873863251782428	0.05863468528046012	0.04609719354664392	0.012806766615845021
0.03445745835443137	0.09241435831323432	0.062094222478912796	0.04705140230407576	0.011699062174226522
0.03468497251136615	0.0941886268453506	0.06391934486167622	0.04654153892705495	0.011667778168846631
0.034673536785720466	0.09541887962317926	0.06528031658912255	0.046700081147436574	0.01213513994820303
0.03474399572423641	0.09361851552725108	0.06388306774119357	0.046255509736930336	0.013845139804872385
0.03178693079476309	0.09763886152923114	0.06734151861231025	0.04715142394930464	0.00865416965995098


==> maxvolnmf/figures/urban6_smaxvol_05_05.txt <==
0.05256853805874622	0.008339057124953564	0.012383904555189774	0.056525398138963845	0.02694473009688603	0.011069713888127424
0.05306957562047399	0.008905023428592448	0.01282937848294712	0.05657028923644752	0.027122493375136496	0.011972997517015548
0.05347011608012477	0.011076041629576006	0.013995417044009433	0.05757013037889474	0.02779905775525771	0.013569215895211054
0.05163936421282925	0.008149162700201044	0.01245636643106302	0.054419077127667144	0.02636858802508274	0.011392859423280673
0.05188337133883098	0.009111218255782809	0.013317299535214272	0.05540480250575722	0.027101262954459283	0.012769670185069446
0.0524820072532167	0.009773970988458485	0.013734489782589262	0.056226866312154136	0.02770679349524698	0.01314478676557239
0.05351478172591335	0.010403369918688395	0.014321662740096672	0.05745062661503924	0.02857655881753046	0.013587002621620936
0.05390559257234376	0.011485174104403213	0.015287095403454319	0.05883080861976867	0.029495287307353266	0.015228388578352679
0.05416806378839634	0.010997660726008777	0.014923462568047057	0.058426031481772486	0.029701782654943908	0.014419941548802799
0.05380827552939529	0.011231368035283308	0.015298413263825946	0.058558613324395346	0.029966288944172303	0.015131509589612123
0.053981278635927665	0.011446890507362096	0.01554188238346951	0.05889492575584515	0.030309463124881482	0.015390239890562889
0.05420598737379136	0.012249015164704072	0.016103704783179414	0.059648708243174565	0.030908575842084476	0.01625848601820771
0.054213029784243416	0.011997341976417216	0.01606616705934707	0.059559512539821786	0.030929946761245587	0.016115004612201486
0.054752286709255533	0.01203750824171275	0.01617964752357311	0.05997364525560822	0.03146378803656439	0.016185061049750434
0.053885055547003874	0.011379532562308335	0.015956393643487506	0.05918362053254346	0.030974156959539822	0.015924904823976536
0.054539549051978706	0.011993288128775023	0.016341886426474835	0.06011813994106578	0.03157330228734814	0.016328455350625395
0.05436875467764769	0.012176982698310357	0.016599509886880595	0.06016406437820454	0.03182173592215521	0.016752446825442503
0.05464357150951911	0.012730898949743	0.01703198819393309	0.06085205008842959	0.0322569394082402	0.017286057171598146
0.054291322970317746	0.012381060551926198	0.016958758864642775	0.06060498728643012	0.032243679747730056	0.017163785353518958
0.05422442469560915	0.011830996590395843	0.016827571318603247	0.06046631537354994	0.03243487379172982	0.016804889924065296
0.05454337832765624	0.012588228478539784	0.017358367982252085	0.06129906393364192	0.03301968403117946	0.017431854171777155
0.05483867609704559	0.013131902798349464	0.0178259120011188	0.06207695680957951	0.03371978286931659	0.01818570370102238
0.05448538393350062	0.013041893518589538	0.017859627246997384	0.06187572026856996	0.03387660927197142	0.018216700731747842
0.054866224117827246	0.013812520524466009	0.018307769537743795	0.06254848679003804	0.03465351553676003	0.018840641971120183
0.05480001229480849	0.014722120150634965	0.018637145304546125	0.06274202357522084	0.035107573716372166	0.019489807797632056
0.05499930016031387	0.016736952080447034	0.019585219698239387	0.06367757206264624	0.035929498473252865	0.021181876263263316
0.05514831950159798	0.018442514400839573	0.020184947232476057	0.06394186451605559	0.0366838750999935	0.02251968616062831
0.05554166604374103	0.02116439449497928	0.02128874418784946	0.06505542885685722	0.037783984771105276	0.024650931755698696
0.05627430166934515	0.023592323861180046	0.02246358650699261	0.06648786436579675	0.03920403908054621	0.02684643269827622
0.05555413862029338	0.024026665134386577	0.0226427544611197	0.06607918323116664	0.03958830953905155	0.027379740706562832
0.05605653336283773	0.025105943402713608	0.023276118295947192	0.06727492231285664	0.040596404977482944	0.028141368946780838
0.05610666237671909	0.02521784094684698	0.023506321404021487	0.0676859700719614	0.041445839262287225	0.02847545304801414
0.05659131229985672	0.02533459659482784	0.02379986142265423	0.06844852456486963	0.04237082839025656	0.028646512203243643
0.05706785216182625	0.024519384145394243	0.023994469564215463	0.0687388949498989	0.04332349456689523	0.028438883905215297
0.057160434205819254	0.022872743879518147	0.02383709767933226	0.06962771745151587	0.04419585160946568	0.02766488223015234
0.05784985054102973	0.021610239504662298	0.02412125479381861	0.07105175702526097	0.04550486747217077	0.027047184404590825
0.05824331319627507	0.02015851219317098	0.024098073587235293	0.07170051835529581	0.046300752168435225	0.02636966911821545
0.0576987945573639	0.019255372965286774	0.02409287826285636	0.07150321794325301	0.04645898062898714	0.0260206785198158
0.05851304882280674	0.01905213671412099	0.024654097006468496	0.07289718404219528	0.04777018908184555	0.026118327130491642
0.058803629690429265	0.0184935325409928	0.024915737536429908	0.07374588526476988	0.04863869755291621	0.026084902278849117
0.05841647844299034	0.017738465069479632	0.025160735856643322	0.07409602879217243	0.04897790262210693	0.02610038270343307
0.05865258865769123	0.016902466035924428	0.025227713579801546	0.07462145689632309	0.0495448364855479	0.025636321353159023
0.05871275601386799	0.016479886776852852	0.025517675800371065	0.07504240534477064	0.050106606366731865	0.02561287727829481
0.06021587752919267	0.018299021294135426	0.027417308576913234	0.0785122059250255	0.05212320877007664	0.027703609170883353
0.05856556142695796	0.013947009342023085	0.025484193501716917	0.07566579658398861	0.051127485394278846	0.02442816355723189
0.05766802931746504	0.013236949127774714	0.025314173908426104	0.07512726912002851	0.05083906181762677	0.023723008451635382
0.0580776200772099	0.011911249175168065	0.025348269202101127	0.07603754413101689	0.051655945699140414	0.022657383112590135
0.05753439789139424	0.010882268341627685	0.025457702410757854	0.07633530221009668	0.05184688650565861	0.02209280057260281
0.057036736661393646	0.010460157363129748	0.02546874570511457	0.07609793898438864	0.05195890777706102	0.0217805959102532
0.05613726578033595	0.012540314450080406	0.026459444256027836	0.07538726146932581	0.05206051992140716	0.023887061107190865
0.05643302553930051	0.022278393215670718	0.030432275171264535	0.07618483774618212	0.05349578306070152	0.031628526761726575
0.056337036157163865	0.03946284317674381	0.03590891102301206	0.07685908726151514	0.054911368172927175	0.04396152515735414
0.05385169412316458	0.05771183749875269	0.03888242659641946	0.07353960285911708	0.05406126565848509	0.054018465619299905
0.05485970402946956	0.09215996216825816	0.045578789084557855	0.07489597157880572	0.05636133238122203	0.06907056934765773
0.05587959318402252	0.12088695315568769	0.05133513020010214	0.07736625109132257	0.05870412589926802	0.08161607907971467
0.054244482007803414	0.1330875072246818	0.05233132723467073	0.07584529833154773	0.05812709452805584	0.08595875550833945
0.05210809145241758	0.13631830833613806	0.051408090110459236	0.07280977967971304	0.05672551836178151	0.08603589685751444
0.05607994044592135	0.15220122574560555	0.05692043491409383	0.07879817975337694	0.06139381427505666	0.09284380062082058
0.05386170882727246	0.14872019011016052	0.05606447779178211	0.0767190954098063	0.0599415694124165	0.09240595854653921
0.05370083937321805	0.15046547767385698	0.0570211821157277	0.07677741276198445	0.06045158658985057	0.09376247060050345
0.05332178466884081	0.15144101950671662	0.0579001008584541	0.0771241791233483	0.06084146010369751	0.09559552428014102
0.05390135328502727	0.15621636191841531	0.05926892161616817	0.07779750744090777	0.06214423077371026	0.09717353873523935
0.054376592163190275	0.15990828895325224	0.06145353882633521	0.07906333714469796	0.06310004854597975	0.09886940476673682
0.05326602023689207	0.15899117561695217	0.06187183391536245	0.0787563409730865	0.06260825588028683	0.09959160831375981
0.05336581732221195	0.16189276979172362	0.06338976842722868	0.07968319046948254	0.06345412605236199	0.1018152574513134
0.053206920257306944	0.16358651496749468	0.0645482057908491	0.08032407362488282	0.06393878848075042	0.10323403364173624
0.051795549442831816	0.16082043871825494	0.06453368556868172	0.07941138670163438	0.06325318032430244	0.10385291121682727
0.0505326069654182	0.1590366687523296	0.06390498345139144	0.07809976487790807	0.06275770359247114	0.10354945012806098
0.05017304363022281	0.16110222467565644	0.06454173082973322	0.07803265691122614	0.06323303134563454	0.10293360434464036
0.0474215747701288	0.1540472467072887	0.06240796533918601	0.0759208308677983	0.060968758491456845	0.10180022844364373
0.04734412880553389	0.15145543783250237	0.06401391504265193	0.07584500415201746	0.06060093019702767	0.10047132153353089
0.05113592043770009	0.15830234260542472	0.06988508817679756	0.08229553678987228	0.0669812080609978	0.10522754172592895
0.050768973654475746	0.15784502476563728	0.07170999186757533	0.08363696191652391	0.06739536586118564	0.108401974193521
0.04985821369639711	0.1585062133913284	0.07203975031481853	0.0835099661482721	0.06731629166782271	0.10976981938742135
0.04910657216006051	0.1610047404368401	0.07288360297363447	0.08334275486647177	0.06742583662105697	0.11127852924719706
0.048962203386207444	0.16510177434592035	0.07415273220402999	0.08395214648483236	0.06806714613812735	0.11325331810855953
0.04804872031232285	0.16637532248991546	0.07456997669172276	0.083593443935484	0.06783499932303934	0.11407994547153612
0.048045581106382115	0.16916640017537016	0.07595115731198798	0.08473789656965958	0.0685742483704095	0.11614997221977694
0.04775796685777041	0.17009258873930652	0.0769600243021473	0.08547900390688824	0.06897731972878679	0.11758688148329188
0.04697192961923137	0.17015852298375114	0.07751650527161356	0.08514398781902306	0.06931989747599004	0.1187656847858698
0.044385422133921056	0.16432376959637313	0.07496108349006773	0.08274556273527855	0.06761703835091756	0.11652772703615102
0.04332369739464921	0.15235686225626582	0.07470577747699426	0.08022250964965132	0.06515931074276664	0.10680365302658178
0.04837175542503439	0.1546737904235456	0.08085267312850683	0.08969203242582721	0.0736809206368786	0.11345092907251562
0.047692307239327894	0.14670015561863461	0.07960624436553501	0.09041907700023247	0.07432103770218881	0.11029821269027117
0.044926202272372116	0.13853689851282164	0.07910672124813502	0.08906693027725215	0.07290991074864417	0.11291636649735858
0.04468060179986239	0.13745072079287768	0.07979395220261852	0.08970880999175859	0.07329250662441869	0.11335125402880998
0.04449825425117305	0.13800879131747287	0.08056747564661948	0.09018591492819922	0.07362926327147507	0.11423233736990478
0.04466318851812937	0.14120725708317816	0.08232651801382476	0.09117728872314	0.07428925852909961	0.11665288728875071
0.04468136265419164	0.14431321283612833	0.08362338334928093	0.09210036171069198	0.0747036559344639	0.11921236115329399
0.04381297986857914	0.1455277311967049	0.08415101375515227	0.09162102993667957	0.0746577743715224	0.1209870768502833
0.04307817917405077	0.14669371900687111	0.08447755300459794	0.09103175615109406	0.07475048462415047	0.12167637441443976
0.043178807735845495	0.14720595210552503	0.08563155695946742	0.09195737110987683	0.07527740595173264	0.12292568044749501
0.04139443063654166	0.14144188331664453	0.08406700502375643	0.09000023498435625	0.07397018193422962	0.12157311393300195
0.04032205230092321	0.1338264238904467	0.08167928798944095	0.08856069472483903	0.07294455325486983	0.11739801299893213
0.04364003558831015	0.03394750288231406	0.058207538104570244	0.0988858834384066	0.07348219461585039	0.05076993425035023
0.04318445660167321	0.038075688277861	0.05929228094119273	0.0995393101837726	0.07404805785793508	0.05456644248788205
0.041960527361678136	0.03867559926689413	0.06155845897121034	0.09987827322153464	0.07384227423560621	0.05834218752968084
0.04145912230275087	0.041970362361489856	0.06379824599286543	0.10021902601418958	0.07415264680118239	0.06297411820334156
0.04084957234857556	0.04571290750597545	0.0656332838630685	0.10023679249633802	0.07436719623653672	0.06689592563976388
0.040232104822569954	0.04928755265478222	0.06700369426707171	0.09979875379987888	0.07445012936614008	0.07003395918782186
0.03982412964118311	0.0529680180426666	0.06854405490773274	0.09977119546430382	0.07465377951009748	0.07330277959160035
0.03972958179640847	0.05687604496781487	0.07031950626538243	0.10026142087551444	0.07520079466504521	0.07667336894931671
0.03954765723157018	0.06063453168376959	0.0718459824175559	0.10048631319549979	0.07534528747431998	0.07948383720911735
0.039160461697801414	0.06344402394591019	0.07318874847476244	0.10048340346430103	0.07567217533162907	0.08249476397771847
0.039070061001914735	0.06686115411799551	0.07509386595731352	0.10092603304696786	0.07627621200371201	0.08558885514950179
0.03937629371858025	0.07053185117085103	0.07711113125580023	0.10211296162762297	0.07755590171817905	0.08931170900370898
0.03911961542080106	0.07267216340066951	0.07845593803971965	0.10251878904423063	0.07803157077119986	0.0918644210701146
0.03861602426252156	0.07388893724193277	0.07924801928624652	0.10260983477786788	0.07769765704103575	0.0930879809316025
0.03778468220930728	0.07353622352904961	0.07875495713809602	0.10164353121264104	0.0768795482087061	0.0928655059489992
0.037112406293046865	0.07259819110642882	0.07768321571677918	0.10044027935601235	0.07574680404353705	0.09159987222796272
0.03720204244932069	0.0723403206356557	0.0780019818291759	0.10129851327502258	0.0765032245026967	0.09190404763226973
0.036682633667125604	0.07006371038086971	0.07721347056640908	0.1007186034365722	0.0763952110858258	0.09025293066896563
0.03659498083853602	0.06826363244214993	0.07679059705107585	0.10111124262608608	0.076616403558257	0.08900052088445279
0.036228315316382195	0.06580158850119942	0.07536873061339773	0.10070382838071615	0.07596788624628649	0.08649580557749703
0.03575208852712402	0.06325575790660466	0.07437184864139895	0.10020213317949896	0.07617837075997619	0.08439992170941701
0.03597779604216219	0.061970000483368336	0.07376740984663853	0.10056983876520398	0.07618884136260447	0.08292675559516569
0.03590914503395167	0.059673062051602666	0.07304178101582601	0.10097173955356345	0.07646620773424546	0.08149966718409975
0.036690531601901465	0.059811597262245164	0.07339816222107905	0.10322114273505431	0.07674489465332403	0.0822932501225227
0.03807028450573088	0.011451032963163235	0.04235531964319489	0.10410220674843927	0.0646479118148345	0.031011548059438752
0.03624677824697771	0.009905624192496337	0.0423332927550001	0.10227551905326009	0.0639668138860822	0.03161969990730732
0.033823994576888665	0.007236802897848671	0.04159455577031255	0.09885200289794129	0.06253996451577204	0.030487522405042544
0.037583908272293125	0.013946476350772558	0.047241484516759795	0.10594316007360359	0.0676206409343508	0.03490030729510043
0.039320227138682266	0.016686035329658472	0.050077650047656255	0.11052554921369868	0.0717556016849135	0.038047041310686376
0.03786498846435605	0.015647869011373904	0.04930923824222851	0.10931340775472337	0.07127931191413496	0.03830644601163748
0.036813370627042735	0.014826628376794583	0.048815265834173165	0.10858855900882818	0.07112269306763555	0.03827819181889434
0.03630228339891528	0.015080375785079494	0.04867992837376396	0.10839326194145428	0.07122847152434772	0.03811107581155366
0.03687585549854082	0.016469497506576475	0.04947827375159496	0.10995659873434144	0.07251876744563189	0.038405044571357655
0.03743031353300752	0.01755956492198821	0.05050483750152237	0.1118389233674667	0.07412460849112867	0.03903222453054394
0.03706390325108445	0.018339736143539558	0.0507657070399585	0.1119106465341634	0.07411148891326393	0.039939250488627426
0.036408482086026005	0.019300789942120578	0.05061298113925107	0.11065820135911192	0.0731937431715728	0.04053186252917694
0.03640198049624434	0.02004562089202918	0.051318469029402444	0.11132185512003723	0.07383098515259909	0.041228382842821445
0.036445643558004066	0.01922435106279367	0.052562900440064196	0.1135708649208644	0.07598081445829503	0.041838429529360524
0.03685530787079771	0.020035511081455116	0.05427220743248853	0.11582946713996352	0.07789886418715632	0.04326750223068464
0.036820555018920315	0.021446635040003395	0.05534814045061941	0.11637913807718404	0.07829668382201031	0.04499779725717908
0.03563042509996323	0.02373711529799598	0.05410789398902469	0.11164927513225957	0.0742801138512955	0.04593267205268943
0.03555167742565288	0.02307790400214758	0.054935205781936974	0.11257564467519118	0.07518065570709692	0.046532116977623265
0.035138984842756314	0.024343890610107683	0.054641491161347776	0.11100304699045577	0.07365559157213311	0.0473455437757519
0.03507851863765067	0.026677721167925227	0.05442500615069837	0.10957859188485228	0.0719963603683779	0.04872931284968521
0.035014066457593224	0.026955219746357166	0.05497120655042998	0.11039705242253825	0.07246920066263432	0.04981033505122114
0.03404671880785872	0.027044365513943083	0.05383295648361373	0.10770600499844261	0.07038458471082647	0.04949261807704586
0.033566214027965474	0.028075355989667587	0.05323508564874916	0.10609981063052394	0.06862522961000217	0.04982545563559143
0.033435188216164397	0.02855625627003557	0.05332550655728439	0.10579564534285955	0.06804517920503547	0.050180967626733713
0.033103422591097276	0.027678477137881612	0.053787493332212596	0.10576320201162144	0.06862770789034851	0.050123309430634394
0.033156675504456605	0.027041731440976217	0.05443186722621989	0.10685695079078887	0.06972155983161477	0.04993178933596437
0.03334598687475897	0.025666181897231258	0.05489397555534854	0.10897669363263941	0.0713415536099894	0.04921248468872639
0.03337684891914149	0.0228843767189499	0.0550372572880625	0.11152078271883549	0.0735387893477256	0.047342708699159256
0.03343966920429581	0.021553411178879836	0.05463904162834846	0.11248739021866959	0.07409223663814074	0.045826752993026854
0.032646426417880944	0.02136052745176145	0.05198222554489807	0.10772906448074268	0.07028781519075343	0.04349466758441831
0.031575874651227916	0.019387565446396787	0.049216856804956736	0.10279295174573495	0.06674812126179124	0.04040921918840064
0.03166563648222554	0.019726086087576103	0.04849411711729974	0.10115307832601081	0.06467260631347563	0.04031830128147343
0.03122860699009485	0.01680156554724213	0.047818822920110554	0.10060432757290268	0.06425729404226979	0.03862376063796665
0.031027145510333982	0.016291285218915198	0.04635854595872835	0.09828308962982676	0.062185988552213946	0.03702995861696167
0.030908280358198238	0.015426046740791542	0.0450363987490532	0.09717230665942066	0.06086630456615655	0.035768302225251146
0.030776368728673304	0.014020915798439332	0.0437214384672328	0.09609468311614534	0.059492402215609676	0.03406055618320135
0.031648141394128845	0.014736374724273072	0.04348500319739465	0.09679900783445301	0.05850498863748665	0.03409528688980163
0.03090249440360785	0.012365663002229516	0.042003940661597516	0.09522918552312258	0.05718814477946932	0.032446788298435364
0.03027879952616872	0.010430429153348086	0.040617932981951876	0.09408743753682597	0.05677335758948414	0.03033824938655255
0.030944391277696985	0.009475608815824954	0.0409575084611691	0.09762361738629148	0.060031416669821584	0.029432132937197066
0.03060190386865571	0.00931328978505842	0.040824854240874196	0.09949735713827013	0.061687946200685455	0.029989122253192876
0.030732361790639283	0.009718584970362817	0.040764618510279904	0.10087056327972853	0.06290104520202494	0.030002181740451512
0.03047668576145379	0.011255380485679114	0.040011294917517766	0.09939640341071315	0.06152606200275353	0.03032903923824689
0.031021914610290316	0.006706705787644713	0.03971073962059788	0.10301314471638745	0.06496089771525221	0.026675014739030077


==> minvolnmc/data/archive/mean_angle_MF.txt <==
{6.42,	4.8,	14.71,	6.08,	37.78,	52.22,	73.94,	86.76,	87.68,	87.72,	87.95},
{2.77,	2.37,	10.51,	13.03,	25.34,	18.92,	45.83,	67.46,	86.45,	87.03,	88.14},
{1.96,	2.62,	0.75,	5.39,	9.11,	14.74,	24.45,	47.18,	76.01,	83.75,	86.95},
{2.64,	0.43,	5.42,	1.48,	8.02,	14.88,	20.93,	34.37,	40.64,	68.43,	79.75},
{0.17,	0.0,	0.7,	1.35,	5.48,	5.45,	5.2,	16.39,	30.01,	41.33,	72.82},
{0.0,	0.05,	0.04,	0.0,	0.04,	1.51,	2.35,	6.24,	5.86,	19.52,	53.71},


==> minvolnmc/data/archive/mean_angle_Minvol.txt <==
{6.26,	1.7,	3.01,	3.49,	6.57,	8.68,	15.96,	58.1,	85.31,	87.55,	87.82},
{2.71,	2.26,	6.19,	3.7,	8.39,	5.82,	11.48,	17.18,	50.63,	83.31,	86.51},
{1.99,	2.77,	0.9,	2.11,	7.2,	8.07,	9.38,	7.99,	16.12,	46.19,	83.96},
{2.63,	0.51,	4.87,	1.33,	7.1,	8.08,	9.98,	9.15,	9.88,	19.21,	51.79},
{0.2,	0.06,	0.75,	1.24,	1.92,	4.96,	5.38,	10.72,	14.95,	14.4,	32.07},
{0.02,	0.08,	0.08,	0.04,	0.07,	1.79,	2.36,	2.13,	5.17,	11.83,	21.34},


==> minvolnmc/data/archive/mean_angle_NMF.txt <==
{6.81,	4.06,	12.35,	7.02,	27.88,	35.61,	69.49,	84.46,	87.44,	88.01,	88.13},
{2.88,	2.54,	10.25,	13.47,	25.41,	19.46,	36.97,	58.98,	85.66,	86.94,	87.46},
{2.08,	2.78,	0.87,	3.13,	9.24,	15.41,	21.56,	42.3,	69.63,	79.51,	86.15},
{2.71,	0.55,	5.32,	1.56,	7.86,	14.11,	19.54,	35.98,	40.46,	59.6,	78.5},
{0.21,	0.06,	0.75,	1.4,	5.68,	4.86,	5.29,	15.24,	30.07,	40.81,	69.93},
{0.02,	0.08,	0.07,	0.04,	0.07,	1.55,	2.39,	2.32,	6.06,	17.12,	48.55},


==> minvolnmc/data/archive/mean_angle_auto_Minvol.txt <==
{6.46,	1.66,	2.99,	3.28,	8.87,	12.52,	13.82,	28.64,	52.95,	79.5,	86.46},
{2.84,	2.39,	6.76,	3.89,	8.64,	4.89,	8.11,	11.14,	28.62,	46.7,	76.33},
{2.03,	2.84,	0.93,	2.16,	7.56,	6.2,	5.61,	7.7,	15.18,	23.78,	46.43},
{2.66,	0.51,	5.01,	1.34,	7.39,	7.25,	5.69,	8.53,	5.95,	11.78,	15.18},
{0.2,	0.06,	0.75,	1.26,	1.94,	5.01,	5.52,	7.97,	9.82,	11.53,	16.12},
{0.02,	0.08,	0.08,	0.04,	0.07,	1.8,	2.37,	2.1,	2.81,	12.06,	10.94},


==> minvolnmc/data/archive/mean_angle_auto_Minvol_penFro.txt <==
{1.87,	4.1,	2.91,	5.74,	5.0,	6.97,	9.96,	11.29,	27.54,	56.59,	84.65},
{0.78,	2.83,	0.75,	2.88,	3.65,	5.15,	7.42,	10.43,	12.26,	28.19,	67.42},
{0.9,	1.06,	5.0,	4.88,	4.93,	7.08,	5.67,	7.89,	12.61,	15.44,	25.76},
{0.09,	2.84,	0.48,	2.23,	2.45,	6.48,	8.0,	5.61,	6.0,	9.67,	11.37},
{0.49,	0.05,	0.28,	1.16,	0.8,	3.88,	6.71,	8.73,	9.91,	11.2,	9.31},
{0.04,	0.62,	0.16,	0.88,	4.26,	1.78,	1.92,	7.83,	7.46,	8.0,	15.59},


==> minvolnmc/data/archive/mean_rmse_MF.txt <==
{0.02,	0.01,	0.07,	0.02,	0.25,	0.45,	0.64,	1.04,	1.11,	1.2,	1.15},
{0.01,	0.01,	0.04,	0.08,	0.13,	0.17,	0.38,	0.64,	1.13,	1.21,	1.23},
{0.01,	0.01,	0.0,	0.03,	0.03,	0.13,	0.22,	0.4,	0.81,	1.03,	1.28},
{0.01,	0.0,	0.02,	0.01,	0.03,	0.09,	0.19,	0.32,	0.42,	0.79,	1.1},
{0.0,	0.0,	0.0,	0.01,	0.13,	0.03,	0.02,	0.14,	0.28,	0.42,	1.0},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.02,	0.09,	0.07,	0.25,	0.72},


==> minvolnmc/data/archive/mean_rmse_Minvol.txt <==
{0.02,	0.01,	0.01,	0.01,	0.02,	0.04,	0.07,	0.3,	0.57,	0.69,	0.77},
{0.01,	0.01,	0.02,	0.01,	0.03,	0.03,	0.04,	0.08,	0.26,	0.56,	0.71},
{0.01,	0.01,	0.0,	0.01,	0.02,	0.03,	0.04,	0.03,	0.08,	0.24,	0.61},
{0.01,	0.0,	0.02,	0.01,	0.03,	0.03,	0.04,	0.04,	0.04,	0.1,	0.32},
{0.0,	0.0,	0.0,	0.0,	0.01,	0.03,	0.02,	0.05,	0.1,	0.08,	0.17},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.02,	0.01,	0.03,	0.06,	0.15},


==> minvolnmc/data/archive/mean_rmse_NMF.txt <==
{0.02,	0.01,	0.05,	0.02,	0.13,	0.18,	0.41,	0.69,	0.84,	0.97,	1.03},
{0.01,	0.01,	0.04,	0.08,	0.12,	0.08,	0.21,	0.41,	0.82,	0.89,	0.97},
{0.01,	0.01,	0.0,	0.01,	0.03,	0.08,	0.14,	0.25,	0.52,	0.69,	0.96},
{0.01,	0.0,	0.02,	0.01,	0.03,	0.06,	0.1,	0.23,	0.31,	0.51,	0.81},
{0.0,	0.0,	0.0,	0.01,	0.06,	0.02,	0.02,	0.08,	0.24,	0.33,	0.68},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.02,	0.01,	0.07,	0.14,	0.51},


==> minvolnmc/data/archive/mean_rmse_auto_Minvol.txt <==
{0.02,	0.01,	0.01,	0.01,	0.03,	0.05,	0.06,	0.12,	0.22,	0.4,	0.52},
{0.01,	0.01,	0.02,	0.01,	0.03,	0.02,	0.04,	0.06,	0.12,	0.21,	0.39},
{0.01,	0.01,	0.0,	0.01,	0.02,	0.02,	0.02,	0.03,	0.08,	0.11,	0.23},
{0.01,	0.0,	0.02,	0.01,	0.03,	0.03,	0.03,	0.04,	0.03,	0.07,	0.1},
{0.0,	0.0,	0.0,	0.0,	0.01,	0.03,	0.02,	0.04,	0.05,	0.07,	0.09},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.02,	0.01,	0.01,	0.06,	0.07},


==> minvolnmc/data/archive/mean_rmse_auto_Minvol_penFro.txt <==
{0.01,	0.01,	0.01,	0.02,	0.02,	0.03,	0.05,	0.05,	0.11,	0.26,	0.46},
{0.0,	0.01,	0.0,	0.01,	0.01,	0.02,	0.03,	0.05,	0.06,	0.13,	0.32},
{0.0,	0.0,	0.02,	0.02,	0.02,	0.03,	0.02,	0.03,	0.06,	0.08,	0.12},
{0.0,	0.02,	0.0,	0.01,	0.01,	0.03,	0.03,	0.02,	0.03,	0.05,	0.07},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.02,	0.03,	0.04,	0.05,	0.05,	0.05},
{0.0,	0.0,	0.0,	0.0,	0.02,	0.01,	0.01,	0.05,	0.03,	0.05,	0.09},


==> minvolnmc/data/archive/noisy_mean_rmse_MF.txt <==
{1.52,	1.65,	1.82,	1.9,	2.07,	2.24,	2.26,	2.4,	2.47,	2.41,	2.25},
{1.28,	1.35,	1.54,	1.63,	1.76,	1.81,	1.98,	2.1,	2.09,	2.1,	1.98},
{0.85,	1.01,	1.17,	1.31,	1.44,	1.61,	1.68,	1.74,	1.8,	1.76,	1.66},
{0.42,	0.5,	0.66,	0.83,	1.01,	1.25,	1.37,	1.48,	1.53,	1.53,	1.42},
{0.17,	0.22,	0.26,	0.34,	0.41,	0.66,	0.97,	1.23,	1.24,	1.27,	1.22},
{0.01,	0.04,	0.09,	0.14,	0.27,	0.39,	0.77,	0.99,	1.17,	1.24,	1.17},


==> minvolnmc/data/archive/noisy_mean_rmse_Minvol.txt <==
{0.8,	0.83,	0.86,	0.89,	0.93,	0.98,	1.02,	1.08,	1.14,	1.23,	1.33},
{0.64,	0.68,	0.72,	0.75,	0.8,	0.83,	0.89,	0.93,	0.99,	1.07,	1.16},
{0.42,	0.47,	0.5,	0.55,	0.63,	0.7,	0.74,	0.81,	0.87,	0.93,	1.0},
{0.27,	0.28,	0.29,	0.3,	0.35,	0.47,	0.59,	0.66,	0.75,	0.8,	0.88},
{0.14,	0.14,	0.15,	0.15,	0.15,	0.16,	0.26,	0.46,	0.62,	0.72,	0.79},
{0.01,	0.01,	0.01,	0.02,	0.03,	0.06,	0.06,	0.3,	0.56,	0.66,	0.77},


==> minvolnmc/data/archive/noisy_mean_rmse_NMF.txt <==
{0.93,	1.0,	1.03,	1.08,	1.16,	1.3,	1.31,	1.45,	1.53,	1.62,	1.78},
{0.77,	0.82,	0.86,	0.91,	0.99,	1.04,	1.16,	1.2,	1.31,	1.39,	1.47},
{0.53,	0.6,	0.67,	0.73,	0.81,	0.89,	0.93,	1.05,	1.15,	1.21,	1.27},
{0.3,	0.34,	0.37,	0.44,	0.58,	0.69,	0.79,	0.86,	0.96,	1.04,	1.09},
{0.16,	0.16,	0.19,	0.21,	0.26,	0.4,	0.55,	0.71,	0.82,	0.93,	0.99},
{0.01,	0.01,	0.04,	0.05,	0.07,	0.21,	0.5,	0.71,	0.85,	0.95,	1.03},


==> minvolnmc/data/archive/noisy_mean_rmse_auto_Minvol.txt <==
{0.66,	0.67,	0.67,	0.68,	0.69,	0.7,	0.71,	0.74,	0.76,	0.8,	0.87},
{0.57,	0.57,	0.58,	0.59,	0.6,	0.62,	0.63,	0.65,	0.67,	0.72,	0.79},
{0.46,	0.47,	0.47,	0.49,	0.49,	0.51,	0.54,	0.56,	0.6,	0.64,	0.7},
{0.33,	0.33,	0.34,	0.35,	0.36,	0.38,	0.4,	0.43,	0.5,	0.55,	0.63},
{0.15,	0.15,	0.15,	0.16,	0.17,	0.18,	0.2,	0.25,	0.34,	0.46,	0.56},
{0.01,	0.01,	0.01,	0.02,	0.02,	0.05,	0.06,	0.12,	0.21,	0.32,	0.5},


==> minvolnmc/data/archive/noisy_mean_rmse_auto_Minvol_penFro.txt <==
{0.73,	0.71,	0.7,	0.69,	0.68,	0.67,	0.67,	0.67,	0.67,	0.67,	0.67},
{0.61,	0.6,	0.6,	0.59,	0.59,	0.59,	0.59,	0.59,	0.59,	0.59,	0.59},
{0.52,	0.52,	0.52,	0.52,	0.52,	0.52,	0.52,	0.52,	0.52,	0.52,	0.51},
{0.45,	0.46,	0.46,	0.46,	0.46,	0.46,	0.46,	0.46,	0.46,	0.43,	0.44},
{0.27,	0.26,	0.29,	0.35,	0.4,	0.41,	0.42,	0.41,	0.34,	0.27,	0.35},
{0.0,	0.0,	0.01,	0.02,	0.08,	0.16,	0.28,	0.32,	0.22,	0.15,	0.29},


==> minvolnmc/data/mean_angle_MF.txt <==
{6.42,	4.8,	14.71,	6.08,	37.78,	52.22,	73.94,	86.76,	87.68,	87.72,	87.95},
{2.77,	2.37,	10.51,	13.03,	25.34,	18.92,	45.83,	67.46,	86.45,	87.03,	88.14},
{1.96,	2.62,	0.75,	5.39,	9.11,	14.74,	24.45,	47.18,	76.01,	83.75,	86.95},
{2.64,	0.43,	5.42,	1.48,	8.02,	14.88,	20.93,	34.37,	40.64,	68.43,	79.75},
{0.17,	0.0,	0.7,	1.35,	5.48,	5.45,	5.2,	16.39,	30.01,	41.33,	72.82},
{0.0,	0.05,	0.04,	0.0,	0.04,	1.51,	2.35,	6.24,	5.86,	19.52,	53.71},


==> minvolnmc/data/mean_angle_Minvol.txt <==
{3.03,	1.84,	6.29,	8.45,	7.12,	9.43,	26.18,	62.3,	85.61,	87.16,	87.6},
{0.64,	0.64,	4.28,	4.99,	5.38,	8.21,	6.67,	14.36,	43.21,	83.29,	86.09},
{4.87,	0.13,	1.27,	3.97,	5.81,	7.12,	7.71,	14.88,	14.75,	59.09,	84.75},
{1.99,	0.12,	2.92,	5.02,	1.99,	8.34,	13.26,	13.92,	10.13,	22.42,	50.66},
{0.06,	0.1,	0.08,	0.3,	1.0,	1.61,	7.86,	7.1,	11.86,	11.41,	22.44},
{0.02,	0.03,	0.14,	0.16,	0.54,	0.12,	1.16,	2.59,	6.91,	16.34,	19.62},


==> minvolnmc/data/mean_angle_NMF.txt <==
{3.72,	3.39,	13.38,	21.19,	17.12,	47.36,	73.79,	82.3,	88.04,	87.85,	88.32},
{0.61,	0.58,	5.96,	7.23,	10.59,	26.06,	43.33,	75.11,	81.4,	86.87,	86.99},
{5.59,	0.13,	2.35,	4.84,	10.25,	12.89,	25.44,	48.29,	72.55,	82.23,	86.04},
{2.13,	0.12,	2.95,	7.3,	2.07,	13.55,	21.33,	23.52,	51.78,	59.51,	78.28},
{0.06,	0.1,	0.07,	0.33,	0.79,	1.64,	11.79,	14.41,	20.4,	35.5,	64.36},
{0.02,	0.03,	0.14,	0.16,	0.51,	0.1,	1.08,	2.61,	10.6,	29.15,	42.68},


==> minvolnmc/data/mean_angle_auto_Minvol.txt <==
{3.14,	2.0,	7.09,	7.74,	5.57,	9.46,	21.24,	33.87,	43.26,	75.05,	86.51},
{0.67,	0.62,	4.56,	5.46,	5.51,	5.29,	10.07,	10.44,	24.78,	47.33,	81.1},
{2.76,	0.14,	1.4,	4.11,	6.3,	7.3,	7.95,	8.0,	12.49,	23.42,	42.55},
{2.0,	0.12,	2.95,	5.24,	2.01,	8.97,	8.5,	12.44,	7.26,	10.25,	20.3},
{0.06,	0.1,	0.08,	0.3,	0.99,	1.61,	7.98,	7.34,	11.47,	11.41,	12.35},
{0.02,	0.03,	0.14,	0.16,	0.54,	0.12,	1.17,	2.6,	7.2,	6.21,	12.97},


==> minvolnmc/data/mean_angle_auto_Minvol_penFro.txt <==
{1.68,	7.62,	2.99,	2.98,	6.2,	17.11,	14.19,	22.53,	49.07,	60.15,	85.04},
{3.04,	3.93,	2.0,	7.3,	11.42,	5.38,	16.85,	15.89,	28.71,	40.11,	56.68},
{0.14,	0.7,	3.25,	2.99,	4.52,	7.11,	9.35,	8.65,	16.12,	19.26,	31.23},
{2.31,	0.16,	1.15,	2.57,	1.3,	3.79,	7.02,	7.16,	6.56,	11.4,	20.9},
{0.05,	0.05,	0.39,	1.74,	1.29,	0.98,	3.18,	6.03,	8.02,	11.44,	11.76},
{0.04,	0.03,	0.03,	1.37,	0.05,	1.32,	0.48,	2.68,	5.9,	11.15,	6.76},


==> minvolnmc/data/mean_rmse_MF.txt <==
{0.02,	0.01,	0.07,	0.02,	0.25,	0.45,	0.64,	1.04,	1.11,	1.2,	1.15},
{0.01,	0.01,	0.04,	0.08,	0.13,	0.17,	0.38,	0.64,	1.13,	1.21,	1.23},
{0.01,	0.01,	0.0,	0.03,	0.03,	0.13,	0.22,	0.4,	0.81,	1.03,	1.28},
{0.01,	0.0,	0.02,	0.01,	0.03,	0.09,	0.19,	0.32,	0.42,	0.79,	1.1},
{0.0,	0.0,	0.0,	0.01,	0.13,	0.03,	0.02,	0.14,	0.28,	0.42,	1.0},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.02,	0.09,	0.07,	0.25,	0.72},


==> minvolnmc/data/mean_rmse_Minvol.txt <==
{0.01,	0.01,	0.02,	0.03,	0.02,	0.04,	0.12,	0.35,	0.58,	0.69,	0.76},
{0.0,	0.0,	0.01,	0.02,	0.02,	0.03,	0.03,	0.06,	0.24,	0.57,	0.71},
{0.02,	0.0,	0.0,	0.02,	0.02,	0.03,	0.03,	0.07,	0.07,	0.33,	0.6},
{0.01,	0.0,	0.02,	0.02,	0.01,	0.04,	0.05,	0.06,	0.05,	0.11,	0.33},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.04,	0.03,	0.05,	0.06,	0.13},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.01,	0.04,	0.09,	0.12},


==> minvolnmc/data/mean_rmse_NMF.txt <==
{0.01,	0.01,	0.05,	0.1,	0.09,	0.3,	0.49,	0.69,	0.87,	0.95,	1.01},
{0.0,	0.0,	0.02,	0.02,	0.04,	0.12,	0.27,	0.54,	0.71,	0.89,	0.99},
{0.04,	0.0,	0.01,	0.02,	0.05,	0.06,	0.12,	0.38,	0.52,	0.75,	0.94},
{0.01,	0.0,	0.02,	0.03,	0.01,	0.08,	0.17,	0.12,	0.34,	0.46,	0.81},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.09,	0.08,	0.12,	0.24,	0.62},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.01,	0.06,	0.26,	0.39},


==> minvolnmc/data/mean_rmse_auto_Minvol.txt <==
{0.01,	0.01,	0.02,	0.02,	0.02,	0.04,	0.09,	0.12,	0.19,	0.37,	0.52},
{0.0,	0.0,	0.01,	0.02,	0.02,	0.02,	0.04,	0.05,	0.11,	0.22,	0.42},
{0.01,	0.0,	0.01,	0.02,	0.02,	0.03,	0.03,	0.04,	0.07,	0.11,	0.21},
{0.01,	0.0,	0.02,	0.02,	0.01,	0.04,	0.03,	0.05,	0.03,	0.06,	0.12},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.04,	0.03,	0.05,	0.06,	0.08},
{0.0,	0.0,	0.0,	0.0,	0.0,	0.0,	0.01,	0.01,	0.04,	0.03,	0.08},


==> minvolnmc/data/mean_rmse_auto_Minvol_penFro.txt <==
{0.01,	0.03,	0.01,	0.01,	0.02,	0.07,	0.09,	0.11,	0.18,	0.24,	0.41},
{0.01,	0.01,	0.01,	0.03,	0.05,	0.02,	0.06,	0.09,	0.14,	0.18,	0.27},
{0.0,	0.0,	0.01,	0.01,	0.02,	0.03,	0.03,	0.05,	0.1,	0.12,	0.17},
{0.01,	0.0,	0.0,	0.01,	0.0,	0.01,	0.03,	0.03,	0.04,	0.08,	0.13},
{0.0,	0.0,	0.0,	0.01,	0.01,	0.0,	0.01,	0.03,	0.04,	0.06,	0.08},
{0.0,	0.0,	0.0,	0.01,	0.0,	0.01,	0.0,	0.01,	0.03,	0.06,	0.04},


==> minvolnmc/data/noisy_mean_rmse_MF.txt <==
{1.52,	1.65,	1.82,	1.9,	2.07,	2.24,	2.26,	2.4,	2.47,	2.41,	2.25},
{1.28,	1.35,	1.54,	1.63,	1.76,	1.81,	1.98,	2.1,	2.09,	2.1,	1.98},
{0.85,	1.01,	1.17,	1.31,	1.44,	1.61,	1.68,	1.74,	1.8,	1.76,	1.66},
{0.42,	0.5,	0.66,	0.83,	1.01,	1.25,	1.37,	1.48,	1.53,	1.53,	1.42},
{0.17,	0.22,	0.26,	0.34,	0.41,	0.66,	0.97,	1.23,	1.24,	1.27,	1.22},
{0.01,	0.04,	0.09,	0.14,	0.27,	0.39,	0.77,	0.99,	1.17,	1.24,	1.17},


==> minvolnmc/data/noisy_mean_rmse_Minvol.txt <==
{0.8,	0.83,	0.86,	0.89,	0.93,	0.98,	1.02,	1.08,	1.14,	1.23,	1.33},
{0.64,	0.68,	0.72,	0.75,	0.8,	0.83,	0.89,	0.93,	0.99,	1.07,	1.16},
{0.42,	0.47,	0.5,	0.55,	0.63,	0.7,	0.74,	0.81,	0.87,	0.93,	1.0},
{0.27,	0.28,	0.29,	0.3,	0.35,	0.47,	0.59,	0.66,	0.75,	0.8,	0.88},
{0.14,	0.14,	0.15,	0.15,	0.15,	0.16,	0.26,	0.46,	0.62,	0.72,	0.79},
{0.01,	0.01,	0.01,	0.02,	0.03,	0.06,	0.06,	0.3,	0.56,	0.66,	0.77},


==> minvolnmc/data/noisy_mean_rmse_NMF.txt <==
{0.93,	1.0,	1.03,	1.08,	1.16,	1.3,	1.31,	1.45,	1.53,	1.62,	1.78},
{0.77,	0.82,	0.86,	0.91,	0.99,	1.04,	1.16,	1.2,	1.31,	1.39,	1.47},
{0.53,	0.6,	0.67,	0.73,	0.81,	0.89,	0.93,	1.05,	1.15,	1.21,	1.27},
{0.3,	0.34,	0.37,	0.44,	0.58,	0.69,	0.79,	0.86,	0.96,	1.04,	1.09},
{0.16,	0.16,	0.19,	0.21,	0.26,	0.4,	0.55,	0.71,	0.82,	0.93,	0.99},
{0.01,	0.01,	0.04,	0.05,	0.07,	0.21,	0.5,	0.71,	0.85,	0.95,	1.03},


==> minvolnmc/data/noisy_mean_rmse_auto_Minvol.txt <==
{0.66,	0.67,	0.67,	0.68,	0.69,	0.7,	0.71,	0.74,	0.76,	0.8,	0.87},
{0.57,	0.57,	0.58,	0.59,	0.6,	0.62,	0.63,	0.65,	0.67,	0.72,	0.79},
{0.46,	0.47,	0.47,	0.49,	0.49,	0.51,	0.54,	0.56,	0.6,	0.64,	0.7},
{0.33,	0.33,	0.34,	0.35,	0.36,	0.38,	0.4,	0.43,	0.5,	0.55,	0.63},
{0.15,	0.15,	0.15,	0.16,	0.17,	0.18,	0.2,	0.25,	0.34,	0.46,	0.56},
{0.01,	0.01,	0.01,	0.02,	0.02,	0.05,	0.06,	0.12,	0.21,	0.32,	0.5},


==> minvolnmc/data/noisy_mean_rmse_auto_Minvol_penFro.txt <==
{0.69,	0.68,	0.67,	0.67,	0.67,	0.66,	0.66,	0.66,	0.67,	0.67,	0.68},
{0.59,	0.59,	0.59,	0.59,	0.59,	0.58,	0.58,	0.58,	0.59,	0.58,	0.63},
{0.51,	0.51,	0.51,	0.51,	0.51,	0.51,	0.51,	0.51,	0.49,	0.51,	0.57},
{0.45,	0.45,	0.45,	0.45,	0.45,	0.44,	0.42,	0.39,	0.39,	0.43,	0.51},
{0.17,	0.17,	0.17,	0.19,	0.2,	0.23,	0.23,	0.25,	0.27,	0.34,	0.44},
{0.0,	0.01,	0.01,	0.02,	0.02,	0.07,	0.12,	0.14,	0.15,	0.27,	0.41},


==> randspa/xp/res_nbrun1.txt <==
6.315143734590175	6.3036506115497755	6.3010627046994925	6.491386332086011	6.491386332086011	6.491386332086011
6.357522491054081	6.470950067276464	5.99490582368223	6.204284267701115	6.441421166788464	6.491386332086011
6.277365563109625	6.659504190453577	6.342276749242116	6.44013444082385	6.491386332086011	6.491386332086011
6.488526910026677	6.315143734590175	6.315143734590175	6.4478310337161835	6.44013444082385	6.462639520186558
6.313360057728748	6.305064190560492	6.491386332086011	6.342276749242116	6.462639520186558	6.491386332086011
6.153100847023242	6.403169146762464	4.102916740343194	6.315143734590175	6.315143734590175	6.441421166788464
3.6674392414012997	6.273028575379211	6.305064190560492	6.471688768772585	6.44013444082385	6.491386332086011
6.548337198890643	3.8072789018931354	6.491386332086011	6.581216915436807	6.5495180321389235	6.491386332086011
4.733616502351434	6.327444430154882	6.315143734590175	6.3010627046994925	6.3314124523793796	6.441421166788464
5.892971069148765	6.088278255699981	6.387998623417808	6.204284267701115	6.273028575379211	6.441421166788464
6.491386332086011	6.44013444082385	6.44013444082385	6.482672422593695	6.5495180321389235	6.491386332086011
6.605088775723793	6.313360057728748	6.516328810190577	6.342276749242116	6.491386332086011	6.491386332086011
6.273028575379211	6.305064190560492	6.305064190560492	6.491386332086011	6.215159619849217	6.491386332086011
4.106611589556717	6.491386332086011	6.462639520186558	6.441421166788464	6.491386332086011	6.441421166788464
6.548337198890643	6.273028575379211	6.334065189882959	6.5495180321389235	6.44013444082385	6.491386332086011
6.273028575379211	6.328793802351747	6.284779552517705	6.204284267701115	6.44013444082385	6.491386332086011
3.9603972428965557	6.458730234713019	6.441421166788464	6.491386332086011	6.491386332086011	6.327444430154882
6.315143734590175	6.313360057728748	6.319106070933134	6.44013444082385	6.491386332086011	6.491386332086011
6.3876496802170974	6.315143734590175	6.23320751231329	6.491386332086011	6.204284267701115	6.491386332086011
6.35597585225952	6.173442007059041	6.3314124523793796	6.491386332086011	6.491386332086011	6.491386332086011


==> randspa/xp/res_nbrun10.txt <==
3.6785343847268552	3.9753326563634492	3.5751019438418385	5.994444748369535	6.305064190560492	6.204284267701115
3.599469375355202	3.677964960361106	3.551280795791504	6.239742404382411	6.313360057728748	6.342276749242116
5.953068419520242	3.5751019438418385	3.9768667682301224	5.899254042992606	6.313360057728748	6.462639520186558
3.545049718821275	3.545049718821275	4.103819191102483	6.0182926402371955	6.204284267701115	6.327444430154882
3.8527721130469486	3.5751019438418385	3.9948864882862143	6.204284267701115	6.315143734590175	6.44013444082385
3.797436112350236	3.9667946403390304	3.970587448311732	3.970587448311732	6.204284267701115	6.342276749242116
5.9216391831525526	4.002892282370406	3.552788413028065	5.99490582368223	6.273028575379211	6.44013444082385
4.11174907301072	3.965510304509227	6.204284267701115	5.99490582368223	6.215159619849217	6.327444430154882
4.077542966377904	6.0343079732856495	5.99490582368223	3.962581378926654	6.204284267701115	6.313360057728748
6.088278255699981	3.9650638083716343	6.0530361999007685	5.99490582368223	6.204284267701115	6.342276749242116
3.6832308229062796	6.267423139393932	6.0530361999007685	6.305064190560492	6.44013444082385	6.342276749242116
3.6479392706912166	5.95779356168679	5.994444748369535	6.273028575379211	6.327444430154882	6.327444430154882
3.745212201714791	3.970587448311732	3.567737451248355	6.0530361999007685	6.342276749242116	6.342276749242116
3.9745189827142786	3.7131119817128444	3.968771309654292	3.9830556622156266	6.315143734590175	6.44013444082385
3.677964960361106	3.559502776115657	6.040752749233821	6.0182926402371955	6.215159619849217	6.441421166788464
3.981603830459094	3.970587448311732	6.204284267701115	6.215159619849217	6.273028575379211	6.313360057728748
4.261968365571151	6.204284267701115	4.7515526346053685	5.99490582368223	6.313360057728748	6.44013444082385
3.677964960361106	3.9830556622156266	3.677964960361106	3.567737451248355	6.342276749242116	6.315143734590175
3.551280795791504	3.9667946403390304	3.677964960361106	6.273028575379211	6.327444430154882	6.204284267701115
3.7315868864193638	5.994444748369535	3.9900878464225653	3.9830556622156266	6.239742404382411	6.327444430154882


==> randspa/xp/res_nbrun10_snr20.txt <==
12.398515280163876	12.33730409782439	12.382627479094161	11.94211262134249	12.308682959805866	12.257631229522472
12.336911523577038	11.752787464677708	11.97098855287873	11.745371562135896	12.223777808101282	12.280216649763814
12.154665001844911	12.293542182658227	12.282997349318341	11.777413124301853	11.750690493166594	12.303541448747305
11.819815832548137	11.767620636218007	12.085957463435069	11.84312220065086	11.877638878851592	12.179685727040878
12.06353658103971	11.967008661516312	12.376267779114379	12.21455705950265	12.18157203772208	12.106424373158431
11.927555881880687	11.9712089733814	11.748372214048308	11.747353820856619	11.862132269651482	12.279384782376873
12.1569683292251	11.946803321098807	12.328215042590458	11.890931344801754	12.209253603642486	12.239759513300145
11.696608914607614	12.207803553929498	11.747160334675225	11.779636983631525	12.188058312537194	12.300743677774504
12.555483383144212	11.884270617096066	12.379721491191669	12.212703259280442	12.212828407811799	12.300743677774504
12.383658369383545	11.666674166104116	11.800402866855368	11.900960736485972	12.293100419139993	12.300743677774504
12.008206097579848	11.878189651124927	11.934154872711233	11.900960736485972	12.277903572056822	12.263288919221873
12.248157608648857	12.085780713241483	11.91661253530388	11.83436060262282	12.240960050908736	12.212703259280442
12.375130079712687	12.340335857879063	12.168546875251963	12.127819972397551	12.298937049803243	12.279109435947277
12.205068442889951	12.363661948512362	12.276668780821579	11.65275912076755	12.302349896825548	12.272696793699145
12.381831461901324	11.969522572277313	11.806113306030445	11.963911624582131	12.207826701941912	12.186920616895598
12.205622101906009	11.773289131536329	12.319501260252675	11.78681438575439	11.753493920982852	12.308682959805866
12.317125951236255	12.160051165711067	11.949826356053732	11.744023948695114	11.84586317716867	12.186920616895598
11.923374299052712	12.15744564895362	12.144516393303888	12.144516393303888	12.156141162370893	12.308682959805866
11.764863217122151	12.213332089236703	12.14139299997234	11.80531888811133	11.783495686469465	12.303541448747305
11.699982205060119	12.030835605253108	12.13026947490119	11.934154872711233	11.874060327423482	12.212703259280442


==> randspa/xp/res_nbrun1_snr20.txt <==
12.471400703116638	12.536632566214209	12.403764194909693	12.193515941801016	12.390909755026595	12.303541448747305
12.053663578370955	12.394305516323453	12.687350183213248	12.48243897290411	12.175873125494695	12.400928173856833
13.18972435730252	12.474111192778242	11.891592808746644	12.469211314549552	12.539006817850964	12.362115540141545
12.572719683949746	12.614472476636362	12.473018457713131	12.316524548498254	12.398580042007993	12.410956367684916
13.325603463275879	12.32873943018817	12.357380670596514	12.64798725337482	12.410956367684916	12.372162111100344
12.98405311727839	12.45347447603001	12.534232501501325	12.571989800740823	12.561738922848727	12.363742732138707
12.590155401338352	12.466304861418969	12.333197133577771	12.37054987655471	12.272696793699145	12.328833390068555
13.030805173454171	11.927019767021639	12.348010130406465	12.431297738324524	12.387888759825193	12.308682959805866
12.380686864760573	12.955622706173688	12.42682339374656	12.610989078210277	12.212703259280442	12.410956367684916
12.53815544253499	12.899598099041832	12.326997235430742	12.400928173856833	12.346603823222043	12.362115540141545
13.084516243594798	12.43931151715555	11.75133011771173	12.514240124194318	12.300743677774504	12.496805195197034
13.021367892153613	12.49026859073524	12.407225383550609	12.428314216085127	12.377004376352822	12.410956367684916
13.12566418562102	12.355533811249883	12.440848791630044	12.616788343424387	12.304295859638026	12.361201062243445
12.448216098866876	12.193320764979063	12.207115217156334	12.275658917819376	12.376201972833753	12.413194570844107
13.562247167666783	12.77693155689716	11.748843844004089	12.401636306110715	12.35812672386	12.410956367684916
12.76033823576433	12.21026142186432	12.384627579540712	12.444602971787768	12.362115540141545	12.410956367684916
12.761127823077517	12.563304378858364	11.811841686794871	12.44772705593099	12.24004779685408	12.410956367684916
12.403687722784436	12.411749154827392	12.234221544453815	12.575866497544725	12.530434190038257	12.327885639641462
12.564653339575043	12.879458413979892	12.20213361688588	12.377004376352822	12.39196126711196	12.426468104193196
12.381411412399554	12.765956923548544	12.5664826873434	12.530434190038257	12.279109435947277	12.410956367684916


==> randspa/xp/res_nbrun20.txt <==
3.620211147733468	3.9031408673018486	3.9830556622156266	6.204284267701115	6.204284267701115	6.327444430154882
3.852640434747874	3.6979186474917505	3.9745189827142786	3.9773872156215964	6.204284267701115	6.44013444082385
3.7307299996727905	3.535841277856294	3.5583781110282424	3.958871089086858	6.273028575379211	6.327444430154882
3.551280795791504	3.5460369875411066	6.0530361999007685	3.9900878464225653	6.204284267701115	3.970587448311732
3.899145031740947	3.5538305463879807	3.677964960361106	3.977471500426164	6.3010627046994925	6.327444430154882
3.5622585190555514	3.9773872156215964	6.191178105230479	6.204284267701115	6.239742404382411	6.44013444082385
4.087848742979632	3.677964960361106	3.567737451248355	6.273028575379211	6.273028575379211	6.313360057728748
3.5544179377766265	3.5691299938016616	3.988296926812266	6.3010627046994925	3.970587448311732	6.44013444082385
3.677964960361106	6.0182926402371955	6.2719137796923095	6.215630679396471	6.215159619849217	6.327444430154882
5.9091421628725085	4.087848742979632	5.99490582368223	3.971460016691565	6.215159619849217	6.342276749242116
3.677964960361106	3.9830556622156266	3.551280795791504	3.962581378926654	6.3010627046994925	6.342276749242116
3.6728255033710058	5.99490582368223	3.9599061368480806	3.548131780863602	4.087848742979632	6.441421166788464
3.8322737448479636	5.8447304940030875	3.6840620020351085	5.99490582368223	3.988296926812266	6.44013444082385
4.0181313811360875	3.970587448311732	6.0530361999007685	6.204284267701115	3.968771309654292	6.342276749242116
5.953068419520242	5.99490582368223	3.542950086383096	3.567737451248355	6.215159619849217	6.342276749242116
3.829238558993009	3.5578161908731825	3.970587448311732	5.99490582368223	6.273028575379211	6.342276749242116
3.542950086383096	3.5460369875411066	6.0530361999007685	5.994444748369535	6.204284267701115	6.44013444082385
3.4095609331046295	4.105577143357379	3.5460369875411066	3.970587448311732	3.5606496420477787	6.342276749242116
3.5492419060695877	3.5512562474468123	6.204284267701115	3.5578142983634367	6.213820161643542	6.273028575379211
3.54736481034253	3.548131780863602	3.958871089086858	6.239742404382411	6.3010627046994925	6.327444430154882


==> randspa/xp/res_nbrun20_snr20.txt <==
11.776011608565687	11.833819425528375	11.936097652526136	11.78784746404545	12.169463622529312	12.280216649763814
12.063440682386563	11.995644109691582	11.773867633698261	11.684066186704055	11.934154872711233	12.193320764979063
12.041915771425666	11.962309449091062	11.717852948334064	11.73965841263131	12.273735213693895	12.186920616895598
12.049621640986091	11.83190799854845	11.768950450037678	11.939793605860583	12.207115217156334	12.1437712794964
11.768021399153602	11.863898202884995	11.83338016212192	11.77706969374167	12.153993473355337	11.924273398953112
11.865200357343952	11.813246337857892	12.14715216134687	11.667286147670128	12.127819972397551	12.239271704255353
11.941082358096219	11.856420839968152	11.961624991817407	11.881603364386722	12.213470725840573	12.19538341636009
11.991164546915073	11.860306982601617	11.833122865530916	11.821125560935311	12.245710038189571	12.159496095133555
11.941477559118209	11.860537323465037	12.0372689063073	11.785050912289286	11.905009066552033	12.188058312537194
12.062112936369012	12.16189781577279	11.816248385580158	11.917348412893396	11.994799485734976	12.188058312537194
11.843436259211867	11.765008801113108	11.8961909135865	12.048559474428034	12.200051702475081	12.201670326500896
12.220150870474006	12.151317393857822	11.858982988679454	12.176937709002818	12.166123954066142	12.127819972397551
12.05344807189435	12.002180972282947	11.786926432185668	12.26928647551518	12.163004424547456	12.287316095529325
11.845866957039203	11.866318851914931	11.755217099081577	11.872067562789383	12.127819972397551	12.213470725840573
11.875314912608196	11.926236263473394	11.972368584896378	11.802088883709034	11.863301609534536	12.277903572056822
12.047454109405804	12.228301445087885	11.831996520904756	11.734877246731347	11.797580528311245	12.14139299997234
11.897466858692521	12.026378014428596	11.790859126577574	11.75090785706935	12.14139299997234	12.160073033572608
11.937303617417964	11.833542357479363	11.721321060455221	11.696150982319118	12.1437712794964	12.165241072035196
12.184435561440099	11.880208477766574	12.293321288094642	11.723911941248518	12.127819972397551	12.308682959805866
11.965436107307752	11.84513648506425	11.984669604691653	11.958300913275814	11.852357312761374	12.168133389079111


==> randspa/xp/res_nbrun5.txt <==
3.832548290523669	6.355022127457214	6.204284267701115	3.994395425587411	6.204284267701115	6.44013444082385
6.215159619849217	3.567737451248355	5.99490582368223	6.316514290379958	6.204284267701115	6.44013444082385
3.974268197101734	3.797436112350236	6.305064190560492	6.273028575379211	6.273028575379211	6.44013444082385
3.9375883558076072	6.273028575379211	6.213820161643542	6.215159619849217	6.44013444082385	6.44013444082385
6.115865354271547	6.3010627046994925	3.8012795251446616	6.313360057728748	6.342276749242116	6.491386332086011
3.5761500151482246	5.8922365283236955	3.5751019438418385	6.215159619849217	6.44013444082385	6.441421166788464
6.1994287080674475	6.273028575379211	3.9773872156215964	3.9745189827142786	6.273028575379211	6.441421166788464
3.9768667682301224	6.305064190560492	6.0182926402371955	5.99490582368223	6.213820161643542	6.441421166788464
5.946121044787217	6.259213491201161	3.988296926812266	6.215159619849217	6.316514290379958	6.44013444082385
6.244091613123597	6.342276749242116	6.2569977235763545	3.9667946403390304	6.327444430154882	6.44013444082385
3.6581382757076923	3.5460369875411066	6.204284267701115	6.01991802867042	6.441421166788464	6.204284267701115
4.105174737172238	3.677964960361106	3.9753326563634492	6.215159619849217	3.970587448311732	6.44013444082385
3.8593124816314384	5.965736146953293	6.204284267701115	6.0530361999007685	6.215159619849217	6.204284267701115
3.9763392331915117	5.994444748369535	6.204284267701115	4.08626902402454	3.970587448311732	6.441421166788464
5.966985630351646	3.9948864882862143	5.99490582368223	6.313360057728748	6.44013444082385	6.342276749242116
4.270753365295989	3.981367383421454	6.250899311426688	3.9948864882862143	6.342276749242116	6.44013444082385
5.95679449318673	6.215159619849217	5.994444748369535	3.9768667682301224	6.327444430154882	6.44013444082385
3.955918117059983	6.253942453875398	3.5512562474468123	6.316514290379958	6.273028575379211	6.44013444082385
3.9678666215988985	3.9948864882862143	6.215159619849217	6.44013444082385	6.313360057728748	6.441421166788464
4.7470869988134705	4.087848742979632	6.215159619849217	3.5512562474468123	6.327444430154882	6.44013444082385


==> randspa/xp/res_nbrun5_snr20.txt <==
11.926458275116508	11.94983388741996	12.306911997901318	11.910821948538665	12.308682959805866	12.33181895694185
12.400505932859645	12.379792537879911	12.265234286933504	12.378553129000474	12.308682959805866	12.239093578167841
12.337197183837983	12.151998940218837	11.769961086276219	12.313947779792455	12.209253603642486	12.300743677774504
12.372863497924428	12.4107393047486	12.010737893209868	11.753493920982852	11.934154872711233	12.308682959805866
12.118837889851006	12.059426925454579	12.137434031310027	11.862033763370583	12.261146714395293	12.280216649763814
12.359910371677657	11.959764055647552	12.253848280123291	11.720015603346203	12.33730409782439	12.277903572056822
12.50323921216531	11.86522216622352	11.850375009770993	11.765769186115751	12.328833390068555	12.280216649763814
12.594782953013853	12.350989463439102	12.295325890174663	12.127819972397551	12.212703259280442	12.362115540141545
12.066084683057598	12.5415411235031	12.297964896653998	12.091769510699923	12.327885639641462	12.333197133577771
12.410076103803052	12.296549307991159	12.310906432413606	12.257631229522472	12.344874782725276	12.308682959805866
12.37793169322896	12.026427870141728	12.316721376999716	12.25573992709757	12.127819972397551	12.328833390068555
12.224669975822202	11.944397953078159	12.394304165795141	12.413584845391668	12.213470725840573	12.33730409782439
12.289771993294488	12.306303115332105	12.046718876364977	11.882882448296408	12.153993473355337	12.363742732138707
12.155873229099118	11.8660625886227	11.76296771345974	11.899191039941057	12.273661911223801	12.168546875251963
12.220374769676901	12.265579040234398	12.308409185557807	11.685052964638377	12.127819972397551	12.328833390068555
12.445088258860054	12.37129148883562	12.135944169343713	12.391559777425774	12.282151386413192	12.209253603642486
12.318958801825646	12.285961754394698	11.71521555421911	12.341784678357914	12.232350415631794	12.267219774497143
12.137485266784976	12.394686911124682	12.36565511146348	12.299194452131768	12.209253603642486	12.329585294959418
12.490894928579003	12.319777690015304	12.221597160119615	12.271253061929354	12.410956367684916	12.410956367684916
12.304238748472557	12.179961804636482	11.919593295787687	11.859163998170587	12.214159594240863	12.213470725840573


==> randspa/xp/xpsynth.dat <==
0.1	4.257831249713221	4.25783124971322	4.25783124971322
0.10883984007303872	5.627124707809778	5.790644602303511	5.627124707809778
0.11846110787124647	6.914264705226172	7.033883911735344	6.914264705226171
0.12893288035581454	5.391449921018099	5.67010664922844	5.391449921018099
0.1403303407808309	11.524580576668356	7.436770140514128	6.823303925451947
0.1527353184798066	7.222579529683125	9.111944377260176	7.222579529683124
0.16623687636846785	14.454776258705916	15.161810373808578	8.732326829243894
0.18093195038185553	14.380827808849451	15.143670961493509	11.293210865116006
0.19692604543664133	14.606264747020708	11.798330164332908	10.732485347826525
0.2143339929154	17.633901875255095	16.27159350573906	11.19968286077724
0.2332807751112795	15.847536555093399	16.660039129898163	13.440060841883144
0.25390242255226175	15.17296532691176	18.48290463098916	15.17296532691176
0.27634699064745266	12.857870045645779	14.235454612164661	10.218521657412163
0.30077562266734276	18.176300749893564	18.384920137061055	14.594691098303219
0.3273637066898223	22.70008095489661	22.237375405449164	16.922648808275245
0.35630213481837414	21.72027312057718	20.04899896628643	15.394000519483324
0.38779867371314125	22.936032732863577	23.983073277951455	19.103737256739816
0.42207945627474824	22.766758284207302	24.69430800206545	19.049219167471012
0.45939060519058733	29.160933048769188	30.202259680482708	27.401480267203805
0.5	30.585766825299395	28.685048238921368	22.726539699668297


==> titanizedminvol/results_doc/mean_20news1.dat <==
   0.0000000e+00   4.2555036e-01
   1.0033445e+00   9.4665345e-03
   2.0066890e+00   3.9870726e-03
   3.0100334e+00   2.1473975e-03
   4.0133779e+00   1.4212344e-03
   5.0167224e+00   1.0625179e-03
   6.0200669e+00   8.7330989e-04
   7.0234114e+00   7.3609431e-04
   8.0267559e+00   6.1986501e-04
   9.0301003e+00   5.2405699e-04
   1.0033445e+01   4.6668340e-04
   1.1036789e+01   4.1711624e-04
   1.2040134e+01   3.7139283e-04
   1.3043478e+01   3.3342902e-04
   1.4046823e+01   3.0897903e-04
   1.5050167e+01   2.9221778e-04
   1.6053512e+01   2.7850929e-04
   1.7056856e+01   2.6658515e-04
   1.8060201e+01   2.5244123e-04
   1.9063545e+01   2.4327184e-04
   2.0066890e+01   2.3569588e-04
   2.1070234e+01   2.2610863e-04
   2.2073579e+01   2.1635215e-04
   2.3076923e+01   2.0475029e-04
   2.4080268e+01   1.9626022e-04
   2.5083612e+01   1.9141858e-04
   2.6086957e+01   1.8761498e-04
   2.7090301e+01   1.8443251e-04
   2.8093645e+01   1.8161359e-04
   2.9096990e+01   1.7906120e-04
   3.0100334e+01   1.7670614e-04
   3.1103679e+01   1.7452371e-04
   3.2107023e+01   1.7248858e-04
   3.3110368e+01   1.7058481e-04
   3.4113712e+01   1.6879456e-04
   3.5117057e+01   1.6709816e-04
   3.6120401e+01   1.6549374e-04
   3.7123746e+01   1.6398180e-04
   3.8127090e+01   1.6255588e-04
   3.9130435e+01   1.6120563e-04
   4.0133779e+01   1.5992716e-04
   4.1137124e+01   1.5871457e-04
   4.2140468e+01   1.5757102e-04
   4.3143813e+01   1.5648397e-04
   4.4147157e+01   1.5544829e-04
   4.5150502e+01   1.5446078e-04
   4.6153846e+01   1.5352230e-04
   4.7157191e+01   1.5263576e-04
   4.8160535e+01   1.5178824e-04
   4.9163880e+01   1.5098267e-04
   5.0167224e+01   1.5020847e-04
   5.1170569e+01   1.4946110e-04
   5.2173913e+01   1.4873634e-04
   5.3177258e+01   1.4803819e-04
   5.4180602e+01   1.4736489e-04
   5.5183946e+01   1.4671594e-04
   5.6187291e+01   1.4609359e-04
   5.7190635e+01   1.4549105e-04
   5.8193980e+01   1.4490614e-04
   5.9197324e+01   1.4433927e-04
   6.0200669e+01   1.4378992e-04
   6.1204013e+01   1.4325702e-04
   6.2207358e+01   1.4274167e-04
   6.3210702e+01   1.4223976e-04
   6.4214047e+01   1.4175287e-04
   6.5217391e+01   1.4127821e-04
   6.6220736e+01   1.4081795e-04
   6.7224080e+01   1.4036809e-04
   6.8227425e+01   1.3993174e-04
   6.9230769e+01   1.3950455e-04
   7.0234114e+01   1.3908944e-04
   7.1237458e+01   1.3868222e-04
   7.2240803e+01   1.3828453e-04
   7.3244147e+01   1.3789551e-04
   7.4247492e+01   1.3751405e-04
   7.5250836e+01   1.3714016e-04
   7.6254181e+01   1.3677432e-04
   7.7257525e+01   1.3641735e-04
   7.8260870e+01   1.3606820e-04
   7.9264214e+01   1.3572760e-04
   8.0267559e+01   1.3539200e-04
   8.1270903e+01   1.3506682e-04
   8.2274247e+01   1.3474494e-04
   8.3277592e+01   1.3443081e-04
   8.4280936e+01   1.3412284e-04
   8.5284281e+01   1.3382071e-04
   8.6287625e+01   1.3352268e-04
   8.7290970e+01   1.3323159e-04
   8.8294314e+01   1.3294690e-04
   8.9297659e+01   1.3266712e-04
   9.0301003e+01   1.3239254e-04
   9.1304348e+01   1.3212244e-04
   9.2307692e+01   1.3185714e-04
   9.3311037e+01   1.3159503e-04
   9.4314381e+01   1.3133823e-04
   9.5317726e+01   1.3108484e-04
   9.6321070e+01   1.3083740e-04
   9.7324415e+01   1.3059135e-04
   9.8327759e+01   1.3035149e-04
   9.9331104e+01   1.3011524e-04
   1.0033445e+02   1.2988379e-04
   1.0133779e+02   1.2965519e-04
   1.0234114e+02   1.2942983e-04
   1.0334448e+02   1.2920750e-04
   1.0434783e+02   1.2898813e-04
   1.0535117e+02   1.2877213e-04
   1.0635452e+02   1.2855822e-04
   1.0735786e+02   1.2834705e-04
   1.0836120e+02   1.2813927e-04
   1.0936455e+02   1.2793483e-04
   1.1036789e+02   1.2773304e-04
   1.1137124e+02   1.2753555e-04
   1.1237458e+02   1.2734047e-04
   1.1337793e+02   1.2714791e-04
   1.1438127e+02   1.2695773e-04
   1.1538462e+02   1.2676948e-04
   1.1638796e+02   1.2658386e-04
   1.1739130e+02   1.2639971e-04
   1.1839465e+02   1.2621714e-04
   1.1939799e+02   1.2603728e-04
   1.2040134e+02   1.2585957e-04
   1.2140468e+02   1.2568340e-04
   1.2240803e+02   1.2550972e-04
   1.2341137e+02   1.2533744e-04
   1.2441472e+02   1.2516788e-04
   1.2541806e+02   1.2499929e-04
   1.2642140e+02   1.2483354e-04
   1.2742475e+02   1.2466892e-04
   1.2842809e+02   1.2450688e-04
   1.2943144e+02   1.2434574e-04
   1.3043478e+02   1.2418592e-04
   1.3143813e+02   1.2402775e-04
   1.3244147e+02   1.2387111e-04
   1.3344482e+02   1.2371618e-04
   1.3444816e+02   1.2356271e-04
   1.3545151e+02   1.2341148e-04
   1.3645485e+02   1.2326180e-04
   1.3745819e+02   1.2311360e-04
   1.3846154e+02   1.2296675e-04
   1.3946488e+02   1.2282196e-04
   1.4046823e+02   1.2267828e-04
   1.4147157e+02   1.2253672e-04
   1.4247492e+02   1.2239644e-04
   1.4347826e+02   1.2225727e-04
   1.4448161e+02   1.2211956e-04
   1.4548495e+02   1.2198314e-04
   1.4648829e+02   1.2184836e-04
   1.4749164e+02   1.2171486e-04
   1.4849498e+02   1.2158237e-04
   1.4949833e+02   1.2145100e-04
   1.5050167e+02   1.2132137e-04
   1.5150502e+02   1.2119266e-04
   1.5250836e+02   1.2106613e-04
   1.5351171e+02   1.2094083e-04
   1.5451505e+02   1.2081659e-04
   1.5551839e+02   1.2069320e-04
   1.5652174e+02   1.2057107e-04
   1.5752508e+02   1.2044999e-04
   1.5852843e+02   1.2033024e-04
   1.5953177e+02   1.2021122e-04
   1.6053512e+02   1.2009355e-04
   1.6153846e+02   1.1997683e-04
   1.6254181e+02   1.1986160e-04
   1.6354515e+02   1.1974730e-04
   1.6454849e+02   1.1963388e-04
   1.6555184e+02   1.1952141e-04
   1.6655518e+02   1.1940988e-04
   1.6755853e+02   1.1929911e-04
   1.6856187e+02   1.1918953e-04
   1.6956522e+02   1.1908041e-04
   1.7056856e+02   1.1897187e-04
   1.7157191e+02   1.1886478e-04
   1.7257525e+02   1.1875832e-04
   1.7357860e+02   1.1865279e-04
   1.7458194e+02   1.1854810e-04
   1.7558528e+02   1.1844456e-04
   1.7658863e+02   1.1834191e-04
   1.7759197e+02   1.1824018e-04
   1.7859532e+02   1.1813944e-04
   1.7959866e+02   1.1803923e-04
   1.8060201e+02   1.1793997e-04
   1.8160535e+02   1.1784133e-04
   1.8260870e+02   1.1774364e-04
   1.8361204e+02   1.1764649e-04
   1.8461538e+02   1.1755053e-04
   1.8561873e+02   1.1745506e-04
   1.8662207e+02   1.1736079e-04
   1.8762542e+02   1.1726712e-04
   1.8862876e+02   1.1717437e-04
   1.8963211e+02   1.1708234e-04
   1.9063545e+02   1.1699096e-04
   1.9163880e+02   1.1690060e-04
   1.9264214e+02   1.1681063e-04
   1.9364548e+02   1.1672184e-04
   1.9464883e+02   1.1663352e-04
   1.9565217e+02   1.1654581e-04
   1.9665552e+02   1.1645879e-04
   1.9765886e+02   1.1637260e-04
   1.9866221e+02   1.1628705e-04
   1.9966555e+02   1.1620211e-04
   2.0066890e+02   1.1611786e-04
   2.0167224e+02   1.1603419e-04
   2.0267559e+02   1.1595128e-04
   2.0367893e+02   1.1586883e-04
   2.0468227e+02   1.1578757e-04
   2.0568562e+02   1.1570638e-04
   2.0668896e+02   1.1562611e-04
   2.0769231e+02   1.1554619e-04
   2.0869565e+02   1.1546709e-04
   2.0969900e+02   1.1538828e-04
   2.1070234e+02   1.1531008e-04
   2.1170569e+02   1.1523229e-04
   2.1270903e+02   1.1515506e-04
   2.1371237e+02   1.1507843e-04
   2.1471572e+02   1.1500207e-04
   2.1571906e+02   1.1492651e-04
   2.1672241e+02   1.1485141e-04
   2.1772575e+02   1.1477697e-04
   2.1872910e+02   1.1470310e-04
   2.1973244e+02   1.1462949e-04
   2.2073579e+02   1.1455623e-04
   2.2173913e+02   1.1448368e-04
   2.2274247e+02   1.1441163e-04
   2.2374582e+02   1.1434055e-04
   2.2474916e+02   1.1426967e-04
   2.2575251e+02   1.1419926e-04
   2.2675585e+02   1.1412925e-04
   2.2775920e+02   1.1405980e-04
   2.2876254e+02   1.1399074e-04
   2.2976589e+02   1.1392235e-04
   2.3076923e+02   1.1385411e-04
   2.3177258e+02   1.1378666e-04
   2.3277592e+02   1.1371955e-04
   2.3377926e+02   1.1365279e-04
   2.3478261e+02   1.1358644e-04
   2.3578595e+02   1.1352070e-04
   2.3678930e+02   1.1345556e-04
   2.3779264e+02   1.1339107e-04
   2.3879599e+02   1.1332676e-04
   2.3979933e+02   1.1326284e-04
   2.4080268e+02   1.1319942e-04
   2.4180602e+02   1.1313628e-04
   2.4280936e+02   1.1307375e-04
   2.4381271e+02   1.1301169e-04
   2.4481605e+02   1.1294993e-04
   2.4581940e+02   1.1288859e-04
   2.4682274e+02   1.1282762e-04
   2.4782609e+02   1.1276705e-04
   2.4882943e+02   1.1270688e-04
   2.4983278e+02   1.1264689e-04
   2.5083612e+02   1.1258752e-04
   2.5183946e+02   1.1252818e-04
   2.5284281e+02   1.1246906e-04
   2.5384615e+02   1.1241040e-04
   2.5484950e+02   1.1235209e-04
   2.5585284e+02   1.1229381e-04
   2.5685619e+02   1.1223595e-04
   2.5785953e+02   1.1217835e-04
   2.5886288e+02   1.1212123e-04
   2.5986622e+02   1.1206459e-04
   2.6086957e+02   1.1200823e-04
   2.6187291e+02   1.1195230e-04
   2.6287625e+02   1.1189637e-04
   2.6387960e+02   1.1184083e-04
   2.6488294e+02   1.1178549e-04
   2.6588629e+02   1.1173060e-04
   2.6688963e+02   1.1167598e-04
   2.6789298e+02   1.1162177e-04
   2.6889632e+02   1.1156784e-04
   2.6989967e+02   1.1151426e-04
   2.7090301e+02   1.1146068e-04
   2.7190635e+02   1.1140769e-04
   2.7290970e+02   1.1135480e-04
   2.7391304e+02   1.1130237e-04
   2.7491639e+02   1.1125009e-04
   2.7591973e+02   1.1119849e-04
   2.7692308e+02   1.1114672e-04
   2.7792642e+02   1.1109563e-04
   2.7892977e+02   1.1104507e-04
   2.7993311e+02   1.1099485e-04
   2.8093645e+02   1.1094488e-04
   2.8193980e+02   1.1089521e-04
   2.8294314e+02   1.1084557e-04
   2.8394649e+02   1.1079638e-04
   2.8494983e+02   1.1074747e-04
   2.8595318e+02   1.1069870e-04
   2.8695652e+02   1.1065029e-04
   2.8795987e+02   1.1060200e-04
   2.8896321e+02   1.1055409e-04
   2.8996656e+02   1.1050620e-04
   2.9096990e+02   1.1045879e-04
   2.9197324e+02   1.1041139e-04
   2.9297659e+02   1.1036470e-04
   2.9397993e+02   1.1031819e-04
   2.9498328e+02   1.1027173e-04
   2.9598662e+02   1.1022522e-04
   2.9698997e+02   1.1017896e-04
   2.9799331e+02   1.1013290e-04
   2.9899666e+02   1.1008684e-04
   3.0000000e+02   1.1004114e-04


==> titanizedminvol/results_doc/mean_20news2.dat <==
   0.0000000e+00   4.2555036e-01
   1.0033445e+00   1.0593800e-02
   2.0066890e+00   5.8088979e-03
   3.0100334e+00   3.9609079e-03
   4.0133779e+00   3.0312797e-03
   5.0167224e+00   2.4516896e-03
   6.0200669e+00   2.0294700e-03
   7.0234114e+00   1.7271579e-03
   8.0267559e+00   1.5359838e-03
   9.0301003e+00   1.4035663e-03
   1.0033445e+01   1.2814177e-03
   1.1036789e+01   1.1548199e-03
   1.2040134e+01   1.0235566e-03
   1.3043478e+01   9.3143764e-04
   1.4046823e+01   8.5462476e-04
   1.5050167e+01   7.9339260e-04
   1.6053512e+01   7.4421394e-04
   1.7056856e+01   7.0051726e-04
   1.8060201e+01   6.6046923e-04
   1.9063545e+01   6.2110281e-04
   2.0066890e+01   5.8940774e-04
   2.1070234e+01   5.6145243e-04
   2.2073579e+01   5.3460897e-04
   2.3076923e+01   5.0706357e-04
   2.4080268e+01   4.8086926e-04
   2.5083612e+01   4.6001555e-04
   2.6086957e+01   4.4198749e-04
   2.7090301e+01   4.2437677e-04
   2.8093645e+01   4.0712336e-04
   2.9096990e+01   3.9057342e-04
   3.0100334e+01   3.7314801e-04
   3.1103679e+01   3.5576086e-04
   3.2107023e+01   3.4235542e-04
   3.3110368e+01   3.3162749e-04
   3.4113712e+01   3.2236132e-04
   3.5117057e+01   3.1364955e-04
   3.6120401e+01   3.0451265e-04
   3.7123746e+01   2.9425226e-04
   3.8127090e+01   2.8633525e-04
   3.9130435e+01   2.8060781e-04
   4.0133779e+01   2.7579990e-04
   4.1137124e+01   2.7148772e-04
   4.2140468e+01   2.6750929e-04
   4.3143813e+01   2.6376317e-04
   4.4147157e+01   2.6022319e-04
   4.5150502e+01   2.5690212e-04
   4.6153846e+01   2.5376784e-04
   4.7157191e+01   2.5078995e-04
   4.8160535e+01   2.4792922e-04
   4.9163880e+01   2.4516590e-04
   5.0167224e+01   2.4243102e-04
   5.1170569e+01   2.3964467e-04
   5.2173913e+01   2.3665642e-04
   5.3177258e+01   2.3328565e-04
   5.4180602e+01   2.2924057e-04
   5.5183946e+01   2.2469109e-04
   5.6187291e+01   2.2056427e-04
   5.7190635e+01   2.1745902e-04
   5.8193980e+01   2.1502892e-04
   5.9197324e+01   2.1295182e-04
   6.0200669e+01   2.1101867e-04
   6.1204013e+01   2.0916381e-04
   6.2207358e+01   2.0733900e-04
   6.3210702e+01   2.0551778e-04
   6.4214047e+01   2.0368062e-04
   6.5217391e+01   2.0184963e-04
   6.6220736e+01   2.0001378e-04
   6.7224080e+01   1.9822283e-04
   6.8227425e+01   1.9647655e-04
   6.9230769e+01   1.9477573e-04
   7.0234114e+01   1.9313680e-04
   7.1237458e+01   1.9157620e-04
   7.2240803e+01   1.9009066e-04
   7.3244147e+01   1.8862423e-04
   7.4247492e+01   1.8716722e-04
   7.5250836e+01   1.8575145e-04
   7.6254181e+01   1.8439082e-04
   7.7257525e+01   1.8315506e-04
   7.8260870e+01   1.8202692e-04
   7.9264214e+01   1.8094407e-04
   8.0267559e+01   1.7991945e-04
   8.1270903e+01   1.7892899e-04
   8.2274247e+01   1.7796790e-04
   8.3277592e+01   1.7704829e-04
   8.4280936e+01   1.7616632e-04
   8.5284281e+01   1.7531191e-04
   8.6287625e+01   1.7448422e-04
   8.7290970e+01   1.7368057e-04
   8.8294314e+01   1.7289396e-04
   8.9297659e+01   1.7213318e-04
   9.0301003e+01   1.7139918e-04
   9.1304348e+01   1.7068263e-04
   9.2307692e+01   1.6996619e-04
   9.3311037e+01   1.6923303e-04
   9.4314381e+01   1.6849465e-04
   9.5317726e+01   1.6774342e-04
   9.6321070e+01   1.6697589e-04
   9.7324415e+01   1.6617210e-04
   9.8327759e+01   1.6532608e-04
   9.9331104e+01   1.6447502e-04
   1.0033445e+02   1.6366479e-04
   1.0133779e+02   1.6292652e-04
   1.0234114e+02   1.6226921e-04
   1.0334448e+02   1.6169147e-04
   1.0434783e+02   1.6118025e-04
   1.0535117e+02   1.6071964e-04
   1.0635452e+02   1.6029638e-04
   1.0735786e+02   1.5990567e-04
   1.0836120e+02   1.5953975e-04
   1.0936455e+02   1.5919401e-04
   1.1036789e+02   1.5886516e-04
   1.1137124e+02   1.5854964e-04
   1.1237458e+02   1.5824627e-04
   1.1337793e+02   1.5795409e-04
   1.1438127e+02   1.5767138e-04
   1.1538462e+02   1.5739712e-04
   1.1638796e+02   1.5713107e-04
   1.1739130e+02   1.5687140e-04
   1.1839465e+02   1.5661805e-04
   1.1939799e+02   1.5637141e-04
   1.2040134e+02   1.5612979e-04
   1.2140468e+02   1.5589339e-04
   1.2240803e+02   1.5566205e-04
   1.2341137e+02   1.5543570e-04
   1.2441472e+02   1.5521477e-04
   1.2541806e+02   1.5499831e-04
   1.2642140e+02   1.5478547e-04
   1.2742475e+02   1.5457736e-04
   1.2842809e+02   1.5437324e-04
   1.2943144e+02   1.5417234e-04
   1.3043478e+02   1.5397499e-04
   1.3143813e+02   1.5378075e-04
   1.3244147e+02   1.5358946e-04
   1.3344482e+02   1.5340223e-04
   1.3444816e+02   1.5321798e-04
   1.3545151e+02   1.5303651e-04
   1.3645485e+02   1.5285856e-04
   1.3745819e+02   1.5268315e-04
   1.3846154e+02   1.5251072e-04
   1.3946488e+02   1.5234068e-04
   1.4046823e+02   1.5217390e-04
   1.4147157e+02   1.5200919e-04
   1.4247492e+02   1.5184671e-04
   1.4347826e+02   1.5168620e-04
   1.4448161e+02   1.5152749e-04
   1.4548495e+02   1.5137118e-04
   1.4648829e+02   1.5121644e-04
   1.4749164e+02   1.5106370e-04
   1.4849498e+02   1.5091284e-04
   1.4949833e+02   1.5076366e-04
   1.5050167e+02   1.5061632e-04
   1.5150502e+02   1.5047059e-04
   1.5250836e+02   1.5032669e-04
   1.5351171e+02   1.5018442e-04
   1.5451505e+02   1.5004352e-04
   1.5551839e+02   1.4990436e-04
   1.5652174e+02   1.4976653e-04
   1.5752508e+02   1.4962980e-04
   1.5852843e+02   1.4949508e-04
   1.5953177e+02   1.4936227e-04
   1.6053512e+02   1.4923094e-04
   1.6153846e+02   1.4910060e-04
   1.6254181e+02   1.4897149e-04
   1.6354515e+02   1.4884345e-04
   1.6454849e+02   1.4871703e-04
   1.6555184e+02   1.4859155e-04
   1.6655518e+02   1.4846718e-04
   1.6755853e+02   1.4834423e-04
   1.6856187e+02   1.4822179e-04
   1.6956522e+02   1.4810021e-04
   1.7056856e+02   1.4797976e-04
   1.7157191e+02   1.4786051e-04
   1.7257525e+02   1.4774231e-04
   1.7357860e+02   1.4762542e-04
   1.7458194e+02   1.4750920e-04
   1.7558528e+02   1.4739396e-04
   1.7658863e+02   1.4728076e-04
   1.7759197e+02   1.4716807e-04
   1.7859532e+02   1.4705630e-04
   1.7959866e+02   1.4694543e-04
   1.8060201e+02   1.4683511e-04
   1.8160535e+02   1.4672596e-04
   1.8260870e+02   1.4661757e-04
   1.8361204e+02   1.4650984e-04
   1.8461538e+02   1.4640334e-04
   1.8561873e+02   1.4629760e-04
   1.8662207e+02   1.4619288e-04
   1.8762542e+02   1.4608948e-04
   1.8862876e+02   1.4598730e-04
   1.8963211e+02   1.4588604e-04
   1.9063545e+02   1.4578561e-04
   1.9163880e+02   1.4568570e-04
   1.9264214e+02   1.4558637e-04
   1.9364548e+02   1.4548783e-04
   1.9464883e+02   1.4538989e-04
   1.9565217e+02   1.4529271e-04
   1.9665552e+02   1.4519605e-04
   1.9765886e+02   1.4510003e-04
   1.9866221e+02   1.4500556e-04
   1.9966555e+02   1.4491170e-04
   2.0066890e+02   1.4481866e-04
   2.0167224e+02   1.4472602e-04
   2.0267559e+02   1.4463371e-04
   2.0367893e+02   1.4454215e-04
   2.0468227e+02   1.4445099e-04
   2.0568562e+02   1.4435994e-04
   2.0668896e+02   1.4426952e-04
   2.0769231e+02   1.4417990e-04
   2.0869565e+02   1.4409077e-04
   2.0969900e+02   1.4400245e-04
   2.1070234e+02   1.4391475e-04
   2.1170569e+02   1.4382762e-04
   2.1270903e+02   1.4374098e-04
   2.1371237e+02   1.4365493e-04
   2.1471572e+02   1.4356956e-04
   2.1571906e+02   1.4348446e-04
   2.1672241e+02   1.4339982e-04
   2.1772575e+02   1.4331547e-04
   2.1872910e+02   1.4323205e-04
   2.1973244e+02   1.4314925e-04
   2.2073579e+02   1.4306684e-04
   2.2173913e+02   1.4298523e-04
   2.2274247e+02   1.4290413e-04
   2.2374582e+02   1.4282337e-04
   2.2474916e+02   1.4274322e-04
   2.2575251e+02   1.4266367e-04
   2.2675585e+02   1.4258460e-04
   2.2775920e+02   1.4250626e-04
   2.2876254e+02   1.4242858e-04
   2.2976589e+02   1.4235177e-04
   2.3076923e+02   1.4227545e-04
   2.3177258e+02   1.4219945e-04
   2.3277592e+02   1.4212374e-04
   2.3377926e+02   1.4204818e-04
   2.3478261e+02   1.4197325e-04
   2.3578595e+02   1.4189891e-04
   2.3678930e+02   1.4182468e-04
   2.3779264e+02   1.4175123e-04
   2.3879599e+02   1.4167819e-04
   2.3979933e+02   1.4160556e-04
   2.4080268e+02   1.4153376e-04
   2.4180602e+02   1.4146254e-04
   2.4280936e+02   1.4139156e-04
   2.4381271e+02   1.4132111e-04
   2.4481605e+02   1.4125065e-04
   2.4581940e+02   1.4118044e-04
   2.4682274e+02   1.4111083e-04
   2.4782609e+02   1.4104144e-04
   2.4882943e+02   1.4097259e-04
   2.4983278e+02   1.4090421e-04
   2.5083612e+02   1.4083651e-04
   2.5183946e+02   1.4076919e-04
   2.5284281e+02   1.4070208e-04
   2.5384615e+02   1.4063561e-04
   2.5484950e+02   1.4056953e-04
   2.5585284e+02   1.4050377e-04
   2.5685619e+02   1.4043836e-04
   2.5785953e+02   1.4037348e-04
   2.5886288e+02   1.4030861e-04
   2.5986622e+02   1.4024423e-04
   2.6086957e+02   1.4018024e-04
   2.6187291e+02   1.4011671e-04
   2.6287625e+02   1.4005362e-04
   2.6387960e+02   1.3999073e-04
   2.6488294e+02   1.3992817e-04
   2.6588629e+02   1.3986612e-04
   2.6688963e+02   1.3980415e-04
   2.6789298e+02   1.3974258e-04
   2.6889632e+02   1.3968153e-04
   2.6989967e+02   1.3962070e-04
   2.7090301e+02   1.3956049e-04
   2.7190635e+02   1.3950081e-04
   2.7290970e+02   1.3944114e-04
   2.7391304e+02   1.3938202e-04
   2.7491639e+02   1.3932313e-04
   2.7591973e+02   1.3926452e-04
   2.7692308e+02   1.3920651e-04
   2.7792642e+02   1.3914879e-04
   2.7892977e+02   1.3909129e-04
   2.7993311e+02   1.3903434e-04
   2.8093645e+02   1.3897750e-04
   2.8193980e+02   1.3892100e-04
   2.8294314e+02   1.3886513e-04
   2.8394649e+02   1.3880949e-04
   2.8494983e+02   1.3875408e-04
   2.8595318e+02   1.3869912e-04
   2.8695652e+02   1.3864403e-04
   2.8795987e+02   1.3858952e-04
   2.8896321e+02   1.3853533e-04
   2.8996656e+02   1.3848117e-04
   2.9096990e+02   1.3842754e-04
   2.9197324e+02   1.3837396e-04
   2.9297659e+02   1.3832085e-04
   2.9397993e+02   1.3826806e-04
   2.9498328e+02   1.3821546e-04
   2.9598662e+02   1.3816341e-04
   2.9698997e+02   1.3811153e-04
   2.9799331e+02   1.3806022e-04
   2.9899666e+02   1.3800916e-04
   3.0000000e+02   1.3795808e-04


==> titanizedminvol/results_doc/mean_reviews1.dat <==
   0.0000000e+00   1.2041404e-01
   1.0033445e-01   2.8090691e-03
   2.0066890e-01   1.4070412e-03
   3.0100334e-01   1.0784528e-03
   4.0133779e-01   8.8865601e-04
   5.0167224e-01   7.9961332e-04
   6.0200669e-01   7.3396601e-04
   7.0234114e-01   6.7926426e-04
   8.0267559e-01   6.3239028e-04
   9.0301003e-01   5.8010998e-04
   1.0033445e+00   5.5029395e-04
   1.1036789e+00   5.3668344e-04
   1.2040134e+00   5.2875290e-04
   1.3043478e+00   5.2268212e-04
   1.4046823e+00   5.1782907e-04
   1.5050167e+00   5.1387977e-04
   1.6053512e+00   5.1058556e-04
   1.7056856e+00   5.0777507e-04
   1.8060201e+00   5.0536818e-04
   1.9063545e+00   5.0330205e-04
   2.0066890e+00   5.0151716e-04
   2.1070234e+00   4.9996790e-04
   2.2073579e+00   4.9859199e-04
   2.3076923e+00   4.9738234e-04
   2.4080268e+00   4.9628611e-04
   2.5083612e+00   4.9526146e-04
   2.6086957e+00   4.9423969e-04
   2.7090301e+00   4.9299413e-04
   2.8093645e+00   4.9066248e-04
   2.9096990e+00   4.8308942e-04
   3.0100334e+00   4.6134674e-04
   3.1103679e+00   4.5026862e-04
   3.2107023e+00   4.4784313e-04
   3.3110368e+00   4.4480248e-04
   3.4113712e+00   4.3668477e-04
   3.5117057e+00   4.0775451e-04
   3.6120401e+00   3.6935353e-04
   3.7123746e+00   3.6120920e-04
   3.8127090e+00   3.5856197e-04
   3.9130435e+00   3.5653615e-04
   4.0133779e+00   3.5462650e-04
   4.1137124e+00   3.5205375e-04
   4.2140468e+00   3.4570816e-04
   4.3143813e+00   3.2485056e-04
   4.4147157e+00   3.0338936e-04
   4.5150502e+00   2.7819941e-04
   4.6153846e+00   2.5338382e-04
   4.7157191e+00   2.2900710e-04
   4.8160535e+00   2.2151095e-04
   4.9163880e+00   2.1893485e-04
   5.0167224e+00   2.1688321e-04
   5.1170569e+00   2.1470735e-04
   5.2173913e+00   2.1077077e-04
   5.3177258e+00   1.9624574e-04
   5.4180602e+00   1.7505591e-04
   5.5183946e+00   1.7048364e-04
   5.6187291e+00   1.6883718e-04
   5.7190635e+00   1.6765400e-04
   5.8193980e+00   1.6674137e-04
   5.9197324e+00   1.6601168e-04
   6.0200669e+00   1.6540857e-04
   6.1204013e+00   1.6489885e-04
   6.2207358e+00   1.6446509e-04
   6.3210702e+00   1.6410009e-04
   6.4214047e+00   1.6378866e-04
   6.5217391e+00   1.6352285e-04
   6.6220736e+00   1.6329188e-04
   6.7224080e+00   1.6309682e-04
   6.8227425e+00   1.6292912e-04
   6.9230769e+00   1.6278498e-04
   7.0234114e+00   1.6266026e-04
   7.1237458e+00   1.6254989e-04
   7.2240803e+00   1.6245314e-04
   7.3244147e+00   1.6237013e-04
   7.4247492e+00   1.6229471e-04
   7.5250836e+00   1.6222662e-04
   7.6254181e+00   1.6216541e-04
   7.7257525e+00   1.6211129e-04
   7.8260870e+00   1.6206266e-04
   7.9264214e+00   1.6201908e-04
   8.0267559e+00   1.6198082e-04
   8.1270903e+00   1.6194620e-04
   8.2274247e+00   1.6191516e-04
   8.3277592e+00   1.6188665e-04
   8.4280936e+00   1.6186136e-04
   8.5284281e+00   1.6183854e-04
   8.6287625e+00   1.6181806e-04
   8.7290970e+00   1.6179941e-04
   8.8294314e+00   1.6178253e-04
   8.9297659e+00   1.6176742e-04
   9.0301003e+00   1.6175396e-04
   9.1304348e+00   1.6174155e-04
   9.2307692e+00   1.6173020e-04
   9.3311037e+00   1.6171987e-04
   9.4314381e+00   1.6171057e-04
   9.5317726e+00   1.6170211e-04
   9.6321070e+00   1.6169459e-04
   9.7324415e+00   1.6168767e-04
   9.8327759e+00   1.6168136e-04
   9.9331104e+00   1.6167572e-04
   1.0033445e+01   1.6167062e-04
   1.0133779e+01   1.6166597e-04
   1.0234114e+01   1.6166173e-04
   1.0334448e+01   1.6165790e-04
   1.0434783e+01   1.6165439e-04
   1.0535117e+01   1.6165119e-04
   1.0635452e+01   1.6164829e-04
   1.0735786e+01   1.6164560e-04
   1.0836120e+01   1.6164319e-04
   1.0936455e+01   1.6164103e-04
   1.1036789e+01   1.6163907e-04
   1.1137124e+01   1.6163728e-04
   1.1237458e+01   1.6163563e-04
   1.1337793e+01   1.6163412e-04
   1.1438127e+01   1.6163276e-04
   1.1538462e+01   1.6163152e-04
   1.1638796e+01   1.6163041e-04
   1.1739130e+01   1.6162940e-04
   1.1839465e+01   1.6162847e-04
   1.1939799e+01   1.6162764e-04
   1.2040134e+01   1.6162687e-04
   1.2140468e+01   1.6162618e-04
   1.2240803e+01   1.6162555e-04
   1.2341137e+01   1.6162498e-04
   1.2441472e+01   1.6162447e-04
   1.2541806e+01   1.6162399e-04
   1.2642140e+01   1.6162356e-04
   1.2742475e+01   1.6162317e-04
   1.2842809e+01   1.6162282e-04
   1.2943144e+01   1.6162251e-04
   1.3043478e+01   1.6162222e-04
   1.3143813e+01   1.6162196e-04
   1.3244147e+01   1.6162172e-04
   1.3344482e+01   1.6162151e-04
   1.3444816e+01   1.6162132e-04
   1.3545151e+01   1.6162114e-04
   1.3645485e+01   1.6162099e-04
   1.3745819e+01   1.6162084e-04
   1.3846154e+01   1.6162072e-04
   1.3946488e+01   1.6162060e-04
   1.4046823e+01   1.6162050e-04
   1.4147157e+01   1.6162041e-04
   1.4247492e+01   1.6162033e-04
   1.4347826e+01   1.6162025e-04
   1.4448161e+01   1.6162019e-04
   1.4548495e+01   1.6162013e-04
   1.4648829e+01   1.6162007e-04
   1.4749164e+01   1.6162003e-04
   1.4849498e+01   1.6161999e-04
   1.4949833e+01   1.6161995e-04
   1.5050167e+01   1.6161992e-04
   1.5150502e+01   1.6161990e-04
   1.5250836e+01   1.6161987e-04
   1.5351171e+01   1.6161985e-04
   1.5451505e+01   1.6161983e-04
   1.5551839e+01   1.6161982e-04
   1.5652174e+01   1.6161981e-04
   1.5752508e+01   1.6161980e-04
   1.5852843e+01   1.6161979e-04
   1.5953177e+01   1.6161978e-04
   1.6053512e+01   1.6161978e-04
   1.6153846e+01   1.6161978e-04
   1.6254181e+01   1.6161978e-04
   1.6354515e+01   1.6161978e-04
   1.6454849e+01   1.6161978e-04
   1.6555184e+01   1.6161978e-04
   1.6655518e+01   1.6161978e-04
   1.6755853e+01   1.6161978e-04
   1.6856187e+01   1.6161979e-04
   1.6956522e+01   1.6161979e-04
   1.7056856e+01   1.6161980e-04
   1.7157191e+01   1.6161980e-04
   1.7257525e+01   1.6161981e-04
   1.7357860e+01   1.6161981e-04
   1.7458194e+01   1.6161982e-04
   1.7558528e+01   1.6161982e-04
   1.7658863e+01   1.6161983e-04
   1.7759197e+01   1.6161984e-04
   1.7859532e+01   1.6161984e-04
   1.7959866e+01   1.6161985e-04
   1.8060201e+01   1.6161986e-04
   1.8160535e+01   1.6161986e-04
   1.8260870e+01   1.6161987e-04
   1.8361204e+01   1.6161988e-04
   1.8461538e+01   1.6161988e-04
   1.8561873e+01   1.6161989e-04
   1.8662207e+01   1.6161990e-04
   1.8762542e+01   1.6161990e-04
   1.8862876e+01   1.6161991e-04
   1.8963211e+01   1.6161991e-04
   1.9063545e+01   1.6161992e-04
   1.9163880e+01   1.6161993e-04
   1.9264214e+01   1.6161993e-04
   1.9364548e+01   1.6161994e-04
   1.9464883e+01   1.6161995e-04
   1.9565217e+01   1.6161995e-04
   1.9665552e+01   1.6161996e-04
   1.9765886e+01   1.6161996e-04
   1.9866221e+01   1.6161997e-04
   1.9966555e+01   1.6161997e-04
   2.0066890e+01   1.6161998e-04
   2.0167224e+01   1.6161998e-04
   2.0267559e+01   1.6161999e-04
   2.0367893e+01   1.6161999e-04
   2.0468227e+01   1.6162000e-04
   2.0568562e+01   1.6162000e-04
   2.0668896e+01   1.6162001e-04
   2.0769231e+01   1.6162001e-04
   2.0869565e+01   1.6162001e-04
   2.0969900e+01   1.6162002e-04
   2.1070234e+01   1.6162002e-04
   2.1170569e+01   1.6162003e-04
   2.1270903e+01   1.6162003e-04
   2.1371237e+01   1.6162003e-04
   2.1471572e+01   1.6162004e-04
   2.1571906e+01   1.6162004e-04
   2.1672241e+01   1.6162004e-04
   2.1772575e+01   1.6162005e-04
   2.1872910e+01   1.6162005e-04
   2.1973244e+01   1.6162005e-04
   2.2073579e+01   1.6162006e-04
   2.2173913e+01   1.6162006e-04
   2.2274247e+01   1.6162006e-04
   2.2374582e+01   1.6162006e-04
   2.2474916e+01   1.6162007e-04
   2.2575251e+01   1.6162007e-04
   2.2675585e+01   1.6162007e-04
   2.2775920e+01   1.6162007e-04
   2.2876254e+01   1.6162008e-04
   2.2976589e+01   1.6162008e-04
   2.3076923e+01   1.6162008e-04
   2.3177258e+01   1.6162008e-04
   2.3277592e+01   1.6162009e-04
   2.3377926e+01   1.6162009e-04
   2.3478261e+01   1.6162009e-04
   2.3578595e+01   1.6162009e-04
   2.3678930e+01   1.6162009e-04
   2.3779264e+01   1.6162010e-04
   2.3879599e+01   1.6162010e-04
   2.3979933e+01   1.6162010e-04
   2.4080268e+01   1.6162010e-04
   2.4180602e+01   1.6162010e-04
   2.4280936e+01   1.6162010e-04
   2.4381271e+01   1.6162010e-04
   2.4481605e+01   1.6162011e-04
   2.4581940e+01   1.6162011e-04
   2.4682274e+01   1.6162011e-04
   2.4782609e+01   1.6162011e-04
   2.4882943e+01   1.6162011e-04
   2.4983278e+01   1.6162011e-04
   2.5083612e+01   1.6162011e-04
   2.5183946e+01   1.6162011e-04
   2.5284281e+01   1.6162012e-04
   2.5384615e+01   1.6162012e-04
   2.5484950e+01   1.6162012e-04
   2.5585284e+01   1.6162012e-04
   2.5685619e+01   1.6162012e-04
   2.5785953e+01   1.6162012e-04
   2.5886288e+01   1.6162012e-04
   2.5986622e+01   1.6162012e-04
   2.6086957e+01   1.6162012e-04
   2.6187291e+01   1.6162012e-04
   2.6287625e+01   1.6162012e-04
   2.6387960e+01   1.6162013e-04
   2.6488294e+01   1.6162013e-04
   2.6588629e+01   1.6162013e-04
   2.6688963e+01   1.6162013e-04
   2.6789298e+01   1.6162013e-04
   2.6889632e+01   1.6162013e-04
   2.6989967e+01   1.6162013e-04
   2.7090301e+01   1.6162013e-04
   2.7190635e+01   1.6162013e-04
   2.7290970e+01   1.6162013e-04
   2.7391304e+01   1.6162013e-04
   2.7491639e+01   1.6162013e-04
   2.7591973e+01   1.6162013e-04
   2.7692308e+01   1.6162013e-04
   2.7792642e+01   1.6162013e-04
   2.7892977e+01   1.6162013e-04
   2.7993311e+01   1.6162013e-04
   2.8093645e+01   1.6162013e-04
   2.8193980e+01   1.6162013e-04
   2.8294314e+01   1.6162014e-04
   2.8394649e+01   1.6162014e-04
   2.8494983e+01   1.6162014e-04
   2.8595318e+01   1.6162014e-04
   2.8695652e+01   1.6162014e-04
   2.8795987e+01   1.6162014e-04
   2.8896321e+01   1.6162014e-04
   2.8996656e+01   1.6162014e-04
   2.9096990e+01   1.6162014e-04
   2.9197324e+01   1.6162014e-04
   2.9297659e+01   1.6162014e-04
   2.9397993e+01   1.6162014e-04
   2.9498328e+01   1.6162014e-04
   2.9598662e+01   1.6162014e-04
   2.9698997e+01   1.6162014e-04
   2.9799331e+01   1.6162014e-04
   2.9899666e+01   1.6162014e-04
   3.0000000e+01   1.6162014e-04


==> titanizedminvol/results_doc/mean_reviews2.dat <==
   0.0000000e+00   1.2041404e-01
   1.0033445e-01   3.3456519e-03
   2.0066890e-01   1.8390201e-03
   3.0100334e-01   1.5001684e-03
   4.0133779e-01   1.2760478e-03
   5.0167224e-01   1.1384506e-03
   6.0200669e-01   1.0529288e-03
   7.0234114e-01   9.7880671e-04
   8.0267559e-01   9.0010240e-04
   9.0301003e-01   8.3340289e-04
   1.0033445e+00   7.9143258e-04
   1.1036789e+00   7.6706591e-04
   1.2040134e+00   7.4522948e-04
   1.3043478e+00   7.2969061e-04
   1.4046823e+00   7.2083617e-04
   1.5050167e+00   7.1434878e-04
   1.6053512e+00   7.0909786e-04
   1.7056856e+00   7.0470621e-04
   1.8060201e+00   7.0100469e-04
   1.9063545e+00   6.9780479e-04
   2.0066890e+00   6.9499102e-04
   2.1070234e+00   6.9248141e-04
   2.2073579e+00   6.9011425e-04
   2.3076923e+00   6.8757632e-04
   2.4080268e+00   6.8403333e-04
   2.5083612e+00   6.7604796e-04
   2.6086957e+00   6.5729623e-04
   2.7090301e+00   6.4382850e-04
   2.8093645e+00   6.4015632e-04
   2.9096990e+00   6.3824371e-04
   3.0100334e+00   6.3661799e-04
   3.1103679e+00   6.3510092e-04
   3.2107023e+00   6.3344633e-04
   3.3110368e+00   6.3094608e-04
   3.4113712e+00   6.2541876e-04
   3.5117057e+00   6.0929622e-04
   3.6120401e+00   5.9287272e-04
   3.7123746e+00   5.8871649e-04
   3.8127090e+00   5.8703527e-04
   3.9130435e+00   5.8563975e-04
   4.0133779e+00   5.8422610e-04
   4.1137124e+00   5.8222250e-04
   4.2140468e+00   5.7785657e-04
   4.3143813e+00   5.6573771e-04
   4.4147157e+00   5.4745591e-04
   4.5150502e+00   5.4086093e-04
   4.6153846e+00   5.3904159e-04
   4.7157191e+00   5.3785820e-04
   4.8160535e+00   5.3682932e-04
   4.9163880e+00   5.3584947e-04
   5.0167224e+00   5.3479733e-04
   5.1170569e+00   5.3338175e-04
   5.2173913e+00   5.3068731e-04
   5.3177258e+00   5.2275383e-04
   5.4180602e+00   4.9817357e-04
   5.5183946e+00   4.6282627e-04
   5.6187291e+00   4.4794399e-04
   5.7190635e+00   4.3646579e-04
   5.8193980e+00   4.1570216e-04
   5.9197324e+00   4.0535614e-04
   6.0200669e+00   4.0220155e-04
   6.1204013e+00   3.9922341e-04
   6.2207358e+00   3.9355325e-04
   6.3210702e+00   3.7906216e-04
   6.4214047e+00   3.6162236e-04
   6.5217391e+00   3.5564557e-04
   6.6220736e+00   3.5230686e-04
   6.7224080e+00   3.4597292e-04
   6.8227425e+00   3.2985109e-04
   6.9230769e+00   3.1349535e-04
   7.0234114e+00   3.0958617e-04
   7.1237458e+00   3.0793730e-04
   7.2240803e+00   3.0671792e-04
   7.3244147e+00   3.0567675e-04
   7.4247492e+00   3.0481353e-04
   7.5250836e+00   3.0406255e-04
   7.6254181e+00   3.0339581e-04
   7.7257525e+00   3.0279926e-04
   7.8260870e+00   3.0226518e-04
   7.9264214e+00   3.0178796e-04
   8.0267559e+00   3.0135614e-04
   8.1270903e+00   3.0095697e-04
   8.2274247e+00   3.0059796e-04
   8.3277592e+00   3.0026496e-04
   8.4280936e+00   2.9996317e-04
   8.5284281e+00   2.9968235e-04
   8.6287625e+00   2.9942161e-04
   8.7290970e+00   2.9917851e-04
   8.8294314e+00   2.9895669e-04
   8.9297659e+00   2.9874576e-04
   9.0301003e+00   2.9855028e-04
   9.1304348e+00   2.9836788e-04
   9.2307692e+00   2.9819627e-04
   9.3311037e+00   2.9803467e-04
   9.4314381e+00   2.9788375e-04
   9.5317726e+00   2.9774215e-04
   9.6321070e+00   2.9760853e-04
   9.7324415e+00   2.9748304e-04
   9.8327759e+00   2.9736439e-04
   9.9331104e+00   2.9725198e-04
   1.0033445e+01   2.9714637e-04
   1.0133779e+01   2.9704647e-04
   1.0234114e+01   2.9695218e-04
   1.0334448e+01   2.9686146e-04
   1.0434783e+01   2.9677734e-04
   1.0535117e+01   2.9669629e-04
   1.0635452e+01   2.9661888e-04
   1.0735786e+01   2.9654513e-04
   1.0836120e+01   2.9647520e-04
   1.0936455e+01   2.9640903e-04
   1.1036789e+01   2.9634546e-04
   1.1137124e+01   2.9628515e-04
   1.1237458e+01   2.9622817e-04
   1.1337793e+01   2.9617268e-04
   1.1438127e+01   2.9611964e-04
   1.1538462e+01   2.9606969e-04
   1.1638796e+01   2.9602122e-04
   1.1739130e+01   2.9597483e-04
   1.1839465e+01   2.9593082e-04
   1.1939799e+01   2.9588841e-04
   1.2040134e+01   2.9584774e-04
   1.2140468e+01   2.9580896e-04
   1.2240803e+01   2.9577210e-04
   1.2341137e+01   2.9573629e-04
   1.2441472e+01   2.9570192e-04
   1.2541806e+01   2.9566874e-04
   1.2642140e+01   2.9563691e-04
   1.2742475e+01   2.9560630e-04
   1.2842809e+01   2.9557715e-04
   1.2943144e+01   2.9554906e-04
   1.3043478e+01   2.9552180e-04
   1.3143813e+01   2.9549549e-04
   1.3244147e+01   2.9547035e-04
   1.3344482e+01   2.9544606e-04
   1.3444816e+01   2.9542266e-04
   1.3545151e+01   2.9540017e-04
   1.3645485e+01   2.9537844e-04
   1.3745819e+01   2.9535735e-04
   1.3846154e+01   2.9533718e-04
   1.3946488e+01   2.9531784e-04
   1.4046823e+01   2.9529903e-04
   1.4147157e+01   2.9528092e-04
   1.4247492e+01   2.9526361e-04
   1.4347826e+01   2.9524668e-04
   1.4448161e+01   2.9523029e-04
   1.4548495e+01   2.9521433e-04
   1.4648829e+01   2.9519883e-04
   1.4749164e+01   2.9518386e-04
   1.4849498e+01   2.9516945e-04
   1.4949833e+01   2.9515546e-04
   1.5050167e+01   2.9514191e-04
   1.5150502e+01   2.9512882e-04
   1.5250836e+01   2.9511629e-04
   1.5351171e+01   2.9510382e-04
   1.5451505e+01   2.9509172e-04
   1.5551839e+01   2.9507999e-04
   1.5652174e+01   2.9506851e-04
   1.5752508e+01   2.9505737e-04
   1.5852843e+01   2.9504657e-04
   1.5953177e+01   2.9503593e-04
   1.6053512e+01   2.9502553e-04
   1.6153846e+01   2.9501548e-04
   1.6254181e+01   2.9500566e-04
   1.6354515e+01   2.9499587e-04
   1.6454849e+01   2.9498632e-04
   1.6555184e+01   2.9497692e-04
   1.6655518e+01   2.9496766e-04
   1.6755853e+01   2.9495848e-04
   1.6856187e+01   2.9494943e-04
   1.6956522e+01   2.9494039e-04
   1.7056856e+01   2.9493135e-04
   1.7157191e+01   2.9492238e-04
   1.7257525e+01   2.9491339e-04
   1.7357860e+01   2.9490429e-04
   1.7458194e+01   2.9489538e-04
   1.7558528e+01   2.9488625e-04
   1.7658863e+01   2.9487703e-04
   1.7759197e+01   2.9486773e-04
   1.7859532e+01   2.9485819e-04
   1.7959866e+01   2.9484848e-04
   1.8060201e+01   2.9483835e-04
   1.8160535e+01   2.9482802e-04
   1.8260870e+01   2.9481745e-04
   1.8361204e+01   2.9480600e-04
   1.8461538e+01   2.9479406e-04
   1.8561873e+01   2.9478214e-04
   1.8662207e+01   2.9476852e-04
   1.8762542e+01   2.9475332e-04
   1.8862876e+01   2.9473737e-04
   1.8963211e+01   2.9471950e-04
   1.9063545e+01   2.9470032e-04
   1.9163880e+01   2.9467891e-04
   1.9264214e+01   2.9465474e-04
   1.9364548e+01   2.9462694e-04
   1.9464883e+01   2.9459531e-04
   1.9565217e+01   2.9455925e-04
   1.9665552e+01   2.9451694e-04
   1.9765886e+01   2.9446961e-04
   1.9866221e+01   2.9441411e-04
   1.9966555e+01   2.9435166e-04
   2.0066890e+01   2.9428197e-04
   2.0167224e+01   2.9420658e-04
   2.0267559e+01   2.9412696e-04
   2.0367893e+01   2.9403630e-04
   2.0468227e+01   2.9393373e-04
   2.0568562e+01   2.9381915e-04
   2.0668896e+01   2.9368882e-04
   2.0769231e+01   2.9355297e-04
   2.0869565e+01   2.9340892e-04
   2.0969900e+01   2.9326461e-04
   2.1070234e+01   2.9312590e-04
   2.1170569e+01   2.9300064e-04
   2.1270903e+01   2.9288857e-04
   2.1371237e+01   2.9278959e-04
   2.1471572e+01   2.9270917e-04
   2.1571906e+01   2.9264474e-04
   2.1672241e+01   2.9259386e-04
   2.1772575e+01   2.9255430e-04
   2.1872910e+01   2.9252219e-04
   2.1973244e+01   2.9249549e-04
   2.2073579e+01   2.9247351e-04
   2.2173913e+01   2.9245456e-04
   2.2274247e+01   2.9243832e-04
   2.2374582e+01   2.9242336e-04
   2.2474916e+01   2.9240987e-04
   2.2575251e+01   2.9239785e-04
   2.2675585e+01   2.9238676e-04
   2.2775920e+01   2.9237664e-04
   2.2876254e+01   2.9236724e-04
   2.2976589e+01   2.9235841e-04
   2.3076923e+01   2.9235050e-04
   2.3177258e+01   2.9234310e-04
   2.3277592e+01   2.9233610e-04
   2.3377926e+01   2.9232951e-04
   2.3478261e+01   2.9232307e-04
   2.3578595e+01   2.9231714e-04
   2.3678930e+01   2.9231161e-04
   2.3779264e+01   2.9230641e-04
   2.3879599e+01   2.9230147e-04
   2.3979933e+01   2.9229678e-04
   2.4080268e+01   2.9229215e-04
   2.4180602e+01   2.9228797e-04
   2.4280936e+01   2.9228401e-04
   2.4381271e+01   2.9228016e-04
   2.4481605e+01   2.9227646e-04
   2.4581940e+01   2.9227288e-04
   2.4682274e+01   2.9226953e-04
   2.4782609e+01   2.9226632e-04
   2.4882943e+01   2.9226324e-04
   2.4983278e+01   2.9226032e-04
   2.5083612e+01   2.9225746e-04
   2.5183946e+01   2.9225475e-04
   2.5284281e+01   2.9225234e-04
   2.5384615e+01   2.9224983e-04
   2.5484950e+01   2.9224738e-04
   2.5585284e+01   2.9224506e-04
   2.5685619e+01   2.9224280e-04
   2.5785953e+01   2.9224065e-04
   2.5886288e+01   2.9223863e-04
   2.5986622e+01   2.9223668e-04
   2.6086957e+01   2.9223475e-04
   2.6187291e+01   2.9223297e-04
   2.6287625e+01   2.9223128e-04
   2.6387960e+01   2.9222957e-04
   2.6488294e+01   2.9222795e-04
   2.6588629e+01   2.9222639e-04
   2.6688963e+01   2.9222488e-04
   2.6789298e+01   2.9222344e-04
   2.6889632e+01   2.9222203e-04
   2.6989967e+01   2.9222068e-04
   2.7090301e+01   2.9221938e-04
   2.7190635e+01   2.9221815e-04
   2.7290970e+01   2.9221696e-04
   2.7391304e+01   2.9221580e-04
   2.7491639e+01   2.9221468e-04
   2.7591973e+01   2.9221360e-04
   2.7692308e+01   2.9221255e-04
   2.7792642e+01   2.9221156e-04
   2.7892977e+01   2.9221059e-04
   2.7993311e+01   2.9220967e-04
   2.8093645e+01   2.9220877e-04
   2.8193980e+01   2.9220793e-04
   2.8294314e+01   2.9220713e-04
   2.8394649e+01   2.9220632e-04
   2.8494983e+01   2.9220553e-04
   2.8595318e+01   2.9220480e-04
   2.8695652e+01   2.9220410e-04
   2.8795987e+01   2.9220340e-04
   2.8896321e+01   2.9220274e-04
   2.8996656e+01   2.9220207e-04
   2.9096990e+01   2.9220146e-04
   2.9197324e+01   2.9220087e-04
   2.9297659e+01   2.9220031e-04
   2.9397993e+01   2.9219975e-04
   2.9498328e+01   2.9219922e-04
   2.9598662e+01   2.9219869e-04
   2.9698997e+01   2.9219819e-04
   2.9799331e+01   2.9219770e-04
   2.9899666e+01   2.9219723e-04
   3.0000000e+01   2.9219680e-04


==> titanizedminvol/results_doc/mean_sports1.dat <==
   0.0000000e+00   1.2162391e-01
   1.0033445e-01   8.8326883e-03
   2.0066890e-01   3.3384938e-03
   3.0100334e-01   1.7358386e-03
   4.0133779e-01   1.2383535e-03
   5.0167224e-01   9.7585037e-04
   6.0200669e-01   8.4768169e-04
   7.0234114e-01   7.9732802e-04
   8.0267559e-01   7.7073591e-04
   9.0301003e-01   7.5396954e-04
   1.0033445e+00   7.4130736e-04
   1.1036789e+00   7.3070664e-04
   1.2040134e+00   7.2014110e-04
   1.3043478e+00   7.0788776e-04
   1.4046823e+00   6.9342341e-04
   1.5050167e+00   6.7987173e-04
   1.6053512e+00   6.6948029e-04
   1.7056856e+00   6.5720783e-04
   1.8060201e+00   6.3604731e-04
   1.9063545e+00   6.0572225e-04
   2.0066890e+00   5.7855543e-04
   2.1070234e+00   5.6034405e-04
   2.2073579e+00   5.4044463e-04
   2.3076923e+00   5.0377555e-04
   2.4080268e+00   4.5530563e-04
   2.5083612e+00   4.3858730e-04
   2.6086957e+00   4.3368806e-04
   2.7090301e+00   4.2917347e-04
   2.8093645e+00   4.2389846e-04
   2.9096990e+00   4.1890591e-04
   3.0100334e+00   4.1496332e-04
   3.1103679e+00   4.1217432e-04
   3.2107023e+00   4.1004220e-04
   3.3110368e+00   4.0817317e-04
   3.4113712e+00   4.0647446e-04
   3.5117057e+00   4.0498551e-04
   3.6120401e+00   4.0392448e-04
   3.7123746e+00   4.0309811e-04
   3.8127090e+00   4.0241917e-04
   3.9130435e+00   4.0185051e-04
   4.0133779e+00   4.0131132e-04
   4.1137124e+00   4.0076501e-04
   4.2140468e+00   4.0020964e-04
   4.3143813e+00   3.9955956e-04
   4.4147157e+00   3.9873662e-04
   4.5150502e+00   3.9747669e-04
   4.6153846e+00   3.9497396e-04
   4.7157191e+00   3.8833632e-04
   4.8160535e+00   3.6855221e-04
   4.9163880e+00   3.3821515e-04
   5.0167224e+00   3.2285377e-04
   5.1170569e+00   3.1786539e-04
   5.2173913e+00   3.1608464e-04
   5.3177258e+00   3.1521203e-04
   5.4180602e+00   3.1449818e-04
   5.5183946e+00   3.1364982e-04
   5.6187291e+00   3.1243636e-04
   5.7190635e+00   3.1046589e-04
   5.8193980e+00   3.0742347e-04
   5.9197324e+00   3.0356287e-04
   6.0200669e+00   3.0040913e-04
   6.1204013e+00   2.9852252e-04
   6.2207358e+00   2.9759776e-04
   6.3210702e+00   2.9716296e-04
   6.4214047e+00   2.9693562e-04
   6.5217391e+00   2.9678533e-04
   6.6220736e+00   2.9667359e-04
   6.7224080e+00   2.9657619e-04
   6.8227425e+00   2.9649010e-04
   6.9230769e+00   2.9641303e-04
   7.0234114e+00   2.9634353e-04
   7.1237458e+00   2.9628308e-04
   7.2240803e+00   2.9622792e-04
   7.3244147e+00   2.9617955e-04
   7.4247492e+00   2.9613580e-04
   7.5250836e+00   2.9609621e-04
   7.6254181e+00   2.9606344e-04
   7.7257525e+00   2.9603074e-04
   7.8260870e+00   2.9600213e-04
   7.9264214e+00   2.9597640e-04
   8.0267559e+00   2.9595312e-04
   8.1270903e+00   2.9593256e-04
   8.2274247e+00   2.9591389e-04
   8.3277592e+00   2.9589737e-04
   8.4280936e+00   2.9588255e-04
   8.5284281e+00   2.9586852e-04
   8.6287625e+00   2.9585676e-04
   8.7290970e+00   2.9584584e-04
   8.8294314e+00   2.9583603e-04
   8.9297659e+00   2.9582724e-04
   9.0301003e+00   2.9581939e-04
   9.1304348e+00   2.9581223e-04
   9.2307692e+00   2.9580575e-04
   9.3311037e+00   2.9579972e-04
   9.4314381e+00   2.9579439e-04
   9.5317726e+00   2.9578965e-04
   9.6321070e+00   2.9578546e-04
   9.7324415e+00   2.9578152e-04
   9.8327759e+00   2.9577807e-04
   9.9331104e+00   2.9577480e-04
   1.0033445e+01   2.9577209e-04
   1.0133779e+01   2.9576960e-04
   1.0234114e+01   2.9576734e-04
   1.0334448e+01   2.9576527e-04
   1.0434783e+01   2.9576340e-04
   1.0535117e+01   2.9576175e-04
   1.0635452e+01   2.9576032e-04
   1.0735786e+01   2.9575897e-04
   1.0836120e+01   2.9575778e-04
   1.0936455e+01   2.9575668e-04
   1.1036789e+01   2.9575568e-04
   1.1137124e+01   2.9575477e-04
   1.1237458e+01   2.9575395e-04
   1.1337793e+01   2.9575323e-04
   1.1438127e+01   2.9575258e-04
   1.1538462e+01   2.9575202e-04
   1.1638796e+01   2.9575151e-04
   1.1739130e+01   2.9575104e-04
   1.1839465e+01   2.9575060e-04
   1.1939799e+01   2.9575021e-04
   1.2040134e+01   2.9574987e-04
   1.2140468e+01   2.9574957e-04
   1.2240803e+01   2.9574930e-04
   1.2341137e+01   2.9574907e-04
   1.2441472e+01   2.9574886e-04
   1.2541806e+01   2.9574867e-04
   1.2642140e+01   2.9574852e-04
   1.2742475e+01   2.9574836e-04
   1.2842809e+01   2.9574823e-04
   1.2943144e+01   2.9574812e-04
   1.3043478e+01   2.9574801e-04
   1.3143813e+01   2.9574791e-04
   1.3244147e+01   2.9574783e-04
   1.3344482e+01   2.9574775e-04
   1.3444816e+01   2.9574769e-04
   1.3545151e+01   2.9574763e-04
   1.3645485e+01   2.9574758e-04
   1.3745819e+01   2.9574754e-04
   1.3846154e+01   2.9574750e-04
   1.3946488e+01   2.9574746e-04
   1.4046823e+01   2.9574743e-04
   1.4147157e+01   2.9574740e-04
   1.4247492e+01   2.9574738e-04
   1.4347826e+01   2.9574736e-04
   1.4448161e+01   2.9574734e-04
   1.4548495e+01   2.9574732e-04
   1.4648829e+01   2.9574731e-04
   1.4749164e+01   2.9574730e-04
   1.4849498e+01   2.9574729e-04
   1.4949833e+01   2.9574728e-04
   1.5050167e+01   2.9574727e-04
   1.5150502e+01   2.9574726e-04
   1.5250836e+01   2.9574726e-04
   1.5351171e+01   2.9574725e-04
   1.5451505e+01   2.9574725e-04
   1.5551839e+01   2.9574724e-04
   1.5652174e+01   2.9574724e-04
   1.5752508e+01   2.9574724e-04
   1.5852843e+01   2.9574724e-04
   1.5953177e+01   2.9574724e-04
   1.6053512e+01   2.9574724e-04
   1.6153846e+01   2.9574724e-04
   1.6254181e+01   2.9574724e-04
   1.6354515e+01   2.9574723e-04
   1.6454849e+01   2.9574724e-04
   1.6555184e+01   2.9574724e-04
   1.6655518e+01   2.9574724e-04
   1.6755853e+01   2.9574724e-04
   1.6856187e+01   2.9574724e-04
   1.6956522e+01   2.9574724e-04
   1.7056856e+01   2.9574724e-04
   1.7157191e+01   2.9574724e-04
   1.7257525e+01   2.9574724e-04
   1.7357860e+01   2.9574724e-04
   1.7458194e+01   2.9574724e-04
   1.7558528e+01   2.9574724e-04
   1.7658863e+01   2.9574724e-04
   1.7759197e+01   2.9574724e-04
   1.7859532e+01   2.9574724e-04
   1.7959866e+01   2.9574725e-04
   1.8060201e+01   2.9574725e-04
   1.8160535e+01   2.9574725e-04
   1.8260870e+01   2.9574725e-04
   1.8361204e+01   2.9574725e-04
   1.8461538e+01   2.9574725e-04
   1.8561873e+01   2.9574725e-04
   1.8662207e+01   2.9574725e-04
   1.8762542e+01   2.9574725e-04
   1.8862876e+01   2.9574725e-04
   1.8963211e+01   2.9574725e-04
   1.9063545e+01   2.9574725e-04
   1.9163880e+01   2.9574725e-04
   1.9264214e+01   2.9574725e-04
   1.9364548e+01   2.9574726e-04
   1.9464883e+01   2.9574726e-04
   1.9565217e+01   2.9574726e-04
   1.9665552e+01   2.9574726e-04
   1.9765886e+01   2.9574726e-04
   1.9866221e+01   2.9574726e-04
   1.9966555e+01   2.9574726e-04
   2.0066890e+01   2.9574726e-04
   2.0167224e+01   2.9574726e-04
   2.0267559e+01   2.9574726e-04
   2.0367893e+01   2.9574726e-04
   2.0468227e+01   2.9574726e-04
   2.0568562e+01   2.9574726e-04
   2.0668896e+01   2.9574726e-04
   2.0769231e+01   2.9574726e-04
   2.0869565e+01   2.9574726e-04
   2.0969900e+01   2.9574726e-04
   2.1070234e+01   2.9574726e-04
   2.1170569e+01   2.9574726e-04
   2.1270903e+01   2.9574726e-04
   2.1371237e+01   2.9574726e-04
   2.1471572e+01   2.9574726e-04
   2.1571906e+01   2.9574726e-04
   2.1672241e+01   2.9574726e-04
   2.1772575e+01   2.9574726e-04
   2.1872910e+01   2.9574726e-04
   2.1973244e+01   2.9574726e-04
   2.2073579e+01   2.9574726e-04
   2.2173913e+01   2.9574726e-04
   2.2274247e+01   2.9574726e-04
   2.2374582e+01   2.9574726e-04
   2.2474916e+01   2.9574726e-04
   2.2575251e+01   2.9574726e-04
   2.2675585e+01   2.9574726e-04
   2.2775920e+01   2.9574726e-04
   2.2876254e+01   2.9574726e-04
   2.2976589e+01   2.9574726e-04
   2.3076923e+01   2.9574726e-04
   2.3177258e+01   2.9574726e-04
   2.3277592e+01   2.9574726e-04
   2.3377926e+01   2.9574726e-04
   2.3478261e+01   2.9574726e-04
   2.3578595e+01   2.9574726e-04
   2.3678930e+01   2.9574726e-04
   2.3779264e+01   2.9574726e-04
   2.3879599e+01   2.9574726e-04
   2.3979933e+01   2.9574726e-04
   2.4080268e+01   2.9574726e-04
   2.4180602e+01   2.9574726e-04
   2.4280936e+01   2.9574726e-04
   2.4381271e+01   2.9574726e-04
   2.4481605e+01   2.9574726e-04
   2.4581940e+01   2.9574726e-04
   2.4682274e+01   2.9574726e-04
   2.4782609e+01   2.9574726e-04
   2.4882943e+01   2.9574726e-04
   2.4983278e+01   2.9574726e-04
   2.5083612e+01   2.9574726e-04
   2.5183946e+01   2.9574726e-04
   2.5284281e+01   2.9574726e-04
   2.5384615e+01   2.9574726e-04
   2.5484950e+01   2.9574726e-04
   2.5585284e+01   2.9574726e-04
   2.5685619e+01   2.9574727e-04
   2.5785953e+01   2.9574727e-04
   2.5886288e+01   2.9574727e-04
   2.5986622e+01   2.9574727e-04
   2.6086957e+01   2.9574727e-04
   2.6187291e+01   2.9574727e-04
   2.6287625e+01   2.9574727e-04
   2.6387960e+01   2.9574727e-04
   2.6488294e+01   2.9574727e-04
   2.6588629e+01   2.9574727e-04
   2.6688963e+01   2.9574727e-04
   2.6789298e+01   2.9574727e-04
   2.6889632e+01   2.9574727e-04
   2.6989967e+01   2.9574727e-04
   2.7090301e+01   2.9574727e-04
   2.7190635e+01   2.9574727e-04
   2.7290970e+01   2.9574727e-04
   2.7391304e+01   2.9574727e-04
   2.7491639e+01   2.9574727e-04
   2.7591973e+01   2.9574727e-04
   2.7692308e+01   2.9574727e-04
   2.7792642e+01   2.9574727e-04
   2.7892977e+01   2.9574727e-04
   2.7993311e+01   2.9574727e-04
   2.8093645e+01   2.9574727e-04
   2.8193980e+01   2.9574727e-04
   2.8294314e+01   2.9574727e-04
   2.8394649e+01   2.9574727e-04
   2.8494983e+01   2.9574727e-04
   2.8595318e+01   2.9574727e-04
   2.8695652e+01   2.9574727e-04
   2.8795987e+01   2.9574727e-04
   2.8896321e+01   2.9574727e-04
   2.8996656e+01   2.9574727e-04
   2.9096990e+01   2.9574727e-04
   2.9197324e+01   2.9574727e-04
   2.9297659e+01   2.9574727e-04
   2.9397993e+01   2.9574727e-04
   2.9498328e+01   2.9574727e-04
   2.9598662e+01   2.9574727e-04
   2.9698997e+01   2.9574727e-04
   2.9799331e+01   2.9574727e-04
   2.9899666e+01   2.9574727e-04
   3.0000000e+01   2.9574727e-04


==> titanizedminvol/results_doc/mean_sports2.dat <==
   0.0000000e+00   1.2162391e-01
   1.0033445e-01   1.1182986e-02
   2.0066890e-01   4.8783582e-03
   3.0100334e-01   2.5804591e-03
   4.0133779e-01   1.6731201e-03
   5.0167224e-01   1.2865176e-03
   6.0200669e-01   1.0527739e-03
   7.0234114e-01   9.0641388e-04
   8.0267559e-01   8.3394405e-04
   9.0301003e-01   7.9835559e-04
   1.0033445e+00   7.7750008e-04
   1.1036789e+00   7.6276604e-04
   1.2040134e+00   7.5120623e-04
   1.3043478e+00   7.4155504e-04
   1.4046823e+00   7.3277541e-04
   1.5050167e+00   7.2448075e-04
   1.6053512e+00   7.1606620e-04
   1.7056856e+00   7.0714411e-04
   1.8060201e+00   6.9786720e-04
   1.9063545e+00   6.8881631e-04
   2.0066890e+00   6.8120780e-04
   2.1070234e+00   6.7530675e-04
   2.2073579e+00   6.7048578e-04
   2.3076923e+00   6.6609626e-04
   2.4080268e+00   6.6160910e-04
   2.5083612e+00   6.5654867e-04
   2.6086957e+00   6.5025918e-04
   2.7090301e+00   6.4162714e-04
   2.8093645e+00   6.2886893e-04
   2.9096990e+00   6.0809094e-04
   3.0100334e+00   5.8205430e-04
   3.1103679e+00   5.6185780e-04
   3.2107023e+00   5.4617567e-04
   3.3110368e+00   5.3085176e-04
   3.4113712e+00   5.1600187e-04
   3.5117057e+00   5.0155153e-04
   3.6120401e+00   4.8502862e-04
   3.7123746e+00   4.6185381e-04
   3.8127090e+00   4.4023816e-04
   3.9130435e+00   4.2980833e-04
   4.0133779e+00   4.2495565e-04
   4.1137124e+00   4.2217060e-04
   4.2140468e+00   4.2027323e-04
   4.3143813e+00   4.1882543e-04
   4.4147157e+00   4.1761830e-04
   4.5150502e+00   4.1658080e-04
   4.6153846e+00   4.1566986e-04
   4.7157191e+00   4.1484130e-04
   4.8160535e+00   4.1403726e-04
   4.9163880e+00   4.1325095e-04
   5.0167224e+00   4.1247892e-04
   5.1170569e+00   4.1171069e-04
   5.2173913e+00   4.1093594e-04
   5.3177258e+00   4.1013142e-04
   5.4180602e+00   4.0929119e-04
   5.5183946e+00   4.0843563e-04
   5.6187291e+00   4.0753752e-04
   5.7190635e+00   4.0663217e-04
   5.8193980e+00   4.0573989e-04
   5.9197324e+00   4.0482753e-04
   6.0200669e+00   4.0394157e-04
   6.1204013e+00   4.0324008e-04
   6.2207358e+00   4.0267565e-04
   6.3210702e+00   4.0219595e-04
   6.4214047e+00   4.0178694e-04
   6.5217391e+00   4.0143230e-04
   6.6220736e+00   4.0111029e-04
   6.7224080e+00   4.0081115e-04
   6.8227425e+00   4.0052341e-04
   6.9230769e+00   4.0023801e-04
   7.0234114e+00   3.9992961e-04
   7.1237458e+00   3.9959952e-04
   7.2240803e+00   3.9921170e-04
   7.3244147e+00   3.9873064e-04
   7.4247492e+00   3.9810839e-04
   7.5250836e+00   3.9717390e-04
   7.6254181e+00   3.9558010e-04
   7.7257525e+00   3.9257245e-04
   7.8260870e+00   3.8546345e-04
   7.9264214e+00   3.6877920e-04
   8.0267559e+00   3.4433270e-04
   8.1270903e+00   3.2702104e-04
   8.2274247e+00   3.2011304e-04
   8.3277592e+00   3.1735436e-04
   8.4280936e+00   3.1610735e-04
   8.5284281e+00   3.1537262e-04
   8.6287625e+00   3.1478718e-04
   8.7290970e+00   3.1424447e-04
   8.8294314e+00   3.1366864e-04
   8.9297659e+00   3.1288733e-04
   9.0301003e+00   3.1182228e-04
   9.1304348e+00   3.1035632e-04
   9.2307692e+00   3.0838032e-04
   9.3311037e+00   3.0586790e-04
   9.4314381e+00   3.0318858e-04
   9.5317726e+00   3.0080010e-04
   9.6321070e+00   2.9914125e-04
   9.7324415e+00   2.9813815e-04
   9.8327759e+00   2.9754012e-04
   9.9331104e+00   2.9718464e-04
   1.0033445e+01   2.9697051e-04
   1.0133779e+01   2.9683805e-04
   1.0234114e+01   2.9673729e-04
   1.0334448e+01   2.9665815e-04
   1.0434783e+01   2.9659378e-04
   1.0535117e+01   2.9653733e-04
   1.0635452e+01   2.9648552e-04
   1.0735786e+01   2.9643954e-04
   1.0836120e+01   2.9639662e-04
   1.0936455e+01   2.9635802e-04
   1.1036789e+01   2.9632219e-04
   1.1137124e+01   2.9628866e-04
   1.1237458e+01   2.9625737e-04
   1.1337793e+01   2.9622865e-04
   1.1438127e+01   2.9620171e-04
   1.1538462e+01   2.9617617e-04
   1.1638796e+01   2.9615232e-04
   1.1739130e+01   2.9613073e-04
   1.1839465e+01   2.9611083e-04
   1.1939799e+01   2.9609193e-04
   1.2040134e+01   2.9607373e-04
   1.2140468e+01   2.9605660e-04
   1.2240803e+01   2.9604084e-04
   1.2341137e+01   2.9602607e-04
   1.2441472e+01   2.9601206e-04
   1.2541806e+01   2.9599879e-04
   1.2642140e+01   2.9598615e-04
   1.2742475e+01   2.9597431e-04
   1.2842809e+01   2.9596314e-04
   1.2943144e+01   2.9595275e-04
   1.3043478e+01   2.9594294e-04
   1.3143813e+01   2.9593364e-04
   1.3244147e+01   2.9592494e-04
   1.3344482e+01   2.9591659e-04
   1.3444816e+01   2.9590849e-04
   1.3545151e+01   2.9590092e-04
   1.3645485e+01   2.9589372e-04
   1.3745819e+01   2.9588701e-04
   1.3846154e+01   2.9588062e-04
   1.3946488e+01   2.9587451e-04
   1.4046823e+01   2.9586870e-04
   1.4147157e+01   2.9586318e-04
   1.4247492e+01   2.9585789e-04
   1.4347826e+01   2.9585282e-04
   1.4448161e+01   2.9584804e-04
   1.4548495e+01   2.9584345e-04
   1.4648829e+01   2.9583912e-04
   1.4749164e+01   2.9583508e-04
   1.4849498e+01   2.9583126e-04
   1.4949833e+01   2.9582751e-04
   1.5050167e+01   2.9582396e-04
   1.5150502e+01   2.9582057e-04
   1.5250836e+01   2.9581737e-04
   1.5351171e+01   2.9581432e-04
   1.5451505e+01   2.9581139e-04
   1.5551839e+01   2.9580859e-04
   1.5652174e+01   2.9580592e-04
   1.5752508e+01   2.9580344e-04
   1.5852843e+01   2.9580100e-04
   1.5953177e+01   2.9579863e-04
   1.6053512e+01   2.9579637e-04
   1.6153846e+01   2.9579423e-04
   1.6254181e+01   2.9579214e-04
   1.6354515e+01   2.9579017e-04
   1.6454849e+01   2.9578831e-04
   1.6555184e+01   2.9578655e-04
   1.6655518e+01   2.9578487e-04
   1.6755853e+01   2.9578327e-04
   1.6856187e+01   2.9578176e-04
   1.6956522e+01   2.9578029e-04
   1.7056856e+01   2.9577890e-04
   1.7157191e+01   2.9577757e-04
   1.7257525e+01   2.9577628e-04
   1.7357860e+01   2.9577505e-04
   1.7458194e+01   2.9577389e-04
   1.7558528e+01   2.9577279e-04
   1.7658863e+01   2.9577171e-04
   1.7759197e+01   2.9577072e-04
   1.7859532e+01   2.9576975e-04
   1.7959866e+01   2.9576880e-04
   1.8060201e+01   2.9576790e-04
   1.8160535e+01   2.9576703e-04
   1.8260870e+01   2.9576619e-04
   1.8361204e+01   2.9576540e-04
   1.8461538e+01   2.9576464e-04
   1.8561873e+01   2.9576393e-04
   1.8662207e+01   2.9576324e-04
   1.8762542e+01   2.9576259e-04
   1.8862876e+01   2.9576195e-04
   1.8963211e+01   2.9576135e-04
   1.9063545e+01   2.9576076e-04
   1.9163880e+01   2.9576021e-04
   1.9264214e+01   2.9575967e-04
   1.9364548e+01   2.9575915e-04
   1.9464883e+01   2.9575866e-04
   1.9565217e+01   2.9575819e-04
   1.9665552e+01   2.9575775e-04
   1.9765886e+01   2.9575733e-04
   1.9866221e+01   2.9575694e-04
   1.9966555e+01   2.9575655e-04
   2.0066890e+01   2.9575618e-04
   2.0167224e+01   2.9575582e-04
   2.0267559e+01   2.9575548e-04
   2.0367893e+01   2.9575515e-04
   2.0468227e+01   2.9575483e-04
   2.0568562e+01   2.9575453e-04
   2.0668896e+01   2.9575424e-04
   2.0769231e+01   2.9575396e-04
   2.0869565e+01   2.9575370e-04
   2.0969900e+01   2.9575344e-04
   2.1070234e+01   2.9575320e-04
   2.1170569e+01   2.9575296e-04
   2.1270903e+01   2.9575273e-04
   2.1371237e+01   2.9575252e-04
   2.1471572e+01   2.9575232e-04
   2.1571906e+01   2.9575212e-04
   2.1672241e+01   2.9575193e-04
   2.1772575e+01   2.9575175e-04
   2.1872910e+01   2.9575158e-04
   2.1973244e+01   2.9575142e-04
   2.2073579e+01   2.9575127e-04
   2.2173913e+01   2.9575112e-04
   2.2274247e+01   2.9575098e-04
   2.2374582e+01   2.9575084e-04
   2.2474916e+01   2.9575071e-04
   2.2575251e+01   2.9575059e-04
   2.2675585e+01   2.9575046e-04
   2.2775920e+01   2.9575035e-04
   2.2876254e+01   2.9575024e-04
   2.2976589e+01   2.9575014e-04
   2.3076923e+01   2.9575003e-04
   2.3177258e+01   2.9574994e-04
   2.3277592e+01   2.9574984e-04
   2.3377926e+01   2.9574976e-04
   2.3478261e+01   2.9574967e-04
   2.3578595e+01   2.9574959e-04
   2.3678930e+01   2.9574951e-04
   2.3779264e+01   2.9574943e-04
   2.3879599e+01   2.9574936e-04
   2.3979933e+01   2.9574930e-04
   2.4080268e+01   2.9574923e-04
   2.4180602e+01   2.9574917e-04
   2.4280936e+01   2.9574911e-04
   2.4381271e+01   2.9574905e-04
   2.4481605e+01   2.9574899e-04
   2.4581940e+01   2.9574894e-04
   2.4682274e+01   2.9574889e-04
   2.4782609e+01   2.9574884e-04
   2.4882943e+01   2.9574880e-04
   2.4983278e+01   2.9574876e-04
   2.5083612e+01   2.9574872e-04
   2.5183946e+01   2.9574868e-04
   2.5284281e+01   2.9574864e-04
   2.5384615e+01   2.9574860e-04
   2.5484950e+01   2.9574857e-04
   2.5585284e+01   2.9574853e-04
   2.5685619e+01   2.9574850e-04
   2.5785953e+01   2.9574847e-04
   2.5886288e+01   2.9574844e-04
   2.5986622e+01   2.9574841e-04
   2.6086957e+01   2.9574839e-04
   2.6187291e+01   2.9574836e-04
   2.6287625e+01   2.9574834e-04
   2.6387960e+01   2.9574831e-04
   2.6488294e+01   2.9574829e-04
   2.6588629e+01   2.9574827e-04
   2.6688963e+01   2.9574825e-04
   2.6789298e+01   2.9574823e-04
   2.6889632e+01   2.9574821e-04
   2.6989967e+01   2.9574820e-04
   2.7090301e+01   2.9574818e-04
   2.7190635e+01   2.9574816e-04
   2.7290970e+01   2.9574815e-04
   2.7391304e+01   2.9574813e-04
   2.7491639e+01   2.9574812e-04
   2.7591973e+01   2.9574810e-04
   2.7692308e+01   2.9574809e-04
   2.7792642e+01   2.9574808e-04
   2.7892977e+01   2.9574807e-04
   2.7993311e+01   2.9574806e-04
   2.8093645e+01   2.9574804e-04
   2.8193980e+01   2.9574803e-04
   2.8294314e+01   2.9574802e-04
   2.8394649e+01   2.9574802e-04
   2.8494983e+01   2.9574801e-04
   2.8595318e+01   2.9574800e-04
   2.8695652e+01   2.9574799e-04
   2.8795987e+01   2.9574798e-04
   2.8896321e+01   2.9574797e-04
   2.8996656e+01   2.9574797e-04
   2.9096990e+01   2.9574796e-04
   2.9197324e+01   2.9574795e-04
   2.9297659e+01   2.9574795e-04
   2.9397993e+01   2.9574794e-04
   2.9498328e+01   2.9574794e-04
   2.9598662e+01   2.9574793e-04
   2.9698997e+01   2.9574793e-04
   2.9799331e+01   2.9574792e-04
   2.9899666e+01   2.9574792e-04
   3.0000000e+01   2.9574791e-04


==> titanizedminvol/results_hyper/mean_indian1.dat <==
   0.0000000e+00   1.2785705e-01
   1.0033445e-01   6.5392536e-04
   2.0066890e-01   3.7903590e-04
   3.0100334e-01   2.4342644e-04
   4.0133779e-01   1.6353010e-04
   5.0167224e-01   1.1432437e-04
   6.0200669e-01   8.2251384e-05
   7.0234114e-01   6.0540496e-05
   8.0267559e-01   4.6302457e-05
   9.0301003e-01   3.6633224e-05
   1.0033445e+00   3.0195507e-05
   1.1036789e+00   2.5954427e-05
   1.2040134e+00   2.3041569e-05
   1.3043478e+00   2.0917840e-05
   1.4046823e+00   1.9280265e-05
   1.5050167e+00   1.7949732e-05
   1.6053512e+00   1.6843269e-05
   1.7056856e+00   1.5950742e-05
   1.8060201e+00   1.5261857e-05
   1.9063545e+00   1.4725548e-05
   2.0066890e+00   1.4303537e-05
   2.1070234e+00   1.3965438e-05
   2.2073579e+00   1.3675142e-05
   2.3076923e+00   1.3431521e-05
   2.4080268e+00   1.3223011e-05
   2.5083612e+00   1.3037923e-05
   2.6086957e+00   1.2879360e-05
   2.7090301e+00   1.2740313e-05
   2.8093645e+00   1.2609405e-05
   2.9096990e+00   1.2486880e-05
   3.0100334e+00   1.2376954e-05
   3.1103679e+00   1.2281303e-05
   3.2107023e+00   1.2197676e-05
   3.3110368e+00   1.2121400e-05
   3.4113712e+00   1.2050582e-05
   3.5117057e+00   1.1987469e-05
   3.6120401e+00   1.1930780e-05
   3.7123746e+00   1.1877826e-05
   3.8127090e+00   1.1827933e-05
   3.9130435e+00   1.1781985e-05
   4.0133779e+00   1.1739242e-05
   4.1137124e+00   1.1697685e-05
   4.2140468e+00   1.1657991e-05
   4.3143813e+00   1.1620920e-05
   4.4147157e+00   1.1585062e-05
   4.5150502e+00   1.1550915e-05
   4.6153846e+00   1.1517687e-05
   4.7157191e+00   1.1485944e-05
   4.8160535e+00   1.1455740e-05
   4.9163880e+00   1.1426853e-05
   5.0167224e+00   1.1399133e-05
   5.1170569e+00   1.1372266e-05
   5.2173913e+00   1.1346408e-05
   5.3177258e+00   1.1321731e-05
   5.4180602e+00   1.1297135e-05
   5.5183946e+00   1.1272917e-05
   5.6187291e+00   1.1249421e-05
   5.7190635e+00   1.1227316e-05
   5.8193980e+00   1.1206187e-05
   5.9197324e+00   1.1185081e-05
   6.0200669e+00   1.1164452e-05
   6.1204013e+00   1.1144225e-05
   6.2207358e+00   1.1124873e-05
   6.3210702e+00   1.1106076e-05
   6.4214047e+00   1.1087664e-05
   6.5217391e+00   1.1069667e-05
   6.6220736e+00   1.1052326e-05
   6.7224080e+00   1.1035511e-05
   6.8227425e+00   1.1018946e-05
   6.9230769e+00   1.1002635e-05
   7.0234114e+00   1.0986480e-05
   7.1237458e+00   1.0970913e-05
   7.2240803e+00   1.0955680e-05
   7.3244147e+00   1.0941178e-05
   7.4247492e+00   1.0926931e-05
   7.5250836e+00   1.0912890e-05
   7.6254181e+00   1.0899145e-05
   7.7257525e+00   1.0885598e-05
   7.8260870e+00   1.0872433e-05
   7.9264214e+00   1.0859890e-05
   8.0267559e+00   1.0847602e-05
   8.1270903e+00   1.0835503e-05
   8.2274247e+00   1.0823473e-05
   8.3277592e+00   1.0811679e-05
   8.4280936e+00   1.0800060e-05
   8.5284281e+00   1.0788760e-05
   8.6287625e+00   1.0777759e-05
   8.7290970e+00   1.0766891e-05
   8.8294314e+00   1.0756470e-05
   8.9297659e+00   1.0746125e-05
   9.0301003e+00   1.0735822e-05
   9.1304348e+00   1.0725741e-05
   9.2307692e+00   1.0715970e-05
   9.3311037e+00   1.0706439e-05
   9.4314381e+00   1.0697150e-05
   9.5317726e+00   1.0687875e-05
   9.6321070e+00   1.0678764e-05
   9.7324415e+00   1.0669846e-05
   9.8327759e+00   1.0661131e-05
   9.9331104e+00   1.0652401e-05
   1.0033445e+01   1.0643992e-05
   1.0133779e+01   1.0635688e-05
   1.0234114e+01   1.0627602e-05
   1.0334448e+01   1.0619527e-05
   1.0434783e+01   1.0611556e-05
   1.0535117e+01   1.0603839e-05
   1.0635452e+01   1.0596272e-05
   1.0735786e+01   1.0588789e-05
   1.0836120e+01   1.0581416e-05
   1.0936455e+01   1.0574161e-05
   1.1036789e+01   1.0567043e-05
   1.1137124e+01   1.0559994e-05
   1.1237458e+01   1.0553121e-05
   1.1337793e+01   1.0546291e-05
   1.1438127e+01   1.0539555e-05
   1.1538462e+01   1.0532913e-05
   1.1638796e+01   1.0526405e-05
   1.1739130e+01   1.0519999e-05
   1.1839465e+01   1.0513673e-05
   1.1939799e+01   1.0507438e-05
   1.2040134e+01   1.0501284e-05
   1.2140468e+01   1.0495221e-05
   1.2240803e+01   1.0489247e-05
   1.2341137e+01   1.0483339e-05
   1.2441472e+01   1.0477594e-05
   1.2541806e+01   1.0471859e-05
   1.2642140e+01   1.0466212e-05
   1.2742475e+01   1.0460670e-05
   1.2842809e+01   1.0455175e-05
   1.2943144e+01   1.0449737e-05
   1.3043478e+01   1.0444389e-05
   1.3143813e+01   1.0439129e-05
   1.3244147e+01   1.0433895e-05
   1.3344482e+01   1.0428771e-05
   1.3444816e+01   1.0423703e-05
   1.3545151e+01   1.0418682e-05
   1.3645485e+01   1.0413722e-05
   1.3745819e+01   1.0408827e-05
   1.3846154e+01   1.0403999e-05
   1.3946488e+01   1.0399224e-05
   1.4046823e+01   1.0394501e-05
   1.4147157e+01   1.0389875e-05
   1.4247492e+01   1.0385299e-05
   1.4347826e+01   1.0380720e-05
   1.4448161e+01   1.0376234e-05
   1.4548495e+01   1.0371798e-05
   1.4648829e+01   1.0367479e-05
   1.4749164e+01   1.0363210e-05
   1.4849498e+01   1.0358955e-05
   1.4949833e+01   1.0354793e-05
   1.5050167e+01   1.0350672e-05
   1.5150502e+01   1.0346588e-05
   1.5250836e+01   1.0342542e-05
   1.5351171e+01   1.0338545e-05
   1.5451505e+01   1.0334605e-05
   1.5551839e+01   1.0330695e-05
   1.5652174e+01   1.0326853e-05
   1.5752508e+01   1.0323102e-05
   1.5852843e+01   1.0319366e-05
   1.5953177e+01   1.0315647e-05
   1.6053512e+01   1.0311969e-05
   1.6153846e+01   1.0308317e-05
   1.6254181e+01   1.0304709e-05
   1.6354515e+01   1.0301171e-05
   1.6454849e+01   1.0297669e-05
   1.6555184e+01   1.0294220e-05
   1.6655518e+01   1.0290805e-05
   1.6755853e+01   1.0287420e-05
   1.6856187e+01   1.0284090e-05
   1.6956522e+01   1.0280793e-05
   1.7056856e+01   1.0277548e-05
   1.7157191e+01   1.0274297e-05
   1.7257525e+01   1.0271073e-05
   1.7357860e+01   1.0267911e-05
   1.7458194e+01   1.0264804e-05
   1.7558528e+01   1.0261748e-05
   1.7658863e+01   1.0258701e-05
   1.7759197e+01   1.0255646e-05
   1.7859532e+01   1.0252673e-05
   1.7959866e+01   1.0249735e-05
   1.8060201e+01   1.0246835e-05
   1.8160535e+01   1.0243972e-05
   1.8260870e+01   1.0241106e-05
   1.8361204e+01   1.0238275e-05
   1.8461538e+01   1.0235481e-05
   1.8561873e+01   1.0232730e-05
   1.8662207e+01   1.0229962e-05
   1.8762542e+01   1.0227256e-05
   1.8862876e+01   1.0224577e-05
   1.8963211e+01   1.0221952e-05
   1.9063545e+01   1.0219312e-05
   1.9163880e+01   1.0216720e-05
   1.9264214e+01   1.0214141e-05
   1.9364548e+01   1.0211592e-05
   1.9464883e+01   1.0209088e-05
   1.9565217e+01   1.0206602e-05
   1.9665552e+01   1.0204115e-05
   1.9765886e+01   1.0201652e-05
   1.9866221e+01   1.0199208e-05
   1.9966555e+01   1.0196801e-05
   2.0066890e+01   1.0194386e-05
   2.0167224e+01   1.0192017e-05
   2.0267559e+01   1.0189688e-05
   2.0367893e+01   1.0187384e-05
   2.0468227e+01   1.0185081e-05
   2.0568562e+01   1.0182795e-05
   2.0668896e+01   1.0180525e-05
   2.0769231e+01   1.0178252e-05
   2.0869565e+01   1.0176007e-05
   2.0969900e+01   1.0173802e-05
   2.1070234e+01   1.0171589e-05
   2.1170569e+01   1.0169396e-05
   2.1270903e+01   1.0167216e-05
   2.1371237e+01   1.0165051e-05
   2.1471572e+01   1.0162920e-05
   2.1571906e+01   1.0160790e-05
   2.1672241e+01   1.0158701e-05
   2.1772575e+01   1.0156591e-05
   2.1872910e+01   1.0154518e-05
   2.1973244e+01   1.0152455e-05
   2.2073579e+01   1.0150399e-05
   2.2173913e+01   1.0148355e-05
   2.2274247e+01   1.0146334e-05
   2.2374582e+01   1.0144346e-05
   2.2474916e+01   1.0142353e-05
   2.2575251e+01   1.0140383e-05
   2.2675585e+01   1.0138430e-05
   2.2775920e+01   1.0136489e-05
   2.2876254e+01   1.0134563e-05
   2.2976589e+01   1.0132662e-05
   2.3076923e+01   1.0130794e-05
   2.3177258e+01   1.0128912e-05
   2.3277592e+01   1.0127061e-05
   2.3377926e+01   1.0125226e-05
   2.3478261e+01   1.0123396e-05
   2.3578595e+01   1.0121591e-05
   2.3678930e+01   1.0119819e-05
   2.3779264e+01   1.0118053e-05
   2.3879599e+01   1.0116301e-05
   2.3979933e+01   1.0114548e-05
   2.4080268e+01   1.0112826e-05
   2.4180602e+01   1.0111116e-05
   2.4280936e+01   1.0109427e-05
   2.4381271e+01   1.0107743e-05
   2.4481605e+01   1.0106070e-05
   2.4581940e+01   1.0104398e-05
   2.4682274e+01   1.0102750e-05
   2.4782609e+01   1.0101130e-05
   2.4882943e+01   1.0099517e-05
   2.4983278e+01   1.0097907e-05
   2.5083612e+01   1.0096315e-05
   2.5183946e+01   1.0094724e-05
   2.5284281e+01   1.0093145e-05
   2.5384615e+01   1.0091582e-05
   2.5484950e+01   1.0090029e-05
   2.5585284e+01   1.0088490e-05
   2.5685619e+01   1.0086958e-05
   2.5785953e+01   1.0085458e-05
   2.5886288e+01   1.0083947e-05
   2.5986622e+01   1.0082451e-05
   2.6086957e+01   1.0080970e-05
   2.6187291e+01   1.0079489e-05
   2.6287625e+01   1.0078033e-05
   2.6387960e+01   1.0076583e-05
   2.6488294e+01   1.0075145e-05
   2.6588629e+01   1.0073701e-05
   2.6688963e+01   1.0072273e-05
   2.6789298e+01   1.0070843e-05
   2.6889632e+01   1.0069425e-05
   2.6989967e+01   1.0068025e-05
   2.7090301e+01   1.0066628e-05
   2.7190635e+01   1.0065250e-05
   2.7290970e+01   1.0063886e-05
   2.7391304e+01   1.0062528e-05
   2.7491639e+01   1.0061178e-05
   2.7591973e+01   1.0059837e-05
   2.7692308e+01   1.0058515e-05
   2.7792642e+01   1.0057187e-05
   2.7892977e+01   1.0055880e-05
   2.7993311e+01   1.0054566e-05
   2.8093645e+01   1.0053263e-05
   2.8193980e+01   1.0051964e-05
   2.8294314e+01   1.0050672e-05
   2.8394649e+01   1.0049398e-05
   2.8494983e+01   1.0048127e-05
   2.8595318e+01   1.0046865e-05
   2.8695652e+01   1.0045607e-05
   2.8795987e+01   1.0044364e-05
   2.8896321e+01   1.0043123e-05
   2.8996656e+01   1.0041884e-05
   2.9096990e+01   1.0040656e-05
   2.9197324e+01   1.0039440e-05
   2.9297659e+01   1.0038213e-05
   2.9397993e+01   1.0037006e-05
   2.9498328e+01   1.0035798e-05
   2.9598662e+01   1.0034604e-05
   2.9698997e+01   1.0033408e-05
   2.9799331e+01   1.0032218e-05
   2.9899666e+01   1.0031039e-05
   3.0000000e+01   1.0029861e-05


==> titanizedminvol/results_hyper/mean_indian2.dat <==
   0.0000000e+00   1.2785705e-01
   1.0033445e-01   5.9038342e-04
   2.0066890e-01   4.2314525e-04
   3.0100334e-01   3.3808272e-04
   4.0133779e-01   2.8285780e-04
   5.0167224e-01   2.4269663e-04
   6.0200669e-01   2.1139173e-04
   7.0234114e-01   1.8576531e-04
   8.0267559e-01   1.6491010e-04
   9.0301003e-01   1.4718882e-04
   1.0033445e+00   1.3213698e-04
   1.1036789e+00   1.1905452e-04
   1.2040134e+00   1.0775944e-04
   1.3043478e+00   9.8045967e-05
   1.4046823e+00   8.9477949e-05
   1.5050167e+00   8.2017151e-05
   1.6053512e+00   7.5393357e-05
   1.7056856e+00   6.9567611e-05
   1.8060201e+00   6.4310020e-05
   1.9063545e+00   5.9581368e-05
   2.0066890e+00   5.5403168e-05
   2.1070234e+00   5.1561005e-05
   2.2073579e+00   4.8095315e-05
   2.3076923e+00   4.4966959e-05
   2.4080268e+00   4.2125935e-05
   2.5083612e+00   3.9558372e-05
   2.6086957e+00   3.7229054e-05
   2.7090301e+00   3.5118337e-05
   2.8093645e+00   3.3233779e-05
   2.9096990e+00   3.1518704e-05
   3.0100334e+00   3.0002593e-05
   3.1103679e+00   2.8618264e-05
   3.2107023e+00   2.7359458e-05
   3.3110368e+00   2.6221292e-05
   3.4113712e+00   2.5192740e-05
   3.5117057e+00   2.4265500e-05
   3.6120401e+00   2.3404072e-05
   3.7123746e+00   2.2621449e-05
   3.8127090e+00   2.1898576e-05
   3.9130435e+00   2.1246464e-05
   4.0133779e+00   2.0647410e-05
   4.1137124e+00   2.0091622e-05
   4.2140468e+00   1.9575915e-05
   4.3143813e+00   1.9098717e-05
   4.4147157e+00   1.8661077e-05
   4.5150502e+00   1.8257097e-05
   4.6153846e+00   1.7886482e-05
   4.7157191e+00   1.7542786e-05
   4.8160535e+00   1.7220621e-05
   4.9163880e+00   1.6927014e-05
   5.0167224e+00   1.6656539e-05
   5.1170569e+00   1.6406646e-05
   5.2173913e+00   1.6174843e-05
   5.3177258e+00   1.5959581e-05
   5.4180602e+00   1.5762385e-05
   5.5183946e+00   1.5575617e-05
   5.6187291e+00   1.5404304e-05
   5.7190635e+00   1.5239333e-05
   5.8193980e+00   1.5086530e-05
   5.9197324e+00   1.4944254e-05
   6.0200669e+00   1.4809089e-05
   6.1204013e+00   1.4683374e-05
   6.2207358e+00   1.4564333e-05
   6.3210702e+00   1.4453041e-05
   6.4214047e+00   1.4348011e-05
   6.5217391e+00   1.4247545e-05
   6.6220736e+00   1.4152230e-05
   6.7224080e+00   1.4062217e-05
   6.8227425e+00   1.3977111e-05
   6.9230769e+00   1.3895552e-05
   7.0234114e+00   1.3817157e-05
   7.1237458e+00   1.3742771e-05
   7.2240803e+00   1.3672235e-05
   7.3244147e+00   1.3604677e-05
   7.4247492e+00   1.3539852e-05
   7.5250836e+00   1.3477237e-05
   7.6254181e+00   1.3416734e-05
   7.7257525e+00   1.3359059e-05
   7.8260870e+00   1.3304534e-05
   7.9264214e+00   1.3251753e-05
   8.0267559e+00   1.3200900e-05
   8.1270903e+00   1.3151984e-05
   8.2274247e+00   1.3104832e-05
   8.3277592e+00   1.3059175e-05
   8.4280936e+00   1.3014792e-05
   8.5284281e+00   1.2972058e-05
   8.6287625e+00   1.2930052e-05
   8.7290970e+00   1.2889029e-05
   8.8294314e+00   1.2850095e-05
   8.9297659e+00   1.2811924e-05
   9.0301003e+00   1.2774941e-05
   9.1304348e+00   1.2739220e-05
   9.2307692e+00   1.2704675e-05
   9.3311037e+00   1.2671229e-05
   9.4314381e+00   1.2638400e-05
   9.5317726e+00   1.2606590e-05
   9.6321070e+00   1.2575466e-05
   9.7324415e+00   1.2545270e-05
   9.8327759e+00   1.2516217e-05
   9.9331104e+00   1.2487759e-05
   1.0033445e+01   1.2459908e-05
   1.0133779e+01   1.2432584e-05
   1.0234114e+01   1.2406215e-05
   1.0334448e+01   1.2380547e-05
   1.0434783e+01   1.2355639e-05
   1.0535117e+01   1.2331113e-05
   1.0635452e+01   1.2306946e-05
   1.0735786e+01   1.2283553e-05
   1.0836120e+01   1.2260658e-05
   1.0936455e+01   1.2238353e-05
   1.1036789e+01   1.2216207e-05
   1.1137124e+01   1.2195214e-05
   1.1237458e+01   1.2174258e-05
   1.1337793e+01   1.2154143e-05
   1.1438127e+01   1.2134376e-05
   1.1538462e+01   1.2115075e-05
   1.1638796e+01   1.2096292e-05
   1.1739130e+01   1.2077640e-05
   1.1839465e+01   1.2059677e-05
   1.1939799e+01   1.2042021e-05
   1.2040134e+01   1.2024954e-05
   1.2140468e+01   1.2007928e-05
   1.2240803e+01   1.1991201e-05
   1.2341137e+01   1.1974835e-05
   1.2441472e+01   1.1958970e-05
   1.2541806e+01   1.1943167e-05
   1.2642140e+01   1.1927942e-05
   1.2742475e+01   1.1913168e-05
   1.2842809e+01   1.1898427e-05
   1.2943144e+01   1.1883873e-05
   1.3043478e+01   1.1869839e-05
   1.3143813e+01   1.1856109e-05
   1.3244147e+01   1.1842289e-05
   1.3344482e+01   1.1829094e-05
   1.3444816e+01   1.1816036e-05
   1.3545151e+01   1.1803161e-05
   1.3645485e+01   1.1790792e-05
   1.3745819e+01   1.1778524e-05
   1.3846154e+01   1.1766547e-05
   1.3946488e+01   1.1754644e-05
   1.4046823e+01   1.1743034e-05
   1.4147157e+01   1.1731659e-05
   1.4247492e+01   1.1720270e-05
   1.4347826e+01   1.1709306e-05
   1.4448161e+01   1.1698404e-05
   1.4548495e+01   1.1687955e-05
   1.4648829e+01   1.1677672e-05
   1.4749164e+01   1.1667267e-05
   1.4849498e+01   1.1657223e-05
   1.4949833e+01   1.1647394e-05
   1.5050167e+01   1.1637753e-05
   1.5150502e+01   1.1628265e-05
   1.5250836e+01   1.1618986e-05
   1.5351171e+01   1.1609809e-05
   1.5451505e+01   1.1600712e-05
   1.5551839e+01   1.1591910e-05
   1.5652174e+01   1.1583139e-05
   1.5752508e+01   1.1574628e-05
   1.5852843e+01   1.1566277e-05
   1.5953177e+01   1.1557993e-05
   1.6053512e+01   1.1549852e-05
   1.6153846e+01   1.1541770e-05
   1.6254181e+01   1.1533992e-05
   1.6354515e+01   1.1526382e-05
   1.6454849e+01   1.1518830e-05
   1.6555184e+01   1.1511288e-05
   1.6655518e+01   1.1503832e-05
   1.6755853e+01   1.1496573e-05
   1.6856187e+01   1.1489393e-05
   1.6956522e+01   1.1482388e-05
   1.7056856e+01   1.1475502e-05
   1.7157191e+01   1.1468666e-05
   1.7257525e+01   1.1462004e-05
   1.7357860e+01   1.1455381e-05
   1.7458194e+01   1.1448837e-05
   1.7558528e+01   1.1442334e-05
   1.7658863e+01   1.1435920e-05
   1.7759197e+01   1.1429663e-05
   1.7859532e+01   1.1423518e-05
   1.7959866e+01   1.1417515e-05
   1.8060201e+01   1.1411434e-05
   1.8160535e+01   1.1405535e-05
   1.8260870e+01   1.1399769e-05
   1.8361204e+01   1.1393928e-05
   1.8461538e+01   1.1388349e-05
   1.8561873e+01   1.1382688e-05
   1.8662207e+01   1.1377174e-05
   1.8762542e+01   1.1371738e-05
   1.8862876e+01   1.1366306e-05
   1.8963211e+01   1.1361087e-05
   1.9063545e+01   1.1355884e-05
   1.9163880e+01   1.1350811e-05
   1.9264214e+01   1.1345734e-05
   1.9364548e+01   1.1340654e-05
   1.9464883e+01   1.1335714e-05
   1.9565217e+01   1.1330876e-05
   1.9665552e+01   1.1325987e-05
   1.9765886e+01   1.1321188e-05
   1.9866221e+01   1.1316496e-05
   1.9966555e+01   1.1311863e-05
   2.0066890e+01   1.1307226e-05
   2.0167224e+01   1.1302674e-05
   2.0267559e+01   1.1298194e-05
   2.0367893e+01   1.1293794e-05
   2.0468227e+01   1.1289435e-05
   2.0568562e+01   1.1285105e-05
   2.0668896e+01   1.1280799e-05
   2.0769231e+01   1.1276533e-05
   2.0869565e+01   1.1272356e-05
   2.0969900e+01   1.1268248e-05
   2.1070234e+01   1.1264157e-05
   2.1170569e+01   1.1260186e-05
   2.1270903e+01   1.1256180e-05
   2.1371237e+01   1.1252227e-05
   2.1471572e+01   1.1248355e-05
   2.1571906e+01   1.1244509e-05
   2.1672241e+01   1.1240699e-05
   2.1772575e+01   1.1236941e-05
   2.1872910e+01   1.1233277e-05
   2.1973244e+01   1.1229570e-05
   2.2073579e+01   1.1225940e-05
   2.2173913e+01   1.1222335e-05
   2.2274247e+01   1.1218753e-05
   2.2374582e+01   1.1215211e-05
   2.2474916e+01   1.1211687e-05
   2.2575251e+01   1.1208234e-05
   2.2675585e+01   1.1204838e-05
   2.2775920e+01   1.1201420e-05
   2.2876254e+01   1.1198082e-05
   2.2976589e+01   1.1194805e-05
   2.3076923e+01   1.1191551e-05
   2.3177258e+01   1.1188306e-05
   2.3277592e+01   1.1185119e-05
   2.3377926e+01   1.1181967e-05
   2.3478261e+01   1.1178832e-05
   2.3578595e+01   1.1175746e-05
   2.3678930e+01   1.1172653e-05
   2.3779264e+01   1.1169627e-05
   2.3879599e+01   1.1166660e-05
   2.3979933e+01   1.1163675e-05
   2.4080268e+01   1.1160747e-05
   2.4180602e+01   1.1157811e-05
   2.4280936e+01   1.1154924e-05
   2.4381271e+01   1.1152046e-05
   2.4481605e+01   1.1149197e-05
   2.4581940e+01   1.1146352e-05
   2.4682274e+01   1.1143563e-05
   2.4782609e+01   1.1140767e-05
   2.4882943e+01   1.1137995e-05
   2.4983278e+01   1.1135257e-05
   2.5083612e+01   1.1132557e-05
   2.5183946e+01   1.1129871e-05
   2.5284281e+01   1.1127221e-05
   2.5384615e+01   1.1124594e-05
   2.5484950e+01   1.1121981e-05
   2.5585284e+01   1.1119407e-05
   2.5685619e+01   1.1116880e-05
   2.5785953e+01   1.1114375e-05
   2.5886288e+01   1.1111881e-05
   2.5986622e+01   1.1109438e-05
   2.6086957e+01   1.1107000e-05
   2.6187291e+01   1.1104585e-05
   2.6287625e+01   1.1102191e-05
   2.6387960e+01   1.1099788e-05
   2.6488294e+01   1.1097421e-05
   2.6588629e+01   1.1095044e-05
   2.6688963e+01   1.1092736e-05
   2.6789298e+01   1.1090406e-05
   2.6889632e+01   1.1088129e-05
   2.6989967e+01   1.1085864e-05
   2.7090301e+01   1.1083630e-05
   2.7190635e+01   1.1081424e-05
   2.7290970e+01   1.1079220e-05
   2.7391304e+01   1.1077033e-05
   2.7491639e+01   1.1074849e-05
   2.7591973e+01   1.1072689e-05
   2.7692308e+01   1.1070550e-05
   2.7792642e+01   1.1068415e-05
   2.7892977e+01   1.1066329e-05
   2.7993311e+01   1.1064244e-05
   2.8093645e+01   1.1062189e-05
   2.8193980e+01   1.1060141e-05
   2.8294314e+01   1.1058075e-05
   2.8394649e+01   1.1056030e-05
   2.8494983e+01   1.1054002e-05
   2.8595318e+01   1.1052025e-05
   2.8695652e+01   1.1050072e-05
   2.8795987e+01   1.1048120e-05
   2.8896321e+01   1.1046177e-05
   2.8996656e+01   1.1044247e-05
   2.9096990e+01   1.1042326e-05
   2.9197324e+01   1.1040426e-05
   2.9297659e+01   1.1038541e-05
   2.9397993e+01   1.1036652e-05
   2.9498328e+01   1.1034799e-05
   2.9598662e+01   1.1032963e-05
   2.9698997e+01   1.1031125e-05
   2.9799331e+01   1.1029330e-05
   2.9899666e+01   1.1027529e-05
   3.0000000e+01   1.1025729e-05


==> titanizedminvol/results_hyper/mean_paviau1.dat <==
   0.0000000e+00   1.0133555e-01
   3.0100334e-01   1.2536166e-03
   6.0200669e-01   4.6417941e-04
   9.0301003e-01   2.4501790e-04
   1.2040134e+00   1.5291898e-04
   1.5050167e+00   1.0790340e-04
   1.8060201e+00   8.3404830e-05
   2.1070234e+00   6.7806300e-05
   2.4080268e+00   5.7592519e-05
   2.7090301e+00   5.0872531e-05
   3.0100334e+00   4.5947670e-05
   3.3110368e+00   4.1952151e-05
   3.6120401e+00   3.8726417e-05
   3.9130435e+00   3.6173563e-05
   4.2140468e+00   3.4067949e-05
   4.5150502e+00   3.2277386e-05
   4.8160535e+00   3.0768131e-05
   5.1170569e+00   2.9479553e-05
   5.4180602e+00   2.8355245e-05
   5.7190635e+00   2.7338169e-05
   6.0200669e+00   2.6407846e-05
   6.3210702e+00   2.5569474e-05
   6.6220736e+00   2.4809615e-05
   6.9230769e+00   2.4105532e-05
   7.2240803e+00   2.3468633e-05
   7.5250836e+00   2.2880044e-05
   7.8260870e+00   2.2327070e-05
   8.1270903e+00   2.1820110e-05
   8.4280936e+00   2.1353376e-05
   8.7290970e+00   2.0912967e-05
   9.0301003e+00   2.0508071e-05
   9.3311037e+00   2.0126897e-05
   9.6321070e+00   1.9763042e-05
   9.9331104e+00   1.9416232e-05
   1.0234114e+01   1.9090347e-05
   1.0535117e+01   1.8776390e-05
   1.0836120e+01   1.8478618e-05
   1.1137124e+01   1.8195001e-05
   1.1438127e+01   1.7924419e-05
   1.1739130e+01   1.7670156e-05
   1.2040134e+01   1.7433608e-05
   1.2341137e+01   1.7207927e-05
   1.2642140e+01   1.6994839e-05
   1.2943144e+01   1.6791797e-05
   1.3244147e+01   1.6596379e-05
   1.3545151e+01   1.6409009e-05
   1.3846154e+01   1.6229284e-05
   1.4147157e+01   1.6054694e-05
   1.4448161e+01   1.5884237e-05
   1.4749164e+01   1.5720460e-05
   1.5050167e+01   1.5561922e-05
   1.5351171e+01   1.5410775e-05
   1.5652174e+01   1.5264718e-05
   1.5953177e+01   1.5122838e-05
   1.6254181e+01   1.4985211e-05
   1.6555184e+01   1.4851809e-05
   1.6856187e+01   1.4723009e-05
   1.7157191e+01   1.4598104e-05
   1.7458194e+01   1.4476204e-05
   1.7759197e+01   1.4358714e-05
   1.8060201e+01   1.4244360e-05
   1.8361204e+01   1.4134349e-05
   1.8662207e+01   1.4028931e-05
   1.8963211e+01   1.3929593e-05
   1.9264214e+01   1.3835900e-05
   1.9565217e+01   1.3746325e-05
   1.9866221e+01   1.3661439e-05
   2.0167224e+01   1.3579952e-05
   2.0468227e+01   1.3499865e-05
   2.0769231e+01   1.3421797e-05
   2.1070234e+01   1.3346253e-05
   2.1371237e+01   1.3273211e-05
   2.1672241e+01   1.3202441e-05
   2.1973244e+01   1.3133952e-05
   2.2274247e+01   1.3066569e-05
   2.2575251e+01   1.3001872e-05
   2.2876254e+01   1.2938147e-05
   2.3177258e+01   1.2875754e-05
   2.3478261e+01   1.2815193e-05
   2.3779264e+01   1.2756685e-05
   2.4080268e+01   1.2698978e-05
   2.4381271e+01   1.2642347e-05
   2.4682274e+01   1.2587495e-05
   2.4983278e+01   1.2533744e-05
   2.5284281e+01   1.2480718e-05
   2.5585284e+01   1.2429526e-05
   2.5886288e+01   1.2378668e-05
   2.6187291e+01   1.2328891e-05
   2.6488294e+01   1.2280626e-05
   2.6789298e+01   1.2232722e-05
   2.7090301e+01   1.2185825e-05
   2.7391304e+01   1.2140062e-05
   2.7692308e+01   1.2094758e-05
   2.7993311e+01   1.2050447e-05
   2.8294314e+01   1.2006816e-05
   2.8595318e+01   1.1964076e-05
   2.8896321e+01   1.1922122e-05
   2.9197324e+01   1.1880971e-05
   2.9498328e+01   1.1840360e-05
   2.9799331e+01   1.1800433e-05
   3.0100334e+01   1.1761126e-05
   3.0401338e+01   1.1722296e-05
   3.0702341e+01   1.1684022e-05
   3.1003344e+01   1.1646057e-05
   3.1304348e+01   1.1608605e-05
   3.1605351e+01   1.1571940e-05
   3.1906355e+01   1.1535415e-05
   3.2207358e+01   1.1499859e-05
   3.2508361e+01   1.1464552e-05
   3.2809365e+01   1.1429607e-05
   3.3110368e+01   1.1394970e-05
   3.3411371e+01   1.1360834e-05
   3.3712375e+01   1.1327317e-05
   3.4013378e+01   1.1293993e-05
   3.4314381e+01   1.1261518e-05
   3.4615385e+01   1.1229537e-05
   3.4916388e+01   1.1198105e-05
   3.5217391e+01   1.1167066e-05
   3.5518395e+01   1.1136457e-05
   3.5819398e+01   1.1105951e-05
   3.6120401e+01   1.1076388e-05
   3.6421405e+01   1.1046992e-05
   3.6722408e+01   1.1017819e-05
   3.7023411e+01   1.0989156e-05
   3.7324415e+01   1.0961095e-05
   3.7625418e+01   1.0933236e-05
   3.7926421e+01   1.0905817e-05
   3.8227425e+01   1.0878609e-05
   3.8528428e+01   1.0851647e-05
   3.8829431e+01   1.0824734e-05
   3.9130435e+01   1.0798270e-05
   3.9431438e+01   1.0771911e-05
   3.9732441e+01   1.0745442e-05
   4.0033445e+01   1.0719305e-05
   4.0334448e+01   1.0693438e-05
   4.0635452e+01   1.0667556e-05
   4.0936455e+01   1.0642174e-05
   4.1237458e+01   1.0616881e-05
   4.1538462e+01   1.0591756e-05
   4.1839465e+01   1.0566475e-05
   4.2140468e+01   1.0541632e-05
   4.2441472e+01   1.0517027e-05
   4.2742475e+01   1.0492996e-05
   4.3043478e+01   1.0469118e-05
   4.3344482e+01   1.0445739e-05
   4.3645485e+01   1.0422186e-05
   4.3946488e+01   1.0398915e-05
   4.4247492e+01   1.0375944e-05
   4.4548495e+01   1.0353011e-05
   4.4849498e+01   1.0330174e-05
   4.5150502e+01   1.0307670e-05
   4.5451505e+01   1.0285508e-05
   4.5752508e+01   1.0263225e-05
   4.6053512e+01   1.0241431e-05
   4.6354515e+01   1.0219847e-05
   4.6655518e+01   1.0198268e-05
   4.6956522e+01   1.0176912e-05
   4.7257525e+01   1.0155979e-05
   4.7558528e+01   1.0135145e-05
   4.7859532e+01   1.0114250e-05
   4.8160535e+01   1.0093724e-05
   4.8461538e+01   1.0073476e-05
   4.8762542e+01   1.0053016e-05
   4.9063545e+01   1.0033031e-05
   4.9364548e+01   1.0013138e-05
   4.9665552e+01   9.9936019e-06
   4.9966555e+01   9.9740899e-06
   5.0267559e+01   9.9548972e-06
   5.0568562e+01   9.9359867e-06
   5.0869565e+01   9.9173315e-06
   5.1170569e+01   9.8987814e-06
   5.1471572e+01   9.8803148e-06
   5.1772575e+01   9.8621046e-06
   5.2073579e+01   9.8441602e-06
   5.2374582e+01   9.8263766e-06
   5.2675585e+01   9.8088164e-06
   5.2976589e+01   9.7915010e-06
   5.3277592e+01   9.7743818e-06
   5.3578595e+01   9.7574843e-06
   5.3879599e+01   9.7407052e-06
   5.4180602e+01   9.7241562e-06
   5.4481605e+01   9.7077952e-06
   5.4782609e+01   9.6917204e-06
   5.5083612e+01   9.6759020e-06
   5.5384615e+01   9.6601158e-06
   5.5685619e+01   9.6443183e-06
   5.5986622e+01   9.6286580e-06
   5.6287625e+01   9.6131823e-06
   5.6588629e+01   9.5977808e-06
   5.6889632e+01   9.5826578e-06
   5.7190635e+01   9.5677793e-06
   5.7491639e+01   9.5530565e-06
   5.7792642e+01   9.5386541e-06
   5.8093645e+01   9.5242731e-06
   5.8394649e+01   9.5102850e-06
   5.8695652e+01   9.4964346e-06
   5.8996656e+01   9.4828142e-06
   5.9297659e+01   9.4693564e-06
   5.9598662e+01   9.4559432e-06
   5.9899666e+01   9.4427881e-06
   6.0200669e+01   9.4297322e-06
   6.0501672e+01   9.4168501e-06
   6.0802676e+01   9.4041224e-06
   6.1103679e+01   9.3915187e-06
   6.1404682e+01   9.3790095e-06
   6.1705686e+01   9.3667730e-06
   6.2006689e+01   9.3544586e-06
   6.2307692e+01   9.3422737e-06
   6.2608696e+01   9.3301856e-06
   6.2909699e+01   9.3182038e-06
   6.3210702e+01   9.3062758e-06
   6.3511706e+01   9.2944452e-06
   6.3812709e+01   9.2826393e-06
   6.4113712e+01   9.2710421e-06
   6.4414716e+01   9.2593867e-06
   6.4715719e+01   9.2478722e-06
   6.5016722e+01   9.2364119e-06
   6.5317726e+01   9.2251064e-06
   6.5618729e+01   9.2138511e-06
   6.5919732e+01   9.2026187e-06
   6.6220736e+01   9.1916583e-06
   6.6521739e+01   9.1807780e-06
   6.6822742e+01   9.1699688e-06
   6.7123746e+01   9.1593573e-06
   6.7424749e+01   9.1487385e-06
   6.7725753e+01   9.1382088e-06
   6.8026756e+01   9.1278003e-06
   6.8327759e+01   9.1173889e-06
   6.8628763e+01   9.1072703e-06
   6.8929766e+01   9.0971214e-06
   6.9230769e+01   9.0871028e-06
   6.9531773e+01   9.0771818e-06
   6.9832776e+01   9.0673440e-06
   7.0133779e+01   9.0575120e-06
   7.0434783e+01   9.0480280e-06
   7.0735786e+01   9.0388143e-06
   7.1036789e+01   9.0298193e-06
   7.1337793e+01   9.0210285e-06
   7.1638796e+01   9.0123061e-06
   7.1939799e+01   9.0036012e-06
   7.2240803e+01   8.9948129e-06
   7.2541806e+01   8.9861614e-06
   7.2842809e+01   8.9773411e-06
   7.3143813e+01   8.9683526e-06
   7.3444816e+01   8.9595207e-06
   7.3745819e+01   8.9507700e-06
   7.4046823e+01   8.9421318e-06
   7.4347826e+01   8.9335454e-06
   7.4648829e+01   8.9250752e-06
   7.4949833e+01   8.9165673e-06
   7.5250836e+01   8.9080075e-06
   7.5551839e+01   8.8995722e-06
   7.5852843e+01   8.8911472e-06
   7.6153846e+01   8.8826329e-06
   7.6454849e+01   8.8741298e-06
   7.6755853e+01   8.8657157e-06
   7.7056856e+01   8.8573352e-06
   7.7357860e+01   8.8489912e-06
   7.7658863e+01   8.8407402e-06
   7.7959866e+01   8.8324854e-06
   7.8260870e+01   8.8242012e-06
   7.8561873e+01   8.8160314e-06
   7.8862876e+01   8.8078385e-06
   7.9163880e+01   8.7996281e-06
   7.9464883e+01   8.7912205e-06
   7.9765886e+01   8.7830117e-06
   8.0066890e+01   8.7747840e-06
   8.0367893e+01   8.7667183e-06
   8.0668896e+01   8.7586819e-06
   8.0969900e+01   8.7505842e-06
   8.1270903e+01   8.7425713e-06
   8.1571906e+01   8.7346226e-06
   8.1872910e+01   8.7265727e-06
   8.2173913e+01   8.7186340e-06
   8.2474916e+01   8.7108254e-06
   8.2775920e+01   8.7030244e-06
   8.3076923e+01   8.6952464e-06
   8.3377926e+01   8.6875855e-06
   8.3678930e+01   8.6799272e-06
   8.3979933e+01   8.6723182e-06
   8.4280936e+01   8.6647121e-06
   8.4581940e+01   8.6572010e-06
   8.4882943e+01   8.6496750e-06
   8.5183946e+01   8.6421288e-06
   8.5484950e+01   8.6347634e-06
   8.5785953e+01   8.6273049e-06
   8.6086957e+01   8.6199236e-06
   8.6387960e+01   8.6126413e-06
   8.6688963e+01   8.6053745e-06
   8.6989967e+01   8.5982413e-06
   8.7290970e+01   8.5911953e-06
   8.7591973e+01   8.5842388e-06
   8.7892977e+01   8.5772705e-06
   8.8193980e+01   8.5703976e-06
   8.8494983e+01   8.5636812e-06
   8.8795987e+01   8.5568853e-06
   8.9096990e+01   8.5501784e-06
   8.9397993e+01   8.5436782e-06
   8.9698997e+01   8.5372080e-06
   9.0000000e+01   8.5308821e-06


==> titanizedminvol/results_hyper/mean_paviau2.dat <==
   0.0000000e+00   1.0133555e-01
   3.0100334e-01   1.1242443e-03
   6.0200669e-01   4.4745595e-04
   9.0301003e-01   2.9876810e-04
   1.2040134e+00   2.2231835e-04
   1.5050167e+00   1.7660676e-04
   1.8060201e+00   1.4852781e-04
   2.1070234e+00   1.2948375e-04
   2.4080268e+00   1.1579814e-04
   2.7090301e+00   1.0506762e-04
   3.0100334e+00   9.6535629e-05
   3.3110368e+00   8.9626704e-05
   3.6120401e+00   8.3888592e-05
   3.9130435e+00   7.9087193e-05
   4.2140468e+00   7.4948923e-05
   4.5150502e+00   7.1266391e-05
   4.8160535e+00   6.7992182e-05
   5.1170569e+00   6.5031691e-05
   5.4180602e+00   6.2347930e-05
   5.7190635e+00   5.9891741e-05
   6.0200669e+00   5.7666677e-05
   6.3210702e+00   5.5602522e-05
   6.6220736e+00   5.3658630e-05
   6.9230769e+00   5.1872052e-05
   7.2240803e+00   5.0232584e-05
   7.5250836e+00   4.8736772e-05
   7.8260870e+00   4.7361417e-05
   8.1270903e+00   4.6109729e-05
   8.4280936e+00   4.4985275e-05
   8.7290970e+00   4.3948872e-05
   9.0301003e+00   4.3004315e-05
   9.3311037e+00   4.2131360e-05
   9.6321070e+00   4.1318518e-05
   9.9331104e+00   4.0553718e-05
   1.0234114e+01   3.9842537e-05
   1.0535117e+01   3.9166191e-05
   1.0836120e+01   3.8530678e-05
   1.1137124e+01   3.7925855e-05
   1.1438127e+01   3.7353539e-05
   1.1739130e+01   3.6807735e-05
   1.2040134e+01   3.6289699e-05
   1.2341137e+01   3.5796126e-05
   1.2642140e+01   3.5318011e-05
   1.2943144e+01   3.4862284e-05
   1.3244147e+01   3.4422926e-05
   1.3545151e+01   3.4005757e-05
   1.3846154e+01   3.3601206e-05
   1.4147157e+01   3.3210757e-05
   1.4448161e+01   3.2832829e-05
   1.4749164e+01   3.2465446e-05
   1.5050167e+01   3.2110607e-05
   1.5351171e+01   3.1765010e-05
   1.5652174e+01   3.1429482e-05
   1.5953177e+01   3.1103412e-05
   1.6254181e+01   3.0785222e-05
   1.6555184e+01   3.0476785e-05
   1.6856187e+01   3.0173524e-05
   1.7157191e+01   2.9877532e-05
   1.7458194e+01   2.9589363e-05
   1.7759197e+01   2.9306869e-05
   1.8060201e+01   2.9029372e-05
   1.8361204e+01   2.8759886e-05
   1.8662207e+01   2.8498498e-05
   1.8963211e+01   2.8238418e-05
   1.9264214e+01   2.7984849e-05
   1.9565217e+01   2.7737162e-05
   1.9866221e+01   2.7496109e-05
   2.0167224e+01   2.7258547e-05
   2.0468227e+01   2.7024602e-05
   2.0769231e+01   2.6793891e-05
   2.1070234e+01   2.6571081e-05
   2.1371237e+01   2.6356411e-05
   2.1672241e+01   2.6143773e-05
   2.1973244e+01   2.5939146e-05
   2.2274247e+01   2.5736044e-05
   2.2575251e+01   2.5537046e-05
   2.2876254e+01   2.5342921e-05
   2.3177258e+01   2.5154152e-05
   2.3478261e+01   2.4970180e-05
   2.3779264e+01   2.4789929e-05
   2.4080268e+01   2.4612746e-05
   2.4381271e+01   2.4439153e-05
   2.4682274e+01   2.4274026e-05
   2.4983278e+01   2.4113504e-05
   2.5284281e+01   2.3953206e-05
   2.5585284e+01   2.3796867e-05
   2.5886288e+01   2.3643588e-05
   2.6187291e+01   2.3493837e-05
   2.6488294e+01   2.3346694e-05
   2.6789298e+01   2.3203619e-05
   2.7090301e+01   2.3062199e-05
   2.7391304e+01   2.2924589e-05
   2.7692308e+01   2.2789475e-05
   2.7993311e+01   2.2656623e-05
   2.8294314e+01   2.2527318e-05
   2.8595318e+01   2.2399011e-05
   2.8896321e+01   2.2274524e-05
   2.9197324e+01   2.2151316e-05
   2.9498328e+01   2.2031402e-05
   2.9799331e+01   2.1914337e-05
   3.0100334e+01   2.1798668e-05
   3.0401338e+01   2.1684208e-05
   3.0702341e+01   2.1573060e-05
   3.1003344e+01   2.1463074e-05
   3.1304348e+01   2.1354647e-05
   3.1605351e+01   2.1248752e-05
   3.1906355e+01   2.1142843e-05
   3.2207358e+01   2.1039085e-05
   3.2508361e+01   2.0936324e-05
   3.2809365e+01   2.0835797e-05
   3.3110368e+01   2.0736321e-05
   3.3411371e+01   2.0638443e-05
   3.3712375e+01   2.0540732e-05
   3.4013378e+01   2.0444228e-05
   3.4314381e+01   2.0350036e-05
   3.4615385e+01   2.0256554e-05
   3.4916388e+01   2.0164056e-05
   3.5217391e+01   2.0072909e-05
   3.5518395e+01   1.9983872e-05
   3.5819398e+01   1.9895406e-05
   3.6120401e+01   1.9807585e-05
   3.6421405e+01   1.9721825e-05
   3.6722408e+01   1.9636400e-05
   3.7023411e+01   1.9551862e-05
   3.7324415e+01   1.9469281e-05
   3.7625418e+01   1.9386917e-05
   3.7926421e+01   1.9305667e-05
   3.8227425e+01   1.9225816e-05
   3.8528428e+01   1.9146968e-05
   3.8829431e+01   1.9068942e-05
   3.9130435e+01   1.8991250e-05
   3.9431438e+01   1.8915328e-05
   3.9732441e+01   1.8839662e-05
   4.0033445e+01   1.8765177e-05
   4.0334448e+01   1.8692196e-05
   4.0635452e+01   1.8620038e-05
   4.0936455e+01   1.8548343e-05
   4.1237458e+01   1.8478020e-05
   4.1538462e+01   1.8408574e-05
   4.1839465e+01   1.8339722e-05
   4.2140468e+01   1.8271881e-05
   4.2441472e+01   1.8205361e-05
   4.2742475e+01   1.8139021e-05
   4.3043478e+01   1.8074137e-05
   4.3344482e+01   1.8010707e-05
   4.3645485e+01   1.7947403e-05
   4.3946488e+01   1.7884789e-05
   4.4247492e+01   1.7823128e-05
   4.4548495e+01   1.7762148e-05
   4.4849498e+01   1.7701985e-05
   4.5150502e+01   1.7642764e-05
   4.5451505e+01   1.7584045e-05
   4.5752508e+01   1.7526230e-05
   4.6053512e+01   1.7469460e-05
   4.6354515e+01   1.7413116e-05
   4.6655518e+01   1.7357091e-05
   4.6956522e+01   1.7301488e-05
   4.7257525e+01   1.7246989e-05
   4.7558528e+01   1.7193329e-05
   4.7859532e+01   1.7138894e-05
   4.8160535e+01   1.7086016e-05
   4.8461538e+01   1.7033855e-05
   4.8762542e+01   1.6981967e-05
   4.9063545e+01   1.6930669e-05
   4.9364548e+01   1.6880553e-05
   4.9665552e+01   1.6830641e-05
   4.9966555e+01   1.6781446e-05
   5.0267559e+01   1.6732734e-05
   5.0568562e+01   1.6684542e-05
   5.0869565e+01   1.6636967e-05
   5.1170569e+01   1.6589538e-05
   5.1471572e+01   1.6542855e-05
   5.1772575e+01   1.6496522e-05
   5.2073579e+01   1.6450817e-05
   5.2374582e+01   1.6405752e-05
   5.2675585e+01   1.6360741e-05
   5.2976589e+01   1.6316608e-05
   5.3277592e+01   1.6273294e-05
   5.3578595e+01   1.6229837e-05
   5.3879599e+01   1.6186978e-05
   5.4180602e+01   1.6144394e-05
   5.4481605e+01   1.6102011e-05
   5.4782609e+01   1.6060589e-05
   5.5083612e+01   1.6019234e-05
   5.5384615e+01   1.5978204e-05
   5.5685619e+01   1.5937948e-05
   5.5986622e+01   1.5897922e-05
   5.6287625e+01   1.5858287e-05
   5.6588629e+01   1.5819206e-05
   5.6889632e+01   1.5780517e-05
   5.7190635e+01   1.5742336e-05
   5.7491639e+01   1.5704141e-05
   5.7792642e+01   1.5666589e-05
   5.8093645e+01   1.5629258e-05
   5.8394649e+01   1.5591887e-05
   5.8695652e+01   1.5555334e-05
   5.8996656e+01   1.5518821e-05
   5.9297659e+01   1.5482486e-05
   5.9598662e+01   1.5446978e-05
   5.9899666e+01   1.5411813e-05
   6.0200669e+01   1.5376628e-05
   6.0501672e+01   1.5341842e-05
   6.0802676e+01   1.5307279e-05
   6.1103679e+01   1.5272923e-05
   6.1404682e+01   1.5238561e-05
   6.1705686e+01   1.5204510e-05
   6.2006689e+01   1.5170774e-05
   6.2307692e+01   1.5137496e-05
   6.2608696e+01   1.5104271e-05
   6.2909699e+01   1.5071398e-05
   6.3210702e+01   1.5038848e-05
   6.3511706e+01   1.5006735e-05
   6.3812709e+01   1.4974855e-05
   6.4113712e+01   1.4942941e-05
   6.4414716e+01   1.4911556e-05
   6.4715719e+01   1.4880118e-05
   6.5016722e+01   1.4849245e-05
   6.5317726e+01   1.4818126e-05
   6.5618729e+01   1.4787534e-05
   6.5919732e+01   1.4757316e-05
   6.6220736e+01   1.4727159e-05
   6.6521739e+01   1.4697069e-05
   6.6822742e+01   1.4667457e-05
   6.7123746e+01   1.4638337e-05
   6.7424749e+01   1.4609283e-05
   6.7725753e+01   1.4580616e-05
   6.8026756e+01   1.4552057e-05
   6.8327759e+01   1.4523770e-05
   6.8628763e+01   1.4495675e-05
   6.8929766e+01   1.4467931e-05
   6.9230769e+01   1.4440209e-05
   6.9531773e+01   1.4412927e-05
   6.9832776e+01   1.4385814e-05
   7.0133779e+01   1.4359308e-05
   7.0434783e+01   1.4332774e-05
   7.0735786e+01   1.4305984e-05
   7.1036789e+01   1.4279735e-05
   7.1337793e+01   1.4253907e-05
   7.1638796e+01   1.4228113e-05
   7.1939799e+01   1.4202381e-05
   7.2240803e+01   1.4177344e-05
   7.2541806e+01   1.4152258e-05
   7.2842809e+01   1.4127049e-05
   7.3143813e+01   1.4102459e-05
   7.3444816e+01   1.4077799e-05
   7.3745819e+01   1.4053181e-05
   7.4046823e+01   1.4029044e-05
   7.4347826e+01   1.4004796e-05
   7.4648829e+01   1.3981087e-05
   7.4949833e+01   1.3957699e-05
   7.5250836e+01   1.3934319e-05
   7.5551839e+01   1.3911288e-05
   7.5852843e+01   1.3888271e-05
   7.6153846e+01   1.3865350e-05
   7.6454849e+01   1.3842780e-05
   7.6755853e+01   1.3820232e-05
   7.7056856e+01   1.3797836e-05
   7.7357860e+01   1.3775651e-05
   7.7658863e+01   1.3753590e-05
   7.7959866e+01   1.3731700e-05
   7.8260870e+01   1.3710206e-05
   7.8561873e+01   1.3688645e-05
   7.8862876e+01   1.3667130e-05
   7.9163880e+01   1.3646058e-05
   7.9464883e+01   1.3624964e-05
   7.9765886e+01   1.3603923e-05
   8.0066890e+01   1.3583373e-05
   8.0367893e+01   1.3562837e-05
   8.0668896e+01   1.3542530e-05
   8.0969900e+01   1.3522374e-05
   8.1270903e+01   1.3502239e-05
   8.1571906e+01   1.3482170e-05
   8.1872910e+01   1.3462411e-05
   8.2173913e+01   1.3442963e-05
   8.2474916e+01   1.3423330e-05
   8.2775920e+01   1.3403817e-05
   8.3076923e+01   1.3384467e-05
   8.3377926e+01   1.3365328e-05
   8.3678930e+01   1.3346564e-05
   8.3979933e+01   1.3327754e-05
   8.4280936e+01   1.3309040e-05
   8.4581940e+01   1.3290421e-05
   8.4882943e+01   1.3271891e-05
   8.5183946e+01   1.3253572e-05
   8.5484950e+01   1.3235370e-05
   8.5785953e+01   1.3217156e-05
   8.6086957e+01   1.3199119e-05
   8.6387960e+01   1.3181269e-05
   8.6688963e+01   1.3163779e-05
   8.6989967e+01   1.3146026e-05
   8.7290970e+01   1.3128535e-05
   8.7591973e+01   1.3111074e-05
   8.7892977e+01   1.3093476e-05
   8.8193980e+01   1.3076133e-05
   8.8494983e+01   1.3058974e-05
   8.8795987e+01   1.3041806e-05
   8.9096990e+01   1.3024808e-05
   8.9397993e+01   1.3007882e-05
   8.9698997e+01   1.2991282e-05
   9.0000000e+01   1.2974620e-05


==> titanizedminvol/results_hyper/mean_sandiego1.dat <==
   0.0000000e+00   3.9196310e-02
   4.0133779e-01   8.2763758e-04
   8.0267559e-01   3.4378234e-04
   1.2040134e+00   2.0367176e-04
   1.6053512e+00   1.4010752e-04
   2.0066890e+00   1.1010133e-04
   2.4080268e+00   9.2659620e-05
   2.8093645e+00   8.0946886e-05
   3.2107023e+00   7.3617646e-05
   3.6120401e+00   6.7440267e-05
   4.0133779e+00   6.2058798e-05
   4.4147157e+00   5.7203743e-05
   4.8160535e+00   5.2925787e-05
   5.2173913e+00   4.9463181e-05
   5.6187291e+00   4.6844494e-05
   6.0200669e+00   4.4718147e-05
   6.4214047e+00   4.2954753e-05
   6.8227425e+00   4.1119118e-05
   7.2240803e+00   3.9270447e-05
   7.6254181e+00   3.8061129e-05
   8.0267559e+00   3.7132534e-05
   8.4280936e+00   3.6305468e-05
   8.8294314e+00   3.5546670e-05
   9.2307692e+00   3.4847281e-05
   9.6321070e+00   3.4216280e-05
   1.0033445e+01   3.3680897e-05
   1.0434783e+01   3.3192867e-05
   1.0836120e+01   3.2759416e-05
   1.1237458e+01   3.2364350e-05
   1.1638796e+01   3.1953679e-05
   1.2040134e+01   3.1456185e-05
   1.2441472e+01   3.0772256e-05
   1.2842809e+01   3.0204927e-05
   1.3244147e+01   2.9863583e-05
   1.3645485e+01   2.9589066e-05
   1.4046823e+01   2.9325117e-05
   1.4448161e+01   2.9048499e-05
   1.4849498e+01   2.8767372e-05
   1.5250836e+01   2.8392333e-05
   1.5652174e+01   2.7716144e-05
   1.6053512e+01   2.7292441e-05
   1.6454849e+01   2.7081454e-05
   1.6856187e+01   2.6888968e-05
   1.7257525e+01   2.6713014e-05
   1.7658863e+01   2.6566190e-05
   1.8060201e+01   2.6421969e-05
   1.8461538e+01   2.6280377e-05
   1.8862876e+01   2.6150598e-05
   1.9264214e+01   2.6038566e-05
   1.9665552e+01   2.5923945e-05
   2.0066890e+01   2.5815696e-05
   2.0468227e+01   2.5708527e-05
   2.0869565e+01   2.5608408e-05
   2.1270903e+01   2.5514416e-05
   2.1672241e+01   2.5422245e-05
   2.2073579e+01   2.5330888e-05
   2.2474916e+01   2.5241883e-05
   2.2876254e+01   2.5154946e-05
   2.3277592e+01   2.5070483e-05
   2.3678930e+01   2.4985785e-05
   2.4080268e+01   2.4902308e-05
   2.4481605e+01   2.4818984e-05
   2.4882943e+01   2.4734692e-05
   2.5284281e+01   2.4649823e-05
   2.5685619e+01   2.4566030e-05
   2.6086957e+01   2.4482421e-05
   2.6488294e+01   2.4398435e-05
   2.6889632e+01   2.4313041e-05
   2.7290970e+01   2.4226475e-05
   2.7692308e+01   2.4136190e-05
   2.8093645e+01   2.4042424e-05
   2.8494983e+01   2.3944099e-05
   2.8896321e+01   2.3841215e-05
   2.9297659e+01   2.3731939e-05
   2.9698997e+01   2.3611445e-05
   3.0100334e+01   2.3484116e-05
   3.0501672e+01   2.3349901e-05
   3.0903010e+01   2.3203809e-05
   3.1304348e+01   2.3044073e-05
   3.1705686e+01   2.2866999e-05
   3.2107023e+01   2.2669533e-05
   3.2508361e+01   2.2449210e-05
   3.2909699e+01   2.2204181e-05
   3.3311037e+01   2.1937228e-05
   3.3712375e+01   2.1647487e-05
   3.4113712e+01   2.1352542e-05
   3.4515050e+01   2.1053113e-05
   3.4916388e+01   2.0754960e-05
   3.5317726e+01   2.0462014e-05
   3.5719064e+01   2.0199142e-05
   3.6120401e+01   1.9962414e-05
   3.6521739e+01   1.9750461e-05
   3.6923077e+01   1.9567042e-05
   3.7324415e+01   1.9407174e-05
   3.7725753e+01   1.9266787e-05
   3.8127090e+01   1.9143941e-05
   3.8528428e+01   1.9038494e-05
   3.8929766e+01   1.8945279e-05
   3.9331104e+01   1.8862434e-05
   3.9732441e+01   1.8786400e-05
   4.0133779e+01   1.8715606e-05
   4.0535117e+01   1.8649345e-05
   4.0936455e+01   1.8584994e-05
   4.1337793e+01   1.8521832e-05
   4.1739130e+01   1.8461332e-05
   4.2140468e+01   1.8402886e-05
   4.2541806e+01   1.8346974e-05
   4.2943144e+01   1.8294108e-05
   4.3344482e+01   1.8245416e-05
   4.3745819e+01   1.8200199e-05
   4.4147157e+01   1.8157349e-05
   4.4548495e+01   1.8117374e-05
   4.4949833e+01   1.8078929e-05
   4.5351171e+01   1.8042285e-05
   4.5752508e+01   1.8006308e-05
   4.6153846e+01   1.7972066e-05
   4.6555184e+01   1.7939057e-05
   4.6956522e+01   1.7906878e-05
   4.7357860e+01   1.7875622e-05
   4.7759197e+01   1.7844833e-05
   4.8160535e+01   1.7814907e-05
   4.8561873e+01   1.7785155e-05
   4.8963211e+01   1.7755780e-05
   4.9364548e+01   1.7726872e-05
   4.9765886e+01   1.7698107e-05
   5.0167224e+01   1.7669830e-05
   5.0568562e+01   1.7642154e-05
   5.0969900e+01   1.7614776e-05
   5.1371237e+01   1.7587741e-05
   5.1772575e+01   1.7560359e-05
   5.2173913e+01   1.7533469e-05
   5.2575251e+01   1.7506555e-05
   5.2976589e+01   1.7479940e-05
   5.3377926e+01   1.7453580e-05
   5.3779264e+01   1.7427815e-05
   5.4180602e+01   1.7402702e-05
   5.4581940e+01   1.7378294e-05
   5.4983278e+01   1.7354523e-05
   5.5384615e+01   1.7331295e-05
   5.5785953e+01   1.7308551e-05
   5.6187291e+01   1.7286061e-05
   5.6588629e+01   1.7263806e-05
   5.6989967e+01   1.7241716e-05
   5.7391304e+01   1.7219874e-05
   5.7792642e+01   1.7197870e-05
   5.8193980e+01   1.7176119e-05
   5.8595318e+01   1.7154077e-05
   5.8996656e+01   1.7131859e-05
   5.9397993e+01   1.7109410e-05
   5.9799331e+01   1.7086825e-05
   6.0200669e+01   1.7063738e-05
   6.0602007e+01   1.7040245e-05
   6.1003344e+01   1.7016650e-05
   6.1404682e+01   1.6992630e-05
   6.1806020e+01   1.6968509e-05
   6.2207358e+01   1.6943913e-05
   6.2608696e+01   1.6918850e-05
   6.3010033e+01   1.6893245e-05
   6.3411371e+01   1.6867412e-05
   6.3812709e+01   1.6840845e-05
   6.4214047e+01   1.6813876e-05
   6.4615385e+01   1.6786366e-05
   6.5016722e+01   1.6758702e-05
   6.5418060e+01   1.6730853e-05
   6.5819398e+01   1.6702726e-05
   6.6220736e+01   1.6674401e-05
   6.6622074e+01   1.6646360e-05
   6.7023411e+01   1.6619197e-05
   6.7424749e+01   1.6593499e-05
   6.7826087e+01   1.6568952e-05
   6.8227425e+01   1.6546372e-05
   6.8628763e+01   1.6525076e-05
   6.9030100e+01   1.6505062e-05
   6.9431438e+01   1.6485836e-05
   6.9832776e+01   1.6467584e-05
   7.0234114e+01   1.6450139e-05
   7.0635452e+01   1.6433216e-05
   7.1036789e+01   1.6416842e-05
   7.1438127e+01   1.6400657e-05
   7.1839465e+01   1.6384891e-05
   7.2240803e+01   1.6369311e-05
   7.2642140e+01   1.6353866e-05
   7.3043478e+01   1.6338845e-05
   7.3444816e+01   1.6323968e-05
   7.3846154e+01   1.6309077e-05
   7.4247492e+01   1.6294222e-05
   7.4648829e+01   1.6279410e-05
   7.5050167e+01   1.6264878e-05
   7.5451505e+01   1.6250341e-05
   7.5852843e+01   1.6236039e-05
   7.6254181e+01   1.6221911e-05
   7.6655518e+01   1.6207820e-05
   7.7056856e+01   1.6193654e-05
   7.7458194e+01   1.6179485e-05
   7.7859532e+01   1.6165289e-05
   7.8260870e+01   1.6151202e-05
   7.8662207e+01   1.6137045e-05
   7.9063545e+01   1.6122841e-05
   7.9464883e+01   1.6108504e-05
   7.9866221e+01   1.6094315e-05
   8.0267559e+01   1.6080043e-05
   8.0668896e+01   1.6065624e-05
   8.1070234e+01   1.6051112e-05
   8.1471572e+01   1.6036524e-05
   8.1872910e+01   1.6021740e-05
   8.2274247e+01   1.6006728e-05
   8.2675585e+01   1.5991597e-05
   8.3076923e+01   1.5976141e-05
   8.3478261e+01   1.5960678e-05
   8.3879599e+01   1.5945110e-05
   8.4280936e+01   1.5929300e-05
   8.4682274e+01   1.5913393e-05
   8.5083612e+01   1.5897333e-05
   8.5484950e+01   1.5881368e-05
   8.5886288e+01   1.5865366e-05
   8.6287625e+01   1.5849449e-05
   8.6688963e+01   1.5833758e-05
   8.7090301e+01   1.5818369e-05
   8.7491639e+01   1.5803502e-05
   8.7892977e+01   1.5788825e-05
   8.8294314e+01   1.5774661e-05
   8.8695652e+01   1.5760792e-05
   8.9096990e+01   1.5747208e-05
   8.9498328e+01   1.5733890e-05
   8.9899666e+01   1.5720709e-05
   9.0301003e+01   1.5707746e-05
   9.0702341e+01   1.5694940e-05
   9.1103679e+01   1.5682356e-05
   9.1505017e+01   1.5669884e-05
   9.1906355e+01   1.5657414e-05
   9.2307692e+01   1.5645050e-05
   9.2709030e+01   1.5632704e-05
   9.3110368e+01   1.5620477e-05
   9.3511706e+01   1.5608245e-05
   9.3913043e+01   1.5596050e-05
   9.4314381e+01   1.5583891e-05
   9.4715719e+01   1.5571788e-05
   9.5117057e+01   1.5559613e-05
   9.5518395e+01   1.5547620e-05
   9.5919732e+01   1.5535511e-05
   9.6321070e+01   1.5523468e-05
   9.6722408e+01   1.5511352e-05
   9.7123746e+01   1.5499242e-05
   9.7525084e+01   1.5487079e-05
   9.7926421e+01   1.5474844e-05
   9.8327759e+01   1.5462669e-05
   9.8729097e+01   1.5450493e-05
   9.9130435e+01   1.5438188e-05
   9.9531773e+01   1.5425928e-05
   9.9933110e+01   1.5413482e-05
   1.0033445e+02   1.5401094e-05
   1.0073579e+02   1.5388685e-05
   1.0113712e+02   1.5376140e-05
   1.0153846e+02   1.5363596e-05
   1.0193980e+02   1.5350955e-05
   1.0234114e+02   1.5338196e-05
   1.0274247e+02   1.5325318e-05
   1.0314381e+02   1.5312259e-05
   1.0354515e+02   1.5299053e-05
   1.0394649e+02   1.5285507e-05
   1.0434783e+02   1.5272008e-05
   1.0474916e+02   1.5258127e-05
   1.0515050e+02   1.5243834e-05
   1.0555184e+02   1.5229427e-05
   1.0595318e+02   1.5214272e-05
   1.0635452e+02   1.5199179e-05
   1.0675585e+02   1.5183257e-05
   1.0715719e+02   1.5167087e-05
   1.0755853e+02   1.5150431e-05
   1.0795987e+02   1.5132933e-05
   1.0836120e+02   1.5115413e-05
   1.0876254e+02   1.5096685e-05
   1.0916388e+02   1.5078240e-05
   1.0956522e+02   1.5058834e-05
   1.0996656e+02   1.5038588e-05
   1.1036789e+02   1.5017864e-05
   1.1076923e+02   1.4996297e-05
   1.1117057e+02   1.4974324e-05
   1.1157191e+02   1.4951780e-05
   1.1197324e+02   1.4928668e-05
   1.1237458e+02   1.4905663e-05
   1.1277592e+02   1.4882162e-05
   1.1317726e+02   1.4859554e-05
   1.1357860e+02   1.4837221e-05
   1.1397993e+02   1.4815292e-05
   1.1438127e+02   1.4793509e-05
   1.1478261e+02   1.4771077e-05
   1.1518395e+02   1.4749269e-05
   1.1558528e+02   1.4726402e-05
   1.1598662e+02   1.4704005e-05
   1.1638796e+02   1.4681301e-05
   1.1678930e+02   1.4658778e-05
   1.1719064e+02   1.4636627e-05
   1.1759197e+02   1.4613581e-05
   1.1799331e+02   1.4590181e-05
   1.1839465e+02   1.4565454e-05
   1.1879599e+02   1.4539107e-05
   1.1919732e+02   1.4511895e-05
   1.1959866e+02   1.4481320e-05
   1.2000000e+02   1.4449443e-05


==> titanizedminvol/results_hyper/mean_sandiego2.dat <==
   0.0000000e+00   3.9196310e-02
   4.0133779e-01   8.4308423e-04
   8.0267559e-01   4.5541005e-04
   1.2040134e+00   3.2951813e-04
   1.6053512e+00   2.6423752e-04
   2.0066890e+00   2.2264056e-04
   2.4080268e+00   1.9299676e-04
   2.8093645e+00   1.6920422e-04
   3.2107023e+00   1.5060489e-04
   3.6120401e+00   1.3599025e-04
   4.0133779e+00   1.2439909e-04
   4.4147157e+00   1.1448803e-04
   4.8160535e+00   1.0549472e-04
   5.2173913e+00   9.7030678e-05
   5.6187291e+00   8.9036099e-05
   6.0200669e+00   8.1828863e-05
   6.4214047e+00   7.5304354e-05
   6.8227425e+00   6.9697790e-05
   7.2240803e+00   6.5318811e-05
   7.6254181e+00   6.1849110e-05
   8.0267559e+00   5.8886582e-05
   8.4280936e+00   5.6297346e-05
   8.8294314e+00   5.3883233e-05
   9.2307692e+00   5.1526204e-05
   9.6321070e+00   4.9087755e-05
   1.0033445e+01   4.6740174e-05
   1.0434783e+01   4.4581173e-05
   1.0836120e+01   4.2788714e-05
   1.1237458e+01   4.1215222e-05
   1.1638796e+01   3.9778472e-05
   1.2040134e+01   3.8485994e-05
   1.2441472e+01   3.7334429e-05
   1.2842809e+01   3.6255791e-05
   1.3244147e+01   3.5273626e-05
   1.3645485e+01   3.4375812e-05
   1.4046823e+01   3.3565245e-05
   1.4448161e+01   3.2818644e-05
   1.4849498e+01   3.2137897e-05
   1.5250836e+01   3.1519047e-05
   1.5652174e+01   3.0957971e-05
   1.6053512e+01   3.0433980e-05
   1.6454849e+01   2.9949967e-05
   1.6856187e+01   2.9501355e-05
   1.7257525e+01   2.9082019e-05
   1.7658863e+01   2.8688387e-05
   1.8060201e+01   2.8325859e-05
   1.8461538e+01   2.7986849e-05
   1.8862876e+01   2.7656854e-05
   1.9264214e+01   2.7351542e-05
   1.9665552e+01   2.7061446e-05
   2.0066890e+01   2.6787189e-05
   2.0468227e+01   2.6525721e-05
   2.0869565e+01   2.6276965e-05
   2.1270903e+01   2.6042389e-05
   2.1672241e+01   2.5820676e-05
   2.2073579e+01   2.5610410e-05
   2.2474916e+01   2.5408813e-05
   2.2876254e+01   2.5213966e-05
   2.3277592e+01   2.5026582e-05
   2.3678930e+01   2.4846578e-05
   2.4080268e+01   2.4674320e-05
   2.4481605e+01   2.4508166e-05
   2.4882943e+01   2.4350725e-05
   2.5284281e+01   2.4198369e-05
   2.5685619e+01   2.4051141e-05
   2.6086957e+01   2.3909288e-05
   2.6488294e+01   2.3770675e-05
   2.6889632e+01   2.3636164e-05
   2.7290970e+01   2.3506127e-05
   2.7692308e+01   2.3380360e-05
   2.8093645e+01   2.3257383e-05
   2.8494983e+01   2.3137553e-05
   2.8896321e+01   2.3019691e-05
   2.9297659e+01   2.2903762e-05
   2.9698997e+01   2.2790486e-05
   3.0100334e+01   2.2680712e-05
   3.0501672e+01   2.2571175e-05
   3.0903010e+01   2.2464972e-05
   3.1304348e+01   2.2358853e-05
   3.1705686e+01   2.2254383e-05
   3.2107023e+01   2.2149949e-05
   3.2508361e+01   2.2048216e-05
   3.2909699e+01   2.1948384e-05
   3.3311037e+01   2.1847986e-05
   3.3712375e+01   2.1748286e-05
   3.4113712e+01   2.1650255e-05
   3.4515050e+01   2.1554118e-05
   3.4916388e+01   2.1459210e-05
   3.5317726e+01   2.1365912e-05
   3.5719064e+01   2.1275605e-05
   3.6120401e+01   2.1187029e-05
   3.6521739e+01   2.1101125e-05
   3.6923077e+01   2.1016257e-05
   3.7324415e+01   2.0934699e-05
   3.7725753e+01   2.0854919e-05
   3.8127090e+01   2.0775987e-05
   3.8528428e+01   2.0700425e-05
   3.8929766e+01   2.0626166e-05
   3.9331104e+01   2.0553782e-05
   3.9732441e+01   2.0482357e-05
   4.0133779e+01   2.0413498e-05
   4.0535117e+01   2.0346142e-05
   4.0936455e+01   2.0280721e-05
   4.1337793e+01   2.0217424e-05
   4.1739130e+01   2.0156066e-05
   4.2140468e+01   2.0096424e-05
   4.2541806e+01   2.0038963e-05
   4.2943144e+01   1.9982227e-05
   4.3344482e+01   1.9927997e-05
   4.3745819e+01   1.9874115e-05
   4.4147157e+01   1.9820534e-05
   4.4548495e+01   1.9768447e-05
   4.4949833e+01   1.9718035e-05
   4.5351171e+01   1.9668152e-05
   4.5752508e+01   1.9618809e-05
   4.6153846e+01   1.9569359e-05
   4.6555184e+01   1.9520381e-05
   4.6956522e+01   1.9471408e-05
   4.7357860e+01   1.9421464e-05
   4.7759197e+01   1.9371353e-05
   4.8160535e+01   1.9320156e-05
   4.8561873e+01   1.9267045e-05
   4.8963211e+01   1.9210010e-05
   4.9364548e+01   1.9150506e-05
   4.9765886e+01   1.9083921e-05
   5.0167224e+01   1.9010780e-05
   5.0568562e+01   1.8926892e-05
   5.0969900e+01   1.8828797e-05
   5.1371237e+01   1.8718734e-05
   5.1772575e+01   1.8582923e-05
   5.2173913e+01   1.8427514e-05
   5.2575251e+01   1.8266984e-05
   5.2976589e+01   1.8126363e-05
   5.3377926e+01   1.8012946e-05
   5.3779264e+01   1.7916026e-05
   5.4180602e+01   1.7824411e-05
   5.4581940e+01   1.7745664e-05
   5.4983278e+01   1.7677718e-05
   5.5384615e+01   1.7616019e-05
   5.5785953e+01   1.7561151e-05
   5.6187291e+01   1.7509035e-05
   5.6588629e+01   1.7459136e-05
   5.6989967e+01   1.7412375e-05
   5.7391304e+01   1.7367134e-05
   5.7792642e+01   1.7323380e-05
   5.8193980e+01   1.7280692e-05
   5.8595318e+01   1.7239448e-05
   5.8996656e+01   1.7199048e-05
   5.9397993e+01   1.7158889e-05
   5.9799331e+01   1.7119932e-05
   6.0200669e+01   1.7081052e-05
   6.0602007e+01   1.7042778e-05
   6.1003344e+01   1.7003740e-05
   6.1404682e+01   1.6964679e-05
   6.1806020e+01   1.6925372e-05
   6.2207358e+01   1.6886479e-05
   6.2608696e+01   1.6847955e-05
   6.3010033e+01   1.6810247e-05
   6.3411371e+01   1.6772801e-05
   6.3812709e+01   1.6735459e-05
   6.4214047e+01   1.6698821e-05
   6.4615385e+01   1.6663349e-05
   6.5016722e+01   1.6628471e-05
   6.5418060e+01   1.6594159e-05
   6.5819398e+01   1.6560047e-05
   6.6220736e+01   1.6526288e-05
   6.6622074e+01   1.6492474e-05
   6.7023411e+01   1.6458520e-05
   6.7424749e+01   1.6424776e-05
   6.7826087e+01   1.6390483e-05
   6.8227425e+01   1.6356257e-05
   6.8628763e+01   1.6321352e-05
   6.9030100e+01   1.6287635e-05
   6.9431438e+01   1.6254676e-05
   6.9832776e+01   1.6222077e-05
   7.0234114e+01   1.6190254e-05
   7.0635452e+01   1.6159211e-05
   7.1036789e+01   1.6129099e-05
   7.1438127e+01   1.6099113e-05
   7.1839465e+01   1.6069668e-05
   7.2240803e+01   1.6040470e-05
   7.2642140e+01   1.6011678e-05
   7.3043478e+01   1.5982963e-05
   7.3444816e+01   1.5954130e-05
   7.3846154e+01   1.5925137e-05
   7.4247492e+01   1.5896167e-05
   7.4648829e+01   1.5866447e-05
   7.5050167e+01   1.5836035e-05
   7.5451505e+01   1.5804901e-05
   7.5852843e+01   1.5772018e-05
   7.6254181e+01   1.5737634e-05
   7.6655518e+01   1.5700408e-05
   7.7056856e+01   1.5660454e-05
   7.7458194e+01   1.5617644e-05
   7.7859532e+01   1.5570189e-05
   7.8260870e+01   1.5515821e-05
   7.8662207e+01   1.5452321e-05
   7.9063545e+01   1.5379765e-05
   7.9464883e+01   1.5293524e-05
   7.9866221e+01   1.5189551e-05
   8.0267559e+01   1.5061321e-05
   8.0668896e+01   1.4915448e-05
   8.1070234e+01   1.4767840e-05
   8.1471572e+01   1.4644182e-05
   8.1872910e+01   1.4549601e-05
   8.2274247e+01   1.4465514e-05
   8.2675585e+01   1.4394993e-05
   8.3076923e+01   1.4336553e-05
   8.3478261e+01   1.4286406e-05
   8.3879599e+01   1.4242575e-05
   8.4280936e+01   1.4203222e-05
   8.4682274e+01   1.4166178e-05
   8.5083612e+01   1.4131679e-05
   8.5484950e+01   1.4098698e-05
   8.5886288e+01   1.4067017e-05
   8.6287625e+01   1.4035777e-05
   8.6688963e+01   1.4006052e-05
   8.7090301e+01   1.3976492e-05
   8.7491639e+01   1.3946716e-05
   8.7892977e+01   1.3917063e-05
   8.8294314e+01   1.3887319e-05
   8.8695652e+01   1.3859153e-05
   8.9096990e+01   1.3831292e-05
   8.9498328e+01   1.3804301e-05
   8.9899666e+01   1.3777929e-05
   9.0301003e+01   1.3752333e-05
   9.0702341e+01   1.3727940e-05
   9.1103679e+01   1.3704109e-05
   9.1505017e+01   1.3681190e-05
   9.1906355e+01   1.3659058e-05
   9.2307692e+01   1.3637457e-05
   9.2709030e+01   1.3616189e-05
   9.3110368e+01   1.3595220e-05
   9.3511706e+01   1.3574721e-05
   9.3913043e+01   1.3554811e-05
   9.4314381e+01   1.3535146e-05
   9.4715719e+01   1.3515382e-05
   9.5117057e+01   1.3496125e-05
   9.5518395e+01   1.3476992e-05
   9.5919732e+01   1.3458087e-05
   9.6321070e+01   1.3439200e-05
   9.6722408e+01   1.3420668e-05
   9.7123746e+01   1.3402194e-05
   9.7525084e+01   1.3384132e-05
   9.7926421e+01   1.3366271e-05
   9.8327759e+01   1.3348758e-05
   9.8729097e+01   1.3331548e-05
   9.9130435e+01   1.3314371e-05
   9.9531773e+01   1.3297360e-05
   9.9933110e+01   1.3280585e-05
   1.0033445e+02   1.3264066e-05
   1.0073579e+02   1.3247530e-05
   1.0113712e+02   1.3231195e-05
   1.0153846e+02   1.3214977e-05
   1.0193980e+02   1.3199071e-05
   1.0234114e+02   1.3183260e-05
   1.0274247e+02   1.3167607e-05
   1.0314381e+02   1.3152048e-05
   1.0354515e+02   1.3136581e-05
   1.0394649e+02   1.3121415e-05
   1.0434783e+02   1.3106321e-05
   1.0474916e+02   1.3091285e-05
   1.0515050e+02   1.3076497e-05
   1.0555184e+02   1.3061602e-05
   1.0595318e+02   1.3046848e-05
   1.0635452e+02   1.3032430e-05
   1.0675585e+02   1.3017941e-05
   1.0715719e+02   1.3003691e-05
   1.0755853e+02   1.2989368e-05
   1.0795987e+02   1.2975136e-05
   1.0836120e+02   1.2961125e-05
   1.0876254e+02   1.2947166e-05
   1.0916388e+02   1.2933254e-05
   1.0956522e+02   1.2919433e-05
   1.0996656e+02   1.2905648e-05
   1.1036789e+02   1.2891939e-05
   1.1076923e+02   1.2878194e-05
   1.1117057e+02   1.2864653e-05
   1.1157191e+02   1.2851166e-05
   1.1197324e+02   1.2837836e-05
   1.1237458e+02   1.2824507e-05
   1.1277592e+02   1.2811337e-05
   1.1317726e+02   1.2798040e-05
   1.1357860e+02   1.2784953e-05
   1.1397993e+02   1.2771641e-05
   1.1438127e+02   1.2758729e-05
   1.1478261e+02   1.2745812e-05
   1.1518395e+02   1.2733054e-05
   1.1558528e+02   1.2720269e-05
   1.1598662e+02   1.2707630e-05
   1.1638796e+02   1.2694971e-05
   1.1678930e+02   1.2682331e-05
   1.1719064e+02   1.2669910e-05
   1.1759197e+02   1.2657502e-05
   1.1799331e+02   1.2645113e-05
   1.1839465e+02   1.2632913e-05
   1.1879599e+02   1.2620722e-05
   1.1919732e+02   1.2608663e-05
   1.1959866e+02   1.2596586e-05
   1.2000000e+02   1.2584715e-05


==> titanizedminvol/results_hyper/mean_terrain1.dat <==
   0.0000000e+00   1.0662159e-01
   2.0066890e-01   1.0495870e-03
   4.0133779e-01   2.9231940e-04
   6.0200669e-01   1.4627893e-04
   8.0267559e-01   9.3105513e-05
   1.0033445e+00   6.3341225e-05
   1.2040134e+00   5.0263700e-05
   1.4046823e+00   4.0506984e-05
   1.6053512e+00   3.4378743e-05
   1.8060201e+00   3.0568034e-05
   2.0066890e+00   2.7932689e-05
   2.2073579e+00   2.6225490e-05
   2.4080268e+00   2.4908175e-05
   2.6086957e+00   2.4002457e-05
   2.8093645e+00   2.3270205e-05
   3.0100334e+00   2.2650763e-05
   3.2107023e+00   2.2173354e-05
   3.4113712e+00   2.1734455e-05
   3.6120401e+00   2.1371742e-05
   3.8127090e+00   2.1046437e-05
   4.0133779e+00   2.0764025e-05
   4.2140468e+00   2.0513246e-05
   4.4147157e+00   2.0289894e-05
   4.6153846e+00   2.0096200e-05
   4.8160535e+00   1.9918113e-05
   5.0167224e+00   1.9764916e-05
   5.2173913e+00   1.9630198e-05
   5.4180602e+00   1.9509318e-05
   5.6187291e+00   1.9402343e-05
   5.8193980e+00   1.9302298e-05
   6.0200669e+00   1.9213458e-05
   6.2207358e+00   1.9130729e-05
   6.4214047e+00   1.9055037e-05
   6.6220736e+00   1.8984234e-05
   6.8227425e+00   1.8917596e-05
   7.0234114e+00   1.8854838e-05
   7.2240803e+00   1.8795537e-05
   7.4247492e+00   1.8738453e-05
   7.6254181e+00   1.8684349e-05
   7.8260870e+00   1.8632346e-05
   8.0267559e+00   1.8583428e-05
   8.2274247e+00   1.8535757e-05
   8.4280936e+00   1.8490185e-05
   8.6287625e+00   1.8446586e-05
   8.8294314e+00   1.8405231e-05
   9.0301003e+00   1.8364609e-05
   9.2307692e+00   1.8324616e-05
   9.4314381e+00   1.8286192e-05
   9.6321070e+00   1.8248192e-05
   9.8327759e+00   1.8211806e-05
   1.0033445e+01   1.8176934e-05
   1.0234114e+01   1.8142708e-05
   1.0434783e+01   1.8109163e-05
   1.0635452e+01   1.8077123e-05
   1.0836120e+01   1.8046043e-05
   1.1036789e+01   1.8015735e-05
   1.1237458e+01   1.7985884e-05
   1.1438127e+01   1.7956928e-05
   1.1638796e+01   1.7928622e-05
   1.1839465e+01   1.7900720e-05
   1.2040134e+01   1.7873728e-05
   1.2240803e+01   1.7847095e-05
   1.2441472e+01   1.7820615e-05
   1.2642140e+01   1.7794879e-05
   1.2842809e+01   1.7769713e-05
   1.3043478e+01   1.7744810e-05
   1.3244147e+01   1.7720322e-05
   1.3444816e+01   1.7696116e-05
   1.3645485e+01   1.7672659e-05
   1.3846154e+01   1.7649535e-05
   1.4046823e+01   1.7626229e-05
   1.4247492e+01   1.7603206e-05
   1.4448161e+01   1.7580469e-05
   1.4648829e+01   1.7558036e-05
   1.4849498e+01   1.7535706e-05
   1.5050167e+01   1.7513328e-05
   1.5250836e+01   1.7491229e-05
   1.5451505e+01   1.7469138e-05
   1.5652174e+01   1.7446978e-05
   1.5852843e+01   1.7424957e-05
   1.6053512e+01   1.7402880e-05
   1.6254181e+01   1.7380867e-05
   1.6454849e+01   1.7359034e-05
   1.6655518e+01   1.7337391e-05
   1.6856187e+01   1.7315739e-05
   1.7056856e+01   1.7294123e-05
   1.7257525e+01   1.7272650e-05
   1.7458194e+01   1.7251497e-05
   1.7658863e+01   1.7230647e-05
   1.7859532e+01   1.7209908e-05
   1.8060201e+01   1.7189411e-05
   1.8260870e+01   1.7169381e-05
   1.8461538e+01   1.7149565e-05
   1.8662207e+01   1.7130255e-05
   1.8862876e+01   1.7110972e-05
   1.9063545e+01   1.7091976e-05
   1.9264214e+01   1.7073303e-05
   1.9464883e+01   1.7055341e-05
   1.9665552e+01   1.7037499e-05
   1.9866221e+01   1.7019984e-05
   2.0066890e+01   1.7002880e-05
   2.0267559e+01   1.6986251e-05
   2.0468227e+01   1.6969974e-05
   2.0668896e+01   1.6953836e-05
   2.0869565e+01   1.6937894e-05
   2.1070234e+01   1.6921989e-05
   2.1270903e+01   1.6906453e-05
   2.1471572e+01   1.6891181e-05
   2.1672241e+01   1.6876194e-05
   2.1872910e+01   1.6861316e-05
   2.2073579e+01   1.6846471e-05
   2.2274247e+01   1.6831785e-05
   2.2474916e+01   1.6817302e-05
   2.2675585e+01   1.6802941e-05
   2.2876254e+01   1.6788898e-05
   2.3076923e+01   1.6774924e-05
   2.3277592e+01   1.6761079e-05
   2.3478261e+01   1.6747136e-05
   2.3678930e+01   1.6733462e-05
   2.3879599e+01   1.6719583e-05
   2.4080268e+01   1.6705576e-05
   2.4280936e+01   1.6691981e-05
   2.4481605e+01   1.6678188e-05
   2.4682274e+01   1.6664725e-05
   2.4882943e+01   1.6650972e-05
   2.5083612e+01   1.6637225e-05
   2.5284281e+01   1.6623670e-05
   2.5484950e+01   1.6609936e-05
   2.5685619e+01   1.6596485e-05
   2.5886288e+01   1.6582863e-05
   2.6086957e+01   1.6569326e-05
   2.6287625e+01   1.6555860e-05
   2.6488294e+01   1.6542475e-05
   2.6688963e+01   1.6529328e-05
   2.6889632e+01   1.6515600e-05
   2.7090301e+01   1.6502167e-05
   2.7290970e+01   1.6488811e-05
   2.7491639e+01   1.6475968e-05
   2.7692308e+01   1.6463212e-05
   2.7892977e+01   1.6450380e-05
   2.8093645e+01   1.6437707e-05
   2.8294314e+01   1.6425247e-05
   2.8494983e+01   1.6413245e-05
   2.8695652e+01   1.6401370e-05
   2.8896321e+01   1.6389548e-05
   2.9096990e+01   1.6378223e-05
   2.9297659e+01   1.6367204e-05
   2.9498328e+01   1.6356442e-05
   2.9698997e+01   1.6345839e-05
   2.9899666e+01   1.6335475e-05
   3.0100334e+01   1.6325390e-05
   3.0301003e+01   1.6315252e-05
   3.0501672e+01   1.6305303e-05
   3.0702341e+01   1.6295273e-05
   3.0903010e+01   1.6285325e-05
   3.1103679e+01   1.6275637e-05
   3.1304348e+01   1.6265776e-05
   3.1505017e+01   1.6256092e-05
   3.1705686e+01   1.6246336e-05
   3.1906355e+01   1.6236646e-05
   3.2107023e+01   1.6226979e-05
   3.2307692e+01   1.6217177e-05
   3.2508361e+01   1.6207548e-05
   3.2709030e+01   1.6197937e-05
   3.2909699e+01   1.6188606e-05
   3.3110368e+01   1.6179326e-05
   3.3311037e+01   1.6170158e-05
   3.3511706e+01   1.6161144e-05
   3.3712375e+01   1.6152089e-05
   3.3913043e+01   1.6143017e-05
   3.4113712e+01   1.6133893e-05
   3.4314381e+01   1.6124564e-05
   3.4515050e+01   1.6115250e-05
   3.4715719e+01   1.6106048e-05
   3.4916388e+01   1.6096727e-05
   3.5117057e+01   1.6087223e-05
   3.5317726e+01   1.6077649e-05
   3.5518395e+01   1.6068223e-05
   3.5719064e+01   1.6058589e-05
   3.5919732e+01   1.6048984e-05
   3.6120401e+01   1.6039191e-05
   3.6321070e+01   1.6029527e-05
   3.6521739e+01   1.6019742e-05
   3.6722408e+01   1.6010034e-05
   3.6923077e+01   1.6000586e-05
   3.7123746e+01   1.5991256e-05
   3.7324415e+01   1.5982335e-05
   3.7525084e+01   1.5973383e-05
   3.7725753e+01   1.5965011e-05
   3.7926421e+01   1.5956854e-05
   3.8127090e+01   1.5948899e-05
   3.8327759e+01   1.5941489e-05
   3.8528428e+01   1.5934235e-05
   3.8729097e+01   1.5927181e-05
   3.8929766e+01   1.5920386e-05
   3.9130435e+01   1.5913793e-05
   3.9331104e+01   1.5907243e-05
   3.9531773e+01   1.5900824e-05
   3.9732441e+01   1.5894630e-05
   3.9933110e+01   1.5888510e-05
   4.0133779e+01   1.5882513e-05
   4.0334448e+01   1.5876448e-05
   4.0535117e+01   1.5870450e-05
   4.0735786e+01   1.5864616e-05
   4.0936455e+01   1.5858925e-05
   4.1137124e+01   1.5853355e-05
   4.1337793e+01   1.5847763e-05
   4.1538462e+01   1.5842200e-05
   4.1739130e+01   1.5836780e-05
   4.1939799e+01   1.5831360e-05
   4.2140468e+01   1.5825964e-05
   4.2341137e+01   1.5820668e-05
   4.2541806e+01   1.5815400e-05
   4.2742475e+01   1.5810208e-05
   4.2943144e+01   1.5805013e-05
   4.3143813e+01   1.5799896e-05
   4.3344482e+01   1.5794868e-05
   4.3545151e+01   1.5789891e-05
   4.3745819e+01   1.5785102e-05
   4.3946488e+01   1.5780212e-05
   4.4147157e+01   1.5775331e-05
   4.4347826e+01   1.5770532e-05
   4.4548495e+01   1.5765783e-05
   4.4749164e+01   1.5761042e-05
   4.4949833e+01   1.5756361e-05
   4.5150502e+01   1.5751641e-05
   4.5351171e+01   1.5746986e-05
   4.5551839e+01   1.5742459e-05
   4.5752508e+01   1.5737923e-05
   4.5953177e+01   1.5733443e-05
   4.6153846e+01   1.5728958e-05
   4.6354515e+01   1.5724551e-05
   4.6555184e+01   1.5720167e-05
   4.6755853e+01   1.5715859e-05
   4.6956522e+01   1.5711533e-05
   4.7157191e+01   1.5707240e-05
   4.7357860e+01   1.5703023e-05
   4.7558528e+01   1.5698881e-05
   4.7759197e+01   1.5694688e-05
   4.7959866e+01   1.5690545e-05
   4.8160535e+01   1.5686440e-05
   4.8361204e+01   1.5682327e-05
   4.8561873e+01   1.5678274e-05
   4.8762542e+01   1.5674260e-05
   4.8963211e+01   1.5670334e-05
   4.9163880e+01   1.5666364e-05
   4.9364548e+01   1.5662460e-05
   4.9565217e+01   1.5658617e-05
   4.9765886e+01   1.5654781e-05
   4.9966555e+01   1.5651030e-05
   5.0167224e+01   1.5647258e-05
   5.0367893e+01   1.5643505e-05
   5.0568562e+01   1.5639813e-05
   5.0769231e+01   1.5636127e-05
   5.0969900e+01   1.5632531e-05
   5.1170569e+01   1.5628889e-05
   5.1371237e+01   1.5625283e-05
   5.1571906e+01   1.5621724e-05
   5.1772575e+01   1.5618187e-05
   5.1973244e+01   1.5614712e-05
   5.2173913e+01   1.5611206e-05
   5.2374582e+01   1.5607721e-05
   5.2575251e+01   1.5604297e-05
   5.2775920e+01   1.5600938e-05
   5.2976589e+01   1.5597563e-05
   5.3177258e+01   1.5594208e-05
   5.3377926e+01   1.5590902e-05
   5.3578595e+01   1.5587610e-05
   5.3779264e+01   1.5584341e-05
   5.3979933e+01   1.5581119e-05
   5.4180602e+01   1.5577871e-05
   5.4381271e+01   1.5574712e-05
   5.4581940e+01   1.5571585e-05
   5.4782609e+01   1.5568449e-05
   5.4983278e+01   1.5565303e-05
   5.5183946e+01   1.5562196e-05
   5.5384615e+01   1.5559140e-05
   5.5585284e+01   1.5556115e-05
   5.5785953e+01   1.5553118e-05
   5.5986622e+01   1.5550108e-05
   5.6187291e+01   1.5547122e-05
   5.6387960e+01   1.5544193e-05
   5.6588629e+01   1.5541264e-05
   5.6789298e+01   1.5538406e-05
   5.6989967e+01   1.5535532e-05
   5.7190635e+01   1.5532699e-05
   5.7391304e+01   1.5529903e-05
   5.7591973e+01   1.5527091e-05
   5.7792642e+01   1.5524262e-05
   5.7993311e+01   1.5521488e-05
   5.8193980e+01   1.5518721e-05
   5.8394649e+01   1.5515958e-05
   5.8595318e+01   1.5513192e-05
   5.8795987e+01   1.5510452e-05
   5.8996656e+01   1.5507742e-05
   5.9197324e+01   1.5505064e-05
   5.9397993e+01   1.5502379e-05
   5.9598662e+01   1.5499732e-05
   5.9799331e+01   1.5497092e-05
   6.0000000e+01   1.5494453e-05


==> titanizedminvol/results_hyper/mean_terrain2.dat <==
   0.0000000e+00   1.0662159e-01
   2.0066890e-01   1.4373340e-03
   4.0133779e-01   3.0795193e-04
   6.0200669e-01   1.8665210e-04
   8.0267559e-01   1.5939410e-04
   1.0033445e+00   1.4043901e-04
   1.2040134e+00   1.2359948e-04
   1.4046823e+00   1.0809113e-04
   1.6053512e+00   9.4320003e-05
   1.8060201e+00   8.2552443e-05
   2.0066890e+00   7.2344956e-05
   2.2073579e+00   6.4227832e-05
   2.4080268e+00   5.7802405e-05
   2.6086957e+00   5.2921868e-05
   2.8093645e+00   4.9223436e-05
   3.0100334e+00   4.6395162e-05
   3.2107023e+00   4.4207968e-05
   3.4113712e+00   4.2406067e-05
   3.6120401e+00   4.0904389e-05
   3.8127090e+00   3.9622777e-05
   4.0133779e+00   3.8484270e-05
   4.2140468e+00   3.7477297e-05
   4.4147157e+00   3.6575955e-05
   4.6153846e+00   3.5750443e-05
   4.8160535e+00   3.4987237e-05
   5.0167224e+00   3.4293049e-05
   5.2173913e+00   3.3646302e-05
   5.4180602e+00   3.3046788e-05
   5.6187291e+00   3.2488074e-05
   5.8193980e+00   3.1968181e-05
   6.0200669e+00   3.1484306e-05
   6.2207358e+00   3.1032263e-05
   6.4214047e+00   3.0602516e-05
   6.6220736e+00   3.0198362e-05
   6.8227425e+00   2.9823191e-05
   7.0234114e+00   2.9467807e-05
   7.2240803e+00   2.9132860e-05
   7.4247492e+00   2.8812469e-05
   7.6254181e+00   2.8509219e-05
   7.8260870e+00   2.8224073e-05
   8.0267559e+00   2.7955634e-05
   8.2274247e+00   2.7700083e-05
   8.4280936e+00   2.7461316e-05
   8.6287625e+00   2.7236036e-05
   8.8294314e+00   2.7019493e-05
   9.0301003e+00   2.6815368e-05
   9.2307692e+00   2.6620099e-05
   9.4314381e+00   2.6435012e-05
   9.6321070e+00   2.6255295e-05
   9.8327759e+00   2.6087970e-05
   1.0033445e+01   2.5928196e-05
   1.0234114e+01   2.5776653e-05
   1.0434783e+01   2.5631755e-05
   1.0635452e+01   2.5490514e-05
   1.0836120e+01   2.5354528e-05
   1.1036789e+01   2.5223002e-05
   1.1237458e+01   2.5095000e-05
   1.1438127e+01   2.4973139e-05
   1.1638796e+01   2.4854937e-05
   1.1839465e+01   2.4741109e-05
   1.2040134e+01   2.4629919e-05
   1.2240803e+01   2.4522968e-05
   1.2441472e+01   2.4418016e-05
   1.2642140e+01   2.4317094e-05
   1.2842809e+01   2.4219914e-05
   1.3043478e+01   2.4123555e-05
   1.3244147e+01   2.4030681e-05
   1.3444816e+01   2.3940471e-05
   1.3645485e+01   2.3851714e-05
   1.3846154e+01   2.3766699e-05
   1.4046823e+01   2.3683178e-05
   1.4247492e+01   2.3601073e-05
   1.4448161e+01   2.3520540e-05
   1.4648829e+01   2.3442845e-05
   1.4849498e+01   2.3366023e-05
   1.5050167e+01   2.3290949e-05
   1.5250836e+01   2.3217869e-05
   1.5451505e+01   2.3146347e-05
   1.5652174e+01   2.3076155e-05
   1.5852843e+01   2.3007783e-05
   1.6053512e+01   2.2939936e-05
   1.6254181e+01   2.2873675e-05
   1.6454849e+01   2.2808653e-05
   1.6655518e+01   2.2745380e-05
   1.6856187e+01   2.2683657e-05
   1.7056856e+01   2.2623087e-05
   1.7257525e+01   2.2563379e-05
   1.7458194e+01   2.2505200e-05
   1.7658863e+01   2.2448402e-05
   1.7859532e+01   2.2391443e-05
   1.8060201e+01   2.2335446e-05
   1.8260870e+01   2.2280992e-05
   1.8461538e+01   2.2227954e-05
   1.8662207e+01   2.2175166e-05
   1.8862876e+01   2.2123649e-05
   1.9063545e+01   2.2072845e-05
   1.9264214e+01   2.2023664e-05
   1.9464883e+01   2.1974943e-05
   1.9665552e+01   2.1926429e-05
   1.9866221e+01   2.1878749e-05
   2.0066890e+01   2.1832295e-05
   2.0267559e+01   2.1786537e-05
   2.0468227e+01   2.1741302e-05
   2.0668896e+01   2.1695958e-05
   2.0869565e+01   2.1650878e-05
   2.1070234e+01   2.1606935e-05
   2.1270903e+01   2.1564016e-05
   2.1471572e+01   2.1521572e-05
   2.1672241e+01   2.1479442e-05
   2.1872910e+01   2.1437781e-05
   2.2073579e+01   2.1397399e-05
   2.2274247e+01   2.1357019e-05
   2.2474916e+01   2.1317431e-05
   2.2675585e+01   2.1278406e-05
   2.2876254e+01   2.1239606e-05
   2.3076923e+01   2.1202069e-05
   2.3277592e+01   2.1164766e-05
   2.3478261e+01   2.1128161e-05
   2.3678930e+01   2.1091839e-05
   2.3879599e+01   2.1055816e-05
   2.4080268e+01   2.1019967e-05
   2.4280936e+01   2.0985195e-05
   2.4481605e+01   2.0950407e-05
   2.4682274e+01   2.0916484e-05
   2.4882943e+01   2.0882572e-05
   2.5083612e+01   2.0849436e-05
   2.5284281e+01   2.0816143e-05
   2.5484950e+01   2.0783205e-05
   2.5685619e+01   2.0750968e-05
   2.5886288e+01   2.0718967e-05
   2.6086957e+01   2.0687371e-05
   2.6287625e+01   2.0656600e-05
   2.6488294e+01   2.0625923e-05
   2.6688963e+01   2.0595447e-05
   2.6889632e+01   2.0564944e-05
   2.7090301e+01   2.0535384e-05
   2.7290970e+01   2.0505400e-05
   2.7491639e+01   2.0475515e-05
   2.7692308e+01   2.0446773e-05
   2.7892977e+01   2.0417886e-05
   2.8093645e+01   2.0389643e-05
   2.8294314e+01   2.0361411e-05
   2.8494983e+01   2.0333354e-05
   2.8695652e+01   2.0305518e-05
   2.8896321e+01   2.0278055e-05
   2.9096990e+01   2.0250669e-05
   2.9297659e+01   2.0223620e-05
   2.9498328e+01   2.0196838e-05
   2.9698997e+01   2.0170612e-05
   2.9899666e+01   2.0144366e-05
   3.0100334e+01   2.0118258e-05
   3.0301003e+01   2.0091992e-05
   3.0501672e+01   2.0065785e-05
   3.0702341e+01   2.0040138e-05
   3.0903010e+01   2.0014870e-05
   3.1103679e+01   1.9989595e-05
   3.1304348e+01   1.9964699e-05
   3.1505017e+01   1.9939883e-05
   3.1705686e+01   1.9915148e-05
   3.1906355e+01   1.9890838e-05
   3.2107023e+01   1.9866993e-05
   3.2307692e+01   1.9841953e-05
   3.2508361e+01   1.9817816e-05
   3.2709030e+01   1.9793958e-05
   3.2909699e+01   1.9770356e-05
   3.3110368e+01   1.9746599e-05
   3.3311037e+01   1.9722573e-05
   3.3511706e+01   1.9698849e-05
   3.3712375e+01   1.9675060e-05
   3.3913043e+01   1.9651737e-05
   3.4113712e+01   1.9628588e-05
   3.4314381e+01   1.9605435e-05
   3.4515050e+01   1.9582323e-05
   3.4715719e+01   1.9559012e-05
   3.4916388e+01   1.9536250e-05
   3.5117057e+01   1.9512969e-05
   3.5317726e+01   1.9490137e-05
   3.5518395e+01   1.9467351e-05
   3.5719064e+01   1.9445205e-05
   3.5919732e+01   1.9423367e-05
   3.6120401e+01   1.9400688e-05
   3.6321070e+01   1.9378601e-05
   3.6521739e+01   1.9356652e-05
   3.6722408e+01   1.9334700e-05
   3.6923077e+01   1.9313390e-05
   3.7123746e+01   1.9292187e-05
   3.7324415e+01   1.9270617e-05
   3.7525084e+01   1.9249416e-05
   3.7725753e+01   1.9228342e-05
   3.7926421e+01   1.9207542e-05
   3.8127090e+01   1.9186600e-05
   3.8327759e+01   1.9165682e-05
   3.8528428e+01   1.9145470e-05
   3.8729097e+01   1.9125146e-05
   3.8929766e+01   1.9104886e-05
   3.9130435e+01   1.9085086e-05
   3.9331104e+01   1.9065226e-05
   3.9531773e+01   1.9045870e-05
   3.9732441e+01   1.9026669e-05
   3.9933110e+01   1.9006892e-05
   4.0133779e+01   1.8987407e-05
   4.0334448e+01   1.8968184e-05
   4.0535117e+01   1.8949435e-05
   4.0735786e+01   1.8930401e-05
   4.0936455e+01   1.8911643e-05
   4.1137124e+01   1.8893153e-05
   4.1337793e+01   1.8874629e-05
   4.1538462e+01   1.8856149e-05
   4.1739130e+01   1.8837689e-05
   4.1939799e+01   1.8819058e-05
   4.2140468e+01   1.8800859e-05
   4.2341137e+01   1.8782708e-05
   4.2541806e+01   1.8764538e-05
   4.2742475e+01   1.8746932e-05
   4.2943144e+01   1.8729143e-05
   4.3143813e+01   1.8711353e-05
   4.3344482e+01   1.8694027e-05
   4.3545151e+01   1.8676680e-05
   4.3745819e+01   1.8659395e-05
   4.3946488e+01   1.8641765e-05
   4.4147157e+01   1.8624604e-05
   4.4347826e+01   1.8607429e-05
   4.4548495e+01   1.8590162e-05
   4.4749164e+01   1.8573168e-05
   4.4949833e+01   1.8556381e-05
   4.5150502e+01   1.8539656e-05
   4.5351171e+01   1.8522656e-05
   4.5551839e+01   1.8505819e-05
   4.5752508e+01   1.8488984e-05
   4.5953177e+01   1.8472110e-05
   4.6153846e+01   1.8455048e-05
   4.6354515e+01   1.8438404e-05
   4.6555184e+01   1.8422113e-05
   4.6755853e+01   1.8405832e-05
   4.6956522e+01   1.8389535e-05
   4.7157191e+01   1.8373204e-05
   4.7357860e+01   1.8357167e-05
   4.7558528e+01   1.8340945e-05
   4.7759197e+01   1.8324698e-05
   4.7959866e+01   1.8308660e-05
   4.8160535e+01   1.8292649e-05
   4.8361204e+01   1.8276829e-05
   4.8561873e+01   1.8260833e-05
   4.8762542e+01   1.8244821e-05
   4.8963211e+01   1.8228925e-05
   4.9163880e+01   1.8213014e-05
   4.9364548e+01   1.8197240e-05
   4.9565217e+01   1.8181628e-05
   4.9765886e+01   1.8165944e-05
   4.9966555e+01   1.8150300e-05
   5.0167224e+01   1.8134725e-05
   5.0367893e+01   1.8119264e-05
   5.0568562e+01   1.8103875e-05
   5.0769231e+01   1.8088530e-05
   5.0969900e+01   1.8073353e-05
   5.1170569e+01   1.8058298e-05
   5.1371237e+01   1.8043235e-05
   5.1571906e+01   1.8028029e-05
   5.1772575e+01   1.8012658e-05
   5.1973244e+01   1.7997365e-05
   5.2173913e+01   1.7982318e-05
   5.2374582e+01   1.7967478e-05
   5.2575251e+01   1.7952747e-05
   5.2775920e+01   1.7937936e-05
   5.2976589e+01   1.7923135e-05
   5.3177258e+01   1.7908444e-05
   5.3377926e+01   1.7893728e-05
   5.3578595e+01   1.7879154e-05
   5.3779264e+01   1.7864792e-05
   5.3979933e+01   1.7850234e-05
   5.4180602e+01   1.7835773e-05
   5.4381271e+01   1.7821139e-05
   5.4581940e+01   1.7806649e-05
   5.4782609e+01   1.7792552e-05
   5.4983278e+01   1.7778313e-05
   5.5183946e+01   1.7764113e-05
   5.5384615e+01   1.7750175e-05
   5.5585284e+01   1.7735769e-05
   5.5785953e+01   1.7721998e-05
   5.5986622e+01   1.7708509e-05
   5.6187291e+01   1.7694822e-05
   5.6387960e+01   1.7681236e-05
   5.6588629e+01   1.7667860e-05
   5.6789298e+01   1.7654618e-05
   5.6989967e+01   1.7641329e-05
   5.7190635e+01   1.7628198e-05
   5.7391304e+01   1.7615243e-05
   5.7591973e+01   1.7602141e-05
   5.7792642e+01   1.7589128e-05
   5.7993311e+01   1.7576312e-05
   5.8193980e+01   1.7563615e-05
   5.8394649e+01   1.7551072e-05
   5.8595318e+01   1.7538310e-05
   5.8795987e+01   1.7525860e-05
   5.8996656e+01   1.7513629e-05
   5.9197324e+01   1.7501255e-05
   5.9397993e+01   1.7489002e-05
   5.9598662e+01   1.7476639e-05
   5.9799331e+01   1.7464714e-05
   6.0000000e+01   1.7452853e-05


==> titanizedminvol/results_hyper/mean_urban1.dat <==
   0.0000000e+00   1.1278079e-01
   2.0066890e-01   6.1046645e-04
   4.0133779e-01   1.9436753e-04
   6.0200669e-01   8.9491874e-05
   8.0267559e-01   5.9345761e-05
   1.0033445e+00   4.5529134e-05
   1.2040134e+00   3.7869180e-05
   1.4046823e+00   3.2030750e-05
   1.6053512e+00   2.6917929e-05
   1.8060201e+00   2.4362333e-05
   2.0066890e+00   2.2692467e-05
   2.2073579e+00   2.1211871e-05
   2.4080268e+00   2.0085799e-05
   2.6086957e+00   1.9173247e-05
   2.8093645e+00   1.8376268e-05
   3.0100334e+00   1.7680005e-05
   3.2107023e+00   1.7066920e-05
   3.4113712e+00   1.6495093e-05
   3.6120401e+00   1.5994673e-05
   3.8127090e+00   1.5533204e-05
   4.0133779e+00   1.5129016e-05
   4.2140468e+00   1.4770618e-05
   4.4147157e+00   1.4452932e-05
   4.6153846e+00   1.4170216e-05
   4.8160535e+00   1.3914855e-05
   5.0167224e+00   1.3679037e-05
   5.2173913e+00   1.3465373e-05
   5.4180602e+00   1.3266255e-05
   5.6187291e+00   1.3076650e-05
   5.8193980e+00   1.2897992e-05
   6.0200669e+00   1.2727090e-05
   6.2207358e+00   1.2567153e-05
   6.4214047e+00   1.2413005e-05
   6.6220736e+00   1.2263647e-05
   6.8227425e+00   1.2118784e-05
   7.0234114e+00   1.1981887e-05
   7.2240803e+00   1.1850788e-05
   7.4247492e+00   1.1725826e-05
   7.6254181e+00   1.1607149e-05
   7.8260870e+00   1.1496236e-05
   8.0267559e+00   1.1389817e-05
   8.2274247e+00   1.1289195e-05
   8.4280936e+00   1.1193096e-05
   8.6287625e+00   1.1101527e-05
   8.8294314e+00   1.1014490e-05
   9.0301003e+00   1.0932134e-05
   9.2307692e+00   1.0853385e-05
   9.4314381e+00   1.0778435e-05
   9.6321070e+00   1.0707325e-05
   9.8327759e+00   1.0641121e-05
   1.0033445e+01   1.0578872e-05
   1.0234114e+01   1.0520380e-05
   1.0434783e+01   1.0465007e-05
   1.0635452e+01   1.0412126e-05
   1.0836120e+01   1.0361703e-05
   1.1036789e+01   1.0314080e-05
   1.1237458e+01   1.0267875e-05
   1.1438127e+01   1.0223540e-05
   1.1638796e+01   1.0179924e-05
   1.1839465e+01   1.0138233e-05
   1.2040134e+01   1.0098562e-05
   1.2240803e+01   1.0059888e-05
   1.2441472e+01   1.0022751e-05
   1.2642140e+01   9.9867726e-06
   1.2842809e+01   9.9521565e-06
   1.3043478e+01   9.9189347e-06
   1.3244147e+01   9.8858728e-06
   1.3444816e+01   9.8538842e-06
   1.3645485e+01   9.8225923e-06
   1.3846154e+01   9.7920559e-06
   1.4046823e+01   9.7628403e-06
   1.4247492e+01   9.7335254e-06
   1.4448161e+01   9.7053453e-06
   1.4648829e+01   9.6773258e-06
   1.4849498e+01   9.6499665e-06
   1.5050167e+01   9.6230643e-06
   1.5250836e+01   9.5968408e-06
   1.5451505e+01   9.5708728e-06
   1.5652174e+01   9.5454295e-06
   1.5852843e+01   9.5207289e-06
   1.6053512e+01   9.4962142e-06
   1.6254181e+01   9.4722121e-06
   1.6454849e+01   9.4486087e-06
   1.6655518e+01   9.4251180e-06
   1.6856187e+01   9.4023489e-06
   1.7056856e+01   9.3798850e-06
   1.7257525e+01   9.3578225e-06
   1.7458194e+01   9.3358924e-06
   1.7658863e+01   9.3148327e-06
   1.7859532e+01   9.2945496e-06
   1.8060201e+01   9.2744929e-06
   1.8260870e+01   9.2548395e-06
   1.8461538e+01   9.2354954e-06
   1.8662207e+01   9.2167402e-06
   1.8862876e+01   9.1983346e-06
   1.9063545e+01   9.1801211e-06
   1.9264214e+01   9.1624183e-06
   1.9464883e+01   9.1450427e-06
   1.9665552e+01   9.1285899e-06
   1.9866221e+01   9.1129215e-06
   2.0066890e+01   9.0976716e-06
   2.0267559e+01   9.0827282e-06
   2.0468227e+01   9.0680162e-06
   2.0668896e+01   9.0537914e-06
   2.0869565e+01   9.0396987e-06
   2.1070234e+01   9.0260491e-06
   2.1270903e+01   9.0124372e-06
   2.1471572e+01   8.9991791e-06
   2.1672241e+01   8.9862789e-06
   2.1872910e+01   8.9734962e-06
   2.2073579e+01   8.9608961e-06
   2.2274247e+01   8.9483426e-06
   2.2474916e+01   8.9360812e-06
   2.2675585e+01   8.9239498e-06
   2.2876254e+01   8.9120579e-06
   2.3076923e+01   8.9002000e-06
   2.3277592e+01   8.8883529e-06
   2.3478261e+01   8.8766800e-06
   2.3678930e+01   8.8652432e-06
   2.3879599e+01   8.8538588e-06
   2.4080268e+01   8.8428530e-06
   2.4280936e+01   8.8318576e-06
   2.4481605e+01   8.8211918e-06
   2.4682274e+01   8.8107433e-06
   2.4882943e+01   8.8003138e-06
   2.5083612e+01   8.7900051e-06
   2.5284281e+01   8.7798645e-06
   2.5484950e+01   8.7698772e-06
   2.5685619e+01   8.7600177e-06
   2.5886288e+01   8.7502336e-06
   2.6086957e+01   8.7406679e-06
   2.6287625e+01   8.7310822e-06
   2.6488294e+01   8.7216418e-06
   2.6688963e+01   8.7123112e-06
   2.6889632e+01   8.7029593e-06
   2.7090301e+01   8.6937258e-06
   2.7290970e+01   8.6845917e-06
   2.7491639e+01   8.6756366e-06
   2.7692308e+01   8.6668494e-06
   2.7892977e+01   8.6580319e-06
   2.8093645e+01   8.6493241e-06
   2.8294314e+01   8.6407221e-06
   2.8494983e+01   8.6321570e-06
   2.8695652e+01   8.6236888e-06
   2.8896321e+01   8.6153210e-06
   2.9096990e+01   8.6069667e-06
   2.9297659e+01   8.5986994e-06
   2.9498328e+01   8.5904397e-06
   2.9698997e+01   8.5822820e-06
   2.9899666e+01   8.5741805e-06
   3.0100334e+01   8.5661085e-06
   3.0301003e+01   8.5580525e-06
   3.0501672e+01   8.5501100e-06
   3.0702341e+01   8.5422592e-06
   3.0903010e+01   8.5344300e-06
   3.1103679e+01   8.5267367e-06
   3.1304348e+01   8.5190943e-06
   3.1505017e+01   8.5115062e-06
   3.1705686e+01   8.5039867e-06
   3.1906355e+01   8.4964269e-06
   3.2107023e+01   8.4889757e-06
   3.2307692e+01   8.4815259e-06
   3.2508361e+01   8.4742684e-06
   3.2709030e+01   8.4670156e-06
   3.2909699e+01   8.4597463e-06
   3.3110368e+01   8.4525510e-06
   3.3311037e+01   8.4454954e-06
   3.3511706e+01   8.4384322e-06
   3.3712375e+01   8.4315279e-06
   3.3913043e+01   8.4246253e-06
   3.4113712e+01   8.4177955e-06
   3.4314381e+01   8.4110131e-06
   3.4515050e+01   8.4042250e-06
   3.4715719e+01   8.3975581e-06
   3.4916388e+01   8.3909276e-06
   3.5117057e+01   8.3843357e-06
   3.5317726e+01   8.3778116e-06
   3.5518395e+01   8.3713261e-06
   3.5719064e+01   8.3649006e-06
   3.5919732e+01   8.3584921e-06
   3.6120401e+01   8.3520984e-06
   3.6321070e+01   8.3458163e-06
   3.6521739e+01   8.3395316e-06
   3.6722408e+01   8.3332831e-06
   3.6923077e+01   8.3270935e-06
   3.7123746e+01   8.3209550e-06
   3.7324415e+01   8.3148513e-06
   3.7525084e+01   8.3088089e-06
   3.7725753e+01   8.3027979e-06
   3.7926421e+01   8.2968640e-06
   3.8127090e+01   8.2909135e-06
   3.8327759e+01   8.2850187e-06
   3.8528428e+01   8.2791786e-06
   3.8729097e+01   8.2733413e-06
   3.8929766e+01   8.2675402e-06
   3.9130435e+01   8.2618162e-06
   3.9331104e+01   8.2561164e-06
   3.9531773e+01   8.2504772e-06
   3.9732441e+01   8.2448325e-06
   3.9933110e+01   8.2392388e-06
   4.0133779e+01   8.2337077e-06
   4.0334448e+01   8.2281776e-06
   4.0535117e+01   8.2226805e-06
   4.0735786e+01   8.2172002e-06
   4.0936455e+01   8.2117918e-06
   4.1137124e+01   8.2064545e-06
   4.1337793e+01   8.2011713e-06
   4.1538462e+01   8.1958959e-06
   4.1739130e+01   8.1906128e-06
   4.1939799e+01   8.1853382e-06
   4.2140468e+01   8.1801431e-06
   4.2341137e+01   8.1750178e-06
   4.2541806e+01   8.1698758e-06
   4.2742475e+01   8.1647949e-06
   4.2943144e+01   8.1597624e-06
   4.3143813e+01   8.1547149e-06
   4.3344482e+01   8.1497081e-06
   4.3545151e+01   8.1446794e-06
   4.3745819e+01   8.1397245e-06
   4.3946488e+01   8.1347668e-06
   4.4147157e+01   8.1298736e-06
   4.4347826e+01   8.1249728e-06
   4.4548495e+01   8.1201279e-06
   4.4749164e+01   8.1153021e-06
   4.4949833e+01   8.1104513e-06
   4.5150502e+01   8.1056402e-06
   4.5351171e+01   8.1008755e-06
   4.5551839e+01   8.0961334e-06
   4.5752508e+01   8.0913779e-06
   4.5953177e+01   8.0866880e-06
   4.6153846e+01   8.0820023e-06
   4.6354515e+01   8.0773524e-06
   4.6555184e+01   8.0726646e-06
   4.6755853e+01   8.0680157e-06
   4.6956522e+01   8.0634001e-06
   4.7157191e+01   8.0588310e-06
   4.7357860e+01   8.0542710e-06
   4.7558528e+01   8.0497347e-06
   4.7759197e+01   8.0452515e-06
   4.7959866e+01   8.0407695e-06
   4.8160535e+01   8.0363193e-06
   4.8361204e+01   8.0319073e-06
   4.8561873e+01   8.0274957e-06
   4.8762542e+01   8.0231020e-06
   4.8963211e+01   8.0188207e-06
   4.9163880e+01   8.0145691e-06
   4.9364548e+01   8.0103858e-06
   4.9565217e+01   8.0061780e-06
   4.9765886e+01   8.0021176e-06
   4.9966555e+01   7.9980995e-06
   5.0167224e+01   7.9941077e-06
   5.0367893e+01   7.9901354e-06
   5.0568562e+01   7.9861990e-06
   5.0769231e+01   7.9823503e-06
   5.0969900e+01   7.9785626e-06
   5.1170569e+01   7.9747789e-06
   5.1371237e+01   7.9710285e-06
   5.1571906e+01   7.9673126e-06
   5.1772575e+01   7.9636471e-06
   5.1973244e+01   7.9599459e-06
   5.2173913e+01   7.9563202e-06
   5.2374582e+01   7.9526707e-06
   5.2575251e+01   7.9490758e-06
   5.2775920e+01   7.9455206e-06
   5.2976589e+01   7.9419695e-06
   5.3177258e+01   7.9384487e-06
   5.3377926e+01   7.9349266e-06
   5.3578595e+01   7.9314584e-06
   5.3779264e+01   7.9280088e-06
   5.3979933e+01   7.9245715e-06
   5.4180602e+01   7.9211577e-06
   5.4381271e+01   7.9177444e-06
   5.4581940e+01   7.9144367e-06
   5.4782609e+01   7.9111136e-06
   5.4983278e+01   7.9077842e-06
   5.5183946e+01   7.9044585e-06
   5.5384615e+01   7.9011653e-06
   5.5585284e+01   7.8979239e-06
   5.5785953e+01   7.8946925e-06
   5.5986622e+01   7.8914763e-06
   5.6187291e+01   7.8882595e-06
   5.6387960e+01   7.8851033e-06
   5.6588629e+01   7.8819307e-06
   5.6789298e+01   7.8787946e-06
   5.6989967e+01   7.8756756e-06
   5.7190635e+01   7.8725550e-06
   5.7391304e+01   7.8694484e-06
   5.7591973e+01   7.8663941e-06
   5.7792642e+01   7.8633046e-06
   5.7993311e+01   7.8602350e-06
   5.8193980e+01   7.8571860e-06
   5.8394649e+01   7.8541865e-06
   5.8595318e+01   7.8511995e-06
   5.8795987e+01   7.8481873e-06
   5.8996656e+01   7.8452176e-06
   5.9197324e+01   7.8422567e-06
   5.9397993e+01   7.8392971e-06
   5.9598662e+01   7.8364062e-06
   5.9799331e+01   7.8335275e-06
   6.0000000e+01   7.8306159e-06


==> titanizedminvol/results_hyper/mean_urban2.dat <==
   0.0000000e+00   1.1278079e-01
   2.0066890e-01   6.7378537e-04
   4.0133779e-01   2.4900577e-04
   6.0200669e-01   1.6449873e-04
   8.0267559e-01   1.2568884e-04
   1.0033445e+00   1.0342773e-04
   1.2040134e+00   8.9161597e-05
   1.4046823e+00   7.9470304e-05
   1.6053512e+00   7.2328230e-05
   1.8060201e+00   6.6841417e-05
   2.0066890e+00   6.2375869e-05
   2.2073579e+00   5.8473771e-05
   2.4080268e+00   5.5039818e-05
   2.6086957e+00   5.1876893e-05
   2.8093645e+00   4.8892282e-05
   3.0100334e+00   4.6018482e-05
   3.2107023e+00   4.3298215e-05
   3.4113712e+00   4.0723905e-05
   3.6120401e+00   3.8356171e-05
   3.8127090e+00   3.6228968e-05
   4.0133779e+00   3.4286669e-05
   4.2140468e+00   3.2557136e-05
   4.4147157e+00   3.0962694e-05
   4.6153846e+00   2.9519858e-05
   4.8160535e+00   2.8276791e-05
   5.0167224e+00   2.7186917e-05
   5.2173913e+00   2.6222015e-05
   5.4180602e+00   2.5359105e-05
   5.6187291e+00   2.4594786e-05
   5.8193980e+00   2.3912875e-05
   6.0200669e+00   2.3309010e-05
   6.2207358e+00   2.2767636e-05
   6.4214047e+00   2.2274980e-05
   6.6220736e+00   2.1821184e-05
   6.8227425e+00   2.1406418e-05
   7.0234114e+00   2.1032051e-05
   7.2240803e+00   2.0685129e-05
   7.4247492e+00   2.0364269e-05
   7.6254181e+00   2.0072658e-05
   7.8260870e+00   1.9803260e-05
   8.0267559e+00   1.9551567e-05
   8.2274247e+00   1.9320252e-05
   8.4280936e+00   1.9100408e-05
   8.6287625e+00   1.8896336e-05
   8.8294314e+00   1.8703968e-05
   9.0301003e+00   1.8521057e-05
   9.2307692e+00   1.8349843e-05
   9.4314381e+00   1.8185780e-05
   9.6321070e+00   1.8029920e-05
   9.8327759e+00   1.7881508e-05
   1.0033445e+01   1.7740944e-05
   1.0234114e+01   1.7604737e-05
   1.0434783e+01   1.7474037e-05
   1.0635452e+01   1.7347762e-05
   1.0836120e+01   1.7227086e-05
   1.1036789e+01   1.7110972e-05
   1.1237458e+01   1.6998969e-05
   1.1438127e+01   1.6889407e-05
   1.1638796e+01   1.6783505e-05
   1.1839465e+01   1.6679968e-05
   1.2040134e+01   1.6580878e-05
   1.2240803e+01   1.6484398e-05
   1.2441472e+01   1.6390667e-05
   1.2642140e+01   1.6299170e-05
   1.2842809e+01   1.6210491e-05
   1.3043478e+01   1.6123998e-05
   1.3244147e+01   1.6039386e-05
   1.3444816e+01   1.5956648e-05
   1.3645485e+01   1.5877099e-05
   1.3846154e+01   1.5798917e-05
   1.4046823e+01   1.5722244e-05
   1.4247492e+01   1.5647377e-05
   1.4448161e+01   1.5574010e-05
   1.4648829e+01   1.5501165e-05
   1.4849498e+01   1.5431221e-05
   1.5050167e+01   1.5362022e-05
   1.5250836e+01   1.5293564e-05
   1.5451505e+01   1.5226921e-05
   1.5652174e+01   1.5161492e-05
   1.5852843e+01   1.5097194e-05
   1.6053512e+01   1.5033202e-05
   1.6254181e+01   1.4970735e-05
   1.6454849e+01   1.4908948e-05
   1.6655518e+01   1.4848858e-05
   1.6856187e+01   1.4789531e-05
   1.7056856e+01   1.4730653e-05
   1.7257525e+01   1.4672834e-05
   1.7458194e+01   1.4616042e-05
   1.7658863e+01   1.4559724e-05
   1.7859532e+01   1.4504252e-05
   1.8060201e+01   1.4449135e-05
   1.8260870e+01   1.4395116e-05
   1.8461538e+01   1.4342225e-05
   1.8662207e+01   1.4289851e-05
   1.8862876e+01   1.4238511e-05
   1.9063545e+01   1.4187013e-05
   1.9264214e+01   1.4136576e-05
   1.9464883e+01   1.4086025e-05
   1.9665552e+01   1.4035854e-05
   1.9866221e+01   1.3986930e-05
   2.0066890e+01   1.3937639e-05
   2.0267559e+01   1.3889547e-05
   2.0468227e+01   1.3842237e-05
   2.0668896e+01   1.3795464e-05
   2.0869565e+01   1.3749051e-05
   2.1070234e+01   1.3703248e-05
   2.1270903e+01   1.3657568e-05
   2.1471572e+01   1.3612643e-05
   2.1672241e+01   1.3567740e-05
   2.1872910e+01   1.3523722e-05
   2.2073579e+01   1.3480031e-05
   2.2274247e+01   1.3436405e-05
   2.2474916e+01   1.3393234e-05
   2.2675585e+01   1.3350357e-05
   2.2876254e+01   1.3307749e-05
   2.3076923e+01   1.3265710e-05
   2.3277592e+01   1.3224039e-05
   2.3478261e+01   1.3182619e-05
   2.3678930e+01   1.3141701e-05
   2.3879599e+01   1.3101164e-05
   2.4080268e+01   1.3060962e-05
   2.4280936e+01   1.3020985e-05
   2.4481605e+01   1.2981676e-05
   2.4682274e+01   1.2942869e-05
   2.4882943e+01   1.2903923e-05
   2.5083612e+01   1.2865382e-05
   2.5284281e+01   1.2827112e-05
   2.5484950e+01   1.2788878e-05
   2.5685619e+01   1.2751562e-05
   2.5886288e+01   1.2713995e-05
   2.6086957e+01   1.2676782e-05
   2.6287625e+01   1.2639938e-05
   2.6488294e+01   1.2603114e-05
   2.6688963e+01   1.2566738e-05
   2.6889632e+01   1.2530765e-05
   2.7090301e+01   1.2494727e-05
   2.7290970e+01   1.2459273e-05
   2.7491639e+01   1.2423652e-05
   2.7692308e+01   1.2389091e-05
   2.7892977e+01   1.2354226e-05
   2.8093645e+01   1.2319591e-05
   2.8294314e+01   1.2285298e-05
   2.8494983e+01   1.2251381e-05
   2.8695652e+01   1.2218184e-05
   2.8896321e+01   1.2185731e-05
   2.9096990e+01   1.2152593e-05
   2.9297659e+01   1.2119432e-05
   2.9498328e+01   1.2086991e-05
   2.9698997e+01   1.2054996e-05
   2.9899666e+01   1.2023172e-05
   3.0100334e+01   1.1991754e-05
   3.0301003e+01   1.1960415e-05
   3.0501672e+01   1.1930140e-05
   3.0702341e+01   1.1899600e-05
   3.0903010e+01   1.1869496e-05
   3.1103679e+01   1.1839863e-05
   3.1304348e+01   1.1810377e-05
   3.1505017e+01   1.1781400e-05
   3.1705686e+01   1.1752104e-05
   3.1906355e+01   1.1723107e-05
   3.2107023e+01   1.1694725e-05
   3.2307692e+01   1.1667057e-05
   3.2508361e+01   1.1639488e-05
   3.2709030e+01   1.1611920e-05
   3.2909699e+01   1.1584840e-05
   3.3110368e+01   1.1558059e-05
   3.3311037e+01   1.1531957e-05
   3.3511706e+01   1.1506156e-05
   3.3712375e+01   1.1480113e-05
   3.3913043e+01   1.1454376e-05
   3.4113712e+01   1.1428970e-05
   3.4314381e+01   1.1404024e-05
   3.4515050e+01   1.1379459e-05
   3.4715719e+01   1.1354977e-05
   3.4916388e+01   1.1330783e-05
   3.5117057e+01   1.1306835e-05
   3.5317726e+01   1.1283224e-05
   3.5518395e+01   1.1259784e-05
   3.5719064e+01   1.1236826e-05
   3.5919732e+01   1.1214029e-05
   3.6120401e+01   1.1191606e-05
   3.6321070e+01   1.1169177e-05
   3.6521739e+01   1.1147165e-05
   3.6722408e+01   1.1125389e-05
   3.6923077e+01   1.1103895e-05
   3.7123746e+01   1.1082489e-05
   3.7324415e+01   1.1061215e-05
   3.7525084e+01   1.1040393e-05
   3.7725753e+01   1.1019437e-05
   3.7926421e+01   1.0998849e-05
   3.8127090e+01   1.0978439e-05
   3.8327759e+01   1.0958438e-05
   3.8528428e+01   1.0938442e-05
   3.8729097e+01   1.0918687e-05
   3.8929766e+01   1.0899002e-05
   3.9130435e+01   1.0879643e-05
   3.9331104e+01   1.0860333e-05
   3.9531773e+01   1.0841677e-05
   3.9732441e+01   1.0823044e-05
   3.9933110e+01   1.0804215e-05
   4.0133779e+01   1.0785959e-05
   4.0334448e+01   1.0767745e-05
   4.0535117e+01   1.0749570e-05
   4.0735786e+01   1.0731256e-05
   4.0936455e+01   1.0713489e-05
   4.1137124e+01   1.0695793e-05
   4.1337793e+01   1.0678165e-05
   4.1538462e+01   1.0660518e-05
   4.1739130e+01   1.0643588e-05
   4.1939799e+01   1.0626583e-05
   4.2140468e+01   1.0609599e-05
   4.2341137e+01   1.0592798e-05
   4.2541806e+01   1.0576161e-05
   4.2742475e+01   1.0559444e-05
   4.2943144e+01   1.0543300e-05
   4.3143813e+01   1.0527144e-05
   4.3344482e+01   1.0510850e-05
   4.3545151e+01   1.0494810e-05
   4.3745819e+01   1.0478986e-05
   4.3946488e+01   1.0463195e-05
   4.4147157e+01   1.0447525e-05
   4.4347826e+01   1.0432080e-05
   4.4548495e+01   1.0416554e-05
   4.4749164e+01   1.0401386e-05
   4.4949833e+01   1.0386299e-05
   4.5150502e+01   1.0371063e-05
   4.5351171e+01   1.0356068e-05
   4.5551839e+01   1.0341396e-05
   4.5752508e+01   1.0326545e-05
   4.5953177e+01   1.0311824e-05
   4.6153846e+01   1.0297419e-05
   4.6354515e+01   1.0282939e-05
   4.6555184e+01   1.0268411e-05
   4.6755853e+01   1.0254208e-05
   4.6956522e+01   1.0240273e-05
   4.7157191e+01   1.0226324e-05
   4.7357860e+01   1.0212316e-05
   4.7558528e+01   1.0198561e-05
   4.7759197e+01   1.0184965e-05
   4.7959866e+01   1.0171345e-05
   4.8160535e+01   1.0158050e-05
   4.8361204e+01   1.0144751e-05
   4.8561873e+01   1.0131387e-05
   4.8762542e+01   1.0118334e-05
   4.8963211e+01   1.0105213e-05
   4.9163880e+01   1.0092189e-05
   4.9364548e+01   1.0079093e-05
   4.9565217e+01   1.0066105e-05
   4.9765886e+01   1.0053364e-05
   4.9966555e+01   1.0040837e-05
   5.0167224e+01   1.0028305e-05
   5.0367893e+01   1.0015844e-05
   5.0568562e+01   1.0003675e-05
   5.0769231e+01   9.9914317e-06
   5.0969900e+01   9.9792170e-06
   5.1170569e+01   9.9672798e-06
   5.1371237e+01   9.9552319e-06
   5.1571906e+01   9.9432137e-06
   5.1772575e+01   9.9312649e-06
   5.1973244e+01   9.9194630e-06
   5.2173913e+01   9.9077462e-06
   5.2374582e+01   9.8960033e-06
   5.2575251e+01   9.8844341e-06
   5.2775920e+01   9.8728884e-06
   5.2976589e+01   9.8613456e-06
   5.3177258e+01   9.8499966e-06
   5.3377926e+01   9.8388377e-06
   5.3578595e+01   9.8276850e-06
   5.3779264e+01   9.8165406e-06
   5.3979933e+01   9.8055525e-06
   5.4180602e+01   9.7944313e-06
   5.4381271e+01   9.7835032e-06
   5.4581940e+01   9.7726800e-06
   5.4782609e+01   9.7618348e-06
   5.4983278e+01   9.7511408e-06
   5.5183946e+01   9.7402479e-06
   5.5384615e+01   9.7296368e-06
   5.5585284e+01   9.7190506e-06
   5.5785953e+01   9.7087441e-06
   5.5986622e+01   9.6982220e-06
   5.6187291e+01   9.6879888e-06
   5.6387960e+01   9.6777573e-06
   5.6588629e+01   9.6675404e-06
   5.6789298e+01   9.6575022e-06
   5.6989967e+01   9.6474028e-06
   5.7190635e+01   9.6373354e-06
   5.7391304e+01   9.6274848e-06
   5.7591973e+01   9.6176524e-06
   5.7792642e+01   9.6078336e-06
   5.7993311e+01   9.5980154e-06
   5.8193980e+01   9.5883263e-06
   5.8394649e+01   9.5787875e-06
   5.8595318e+01   9.5693335e-06
   5.8795987e+01   9.5600255e-06
   5.8996656e+01   9.5506509e-06
   5.9197324e+01   9.5412342e-06
   5.9397993e+01   9.5318775e-06
   5.9598662e+01   9.5226657e-06
   5.9799331e+01   9.5134171e-06
   6.0000000e+01   9.5043835e-06

